Inline Vector Compression for Computational Physics

A novel inline data compression method is presented for single-precision vectors in three dimensions. The primary application of the method is for accelerating computational physics calculations where the throughput is bound by memory bandwidth. The scheme employs spherical polar coordinates, angle quantisation, and a bespoke floating-point representation of the magnitude to achieve a fixed compression ratio of 1.5. The anisotropy of this method is considered, along with companding and fractional splitting techniques to improve the efficiency of the representation. We evaluate the scheme numerically within the context of high-order computational fluid dynamics. For both the isentropic convecting vortex and the Taylor--Green vortex test cases, the results are found to be comparable to those without compression. Performance is evaluated for a vector addition kernel on an NVIDIA Titan V GPU; it is demonstrated that a speedup of 1.5 can be achieved.

==> Figs/data/TGV_ref_spec_1600.csv <==
-0.013545,0.0004604
-0.013545,0.0004604
-0.013545,0.0004604
-0.013545,0.0004604
0.31606,0.00046088
0.31606,0.00046088
0.31606,0.00046088
0.31606,0.00046088
0.72382,0.00047635
0.72382,0.00047635
0.72382,0.00047635
0.72382,0.00047635
1.1314,0.00051813
1.1314,0.00051813
1.1314,0.00051813
1.1314,0.00051813
1.5387,0.00058467
1.5387,0.00058467
1.5387,0.00058467
1.5387,0.00058467
1.9457,0.00068061
1.9457,0.00068061
1.9457,0.00068061
1.9457,0.00068061
2.3524,0.00081523
2.3524,0.00081523
2.3524,0.00081523
2.3524,0.00081523
2.7587,0.00099782
2.7587,0.00099782
2.7587,0.00099782
2.7587,0.00099782
3.1644,0.0012361
3.1644,0.0012361
3.1644,0.0012361
3.1644,0.0012361
3.5511,0.0015444
3.5511,0.0015444
3.5511,0.0015444
3.5511,0.0015444
3.8631,0.0018984
3.8631,0.0018984
3.8631,0.0018984
3.8631,0.0018984
4.0824,0.0022558
4.0824,0.0022558
4.0824,0.0022558
4.0824,0.0022558
4.2645,0.0026269
4.2645,0.0026269
4.2645,0.0026269
4.2645,0.0026269
4.4463,0.0030354
4.4463,0.0030354
4.4463,0.0030354
4.4463,0.0030354
4.628,0.0034439
4.628,0.0034439
4.628,0.0034439
4.628,0.0034439
4.8099,0.0038388
4.8099,0.0038388
4.8099,0.0038388
4.8099,0.0038388
5.0104,0.0042303
5.0104,0.0042303
5.0104,0.0042303
5.0104,0.0042303
5.2479,0.0046242
5.2479,0.0046242
5.2479,0.0046242
5.2479,0.0046242
5.5228,0.0049814
5.5228,0.0049814
5.5228,0.0049814
5.5228,0.0049814
5.7978,0.0053343
5.7978,0.0053343
5.7978,0.0053343
5.7978,0.0053343
6.017,0.0056941
6.017,0.0056941
6.017,0.0056941
6.017,0.0056941
6.1991,0.006072
6.1991,0.006072
6.1991,0.006072
6.1991,0.006072
6.3624,0.0064686
6.3624,0.0064686
6.3624,0.0064686
6.3624,0.0064686
6.5255,0.006889
6.5255,0.006889
6.5255,0.006889
6.5255,0.006889
6.8002,0.0072686
6.8002,0.0072686
6.8002,0.0072686
6.8002,0.0072686
7.0746,0.0076924
7.0746,0.0076924
7.0746,0.0076924
7.0746,0.0076924
7.2193,0.0080941
7.2193,0.0080941
7.2193,0.0080941
7.2193,0.0080941
7.3273,0.0084629
7.3273,0.0084629
7.3273,0.0084629
7.3273,0.0084629
7.4352,0.0088317
7.4352,0.0088317
7.4352,0.0088317
7.4352,0.0088317
7.5614,0.0092303
7.5614,0.0092303
7.5614,0.0092303
7.5614,0.0092303
7.6878,0.0096204
7.6878,0.0096204
7.6878,0.0096204
7.6878,0.0096204
7.7956,0.010001
7.7956,0.010001
7.7956,0.010001
7.7956,0.010001
7.903,0.010426
7.903,0.010426
7.903,0.010426
7.903,0.010426
8.0106,0.010835
8.0106,0.010835
8.0106,0.010835
8.0106,0.010835
8.1369,0.011235
8.1369,0.011235
8.1369,0.011235
8.1369,0.011235
8.2815,0.011647
8.2815,0.011647
8.2815,0.011647
8.2815,0.011647
8.4075,0.012077
8.4075,0.012077
8.4075,0.012077
8.4075,0.012077
8.5331,0.012541
8.5331,0.012541
8.5331,0.012541
8.5331,0.012541
8.8083,0.012865
8.8083,0.012865
8.8083,0.012865
8.8083,0.012865
9.0702,0.01261
9.0702,0.01261
9.0702,0.01261
9.0702,0.01261
9.2037,0.012192
9.2037,0.012192
9.2037,0.012192
9.2037,0.012192
9.4488,0.011739
9.4488,0.011739
9.4488,0.011739
9.4488,0.011739
9.8227,0.011389
9.8227,0.011389
9.8227,0.011389
9.8227,0.011389
10.233,0.011113
10.233,0.011113
10.233,0.011113
10.233,0.011113
10.571,0.010664
10.571,0.010664
10.571,0.010664
10.571,0.010664
10.815,0.010279
10.815,0.010279
10.815,0.010279
10.815,0.010279
11.041,0.0098984
11.041,0.0098984
11.041,0.0098984
11.041,0.0098984
11.267,0.0094955
11.267,0.0094955
11.267,0.0094955
11.267,0.0094955
11.493,0.0091154
11.493,0.0091154
11.493,0.0091154
11.493,0.0091154
11.719,0.0087409
11.719,0.0087409
11.719,0.0087409
11.719,0.0087409
11.926,0.0083733
11.926,0.0083733
11.926,0.0083733
11.926,0.0083733
12.115,0.0079648
12.115,0.0079648
12.115,0.0079648
12.115,0.0079648
12.286,0.0075494
12.286,0.0075494
12.286,0.0075494
12.286,0.0075494
12.437,0.0071877
12.437,0.0071877
12.437,0.0071877
12.437,0.0071877
12.626,0.006792
12.626,0.006792
12.626,0.006792
12.626,0.006792
12.908,0.0063958
12.908,0.0063958
12.908,0.0063958
12.908,0.0063958
13.282,0.0060346
13.282,0.0060346
13.282,0.0060346
13.282,0.0060346
13.693,0.0056601
13.693,0.0056601
13.693,0.0056601
13.693,0.0056601
14.086,0.0052907
14.086,0.0052907
14.086,0.0052907
14.086,0.0052907
14.442,0.0048941
14.442,0.0048941
14.442,0.0048941
14.442,0.0048941
14.779,0.0045272
14.779,0.0045272
14.779,0.0045272
14.779,0.0045272
15.153,0.0041607
15.153,0.0041607
15.153,0.0041607
15.153,0.0041607
15.564,0.0038404
15.564,0.0038404
15.564,0.0038404
15.564,0.0038404
15.974,0.0036206
15.974,0.0036206
15.974,0.0036206
15.974,0.0036206
16.383,0.0034659
16.383,0.0034659
16.383,0.0034659
16.383,0.0034659
16.792,0.0033003
16.792,0.0033003
16.792,0.0033003
16.792,0.0033003
17.202,0.0031208
17.202,0.0031208
17.202,0.0031208
17.202,0.0031208
17.611,0.0029243
17.611,0.0029243
17.611,0.0029243
17.611,0.0029243
18.021,0.0027201
18.021,0.0027201
18.021,0.0027201
18.021,0.0027201
18.431,0.0025034
18.431,0.0025034
18.431,0.0025034
18.431,0.0025034
18.841,0.0023069
18.841,0.0023069
18.841,0.0023069
18.841,0.0023069
19.25,0.0021243
19.25,0.0021243
19.25,0.0021243
19.25,0.0021243
19.659,0.001968
19.659,0.001968
19.659,0.001968
19.659,0.001968
19.92,0.0018814
19.92,0.0018814
19.92,0.0018814
19.92,0.0018814


==> Figs/data/icv_error_comp.csv <==
theta,eb,e1616,e1617,e1717,e1718
0,9.396e-05,0.00015892,0.00011187,0.00011276,9.7825e-05
0.2507,9.1222e-05,0.00015562,0.00010782,0.00010782,9.3884e-05
0.50139,8.6885e-05,0.00014661,0.00010192,0.00010178,8.8926e-05
0.75209,8.2369e-05,0.00013719,9.729e-05,9.7464e-05,8.3664e-05
1.0028,7.7516e-05,0.00013317,9.2818e-05,8.9875e-05,7.8291e-05
1.2535,7.3553e-05,0.00012989,8.5845e-05,8.3888e-05,7.278e-05
1.5042,7.0028e-05,0.00012661,8.3919e-05,8.0564e-05,6.8942e-05
1.7549,6.7192e-05,0.00012069,7.9102e-05,7.7276e-05,6.6048e-05
2.0056,6.5139e-05,0.00011982,7.5608e-05,7.6816e-05,6.3532e-05
2.2563,6.4649e-05,0.00011661,7.6136e-05,7.6159e-05,6.4255e-05
2.507,6.4663e-05,0.0001164,7.7576e-05,7.7769e-05,6.3784e-05
2.7577,6.471e-05,0.00011602,7.6859e-05,7.7729e-05,6.4657e-05
3.0084,6.5241e-05,0.0001157,7.773e-05,7.7313e-05,6.5543e-05
3.2591,6.5195e-05,0.00011254,7.8761e-05,7.7352e-05,6.5014e-05
3.5097,6.5151e-05,0.00011316,8.0141e-05,7.5851e-05,6.5269e-05
3.7604,6.5238e-05,0.00011482,7.7622e-05,7.5083e-05,6.4459e-05
4.0111,6.5111e-05,0.00011187,8.0428e-05,7.4118e-05,6.4753e-05
4.2618,6.5035e-05,0.00011032,7.952e-05,7.3044e-05,6.4732e-05
4.5125,6.5143e-05,0.00011024,7.7881e-05,7.3441e-05,6.4237e-05
4.7632,6.4847e-05,0.00011413,7.9652e-05,7.3308e-05,6.4341e-05
5.0139,6.5132e-05,0.00010762,7.6343e-05,7.3874e-05,6.3871e-05
5.2646,6.5414e-05,0.00010715,7.4644e-05,7.4359e-05,6.4049e-05
5.5153,6.4641e-05,0.00010701,7.6688e-05,7.4015e-05,6.4446e-05
5.766,6.4137e-05,0.00010396,7.504e-05,7.3328e-05,6.4297e-05
6.0167,6.3784e-05,0.0001051,7.403e-05,7.3093e-05,6.3028e-05
6.2674,6.2455e-05,0.00010472,7.5726e-05,7.1447e-05,6.2833e-05
6.5181,6.1159e-05,0.00010051,7.2389e-05,6.9601e-05,6.0765e-05
6.7688,6.0568e-05,0.00010233,6.9905e-05,6.7792e-05,6.009e-05
7.0195,5.9772e-05,9.9555e-05,7.0988e-05,6.715e-05,5.833e-05
7.2702,5.9364e-05,9.7723e-05,7.0519e-05,6.6427e-05,5.8195e-05
7.5209,5.8128e-05,9.7222e-05,7.0375e-05,6.5516e-05,5.6501e-05
7.7716,5.7999e-05,9.8444e-05,7.155e-05,6.5686e-05,5.7166e-05
8.0223,5.771e-05,9.605e-05,6.9225e-05,6.6483e-05,5.6581e-05
8.273,5.699e-05,9.9125e-05,6.8828e-05,6.5512e-05,5.6567e-05
8.5237,5.6307e-05,9.4755e-05,6.6632e-05,6.443e-05,5.5913e-05
8.7744,5.6231e-05,9.5614e-05,6.9178e-05,6.3827e-05,5.581e-05
9.0251,5.5603e-05,9.1501e-05,6.7657e-05,6.362e-05,5.4948e-05
9.2758,5.5071e-05,9.361e-05,6.4533e-05,6.213e-05,5.4826e-05
9.5265,5.4516e-05,9.3098e-05,6.6326e-05,6.0858e-05,5.3083e-05
9.7772,5.4929e-05,9.141e-05,6.6266e-05,6.0367e-05,5.2585e-05
10.028,5.4348e-05,9.1268e-05,6.4592e-05,5.97e-05,5.2831e-05
10.279,5.4136e-05,9.2787e-05,6.3982e-05,5.9015e-05,5.3345e-05
10.529,5.3815e-05,8.9554e-05,6.353e-05,5.947e-05,5.1398e-05
10.78,5.4034e-05,9.1962e-05,6.7679e-05,5.8961e-05,5.2161e-05
11.031,5.3923e-05,8.8774e-05,6.3708e-05,5.9893e-05,5.2703e-05
11.281,5.3486e-05,9.0881e-05,6.4175e-05,5.9433e-05,5.2332e-05
11.532,5.3355e-05,8.9021e-05,6.5383e-05,5.9394e-05,5.2018e-05
11.783,5.3164e-05,8.8415e-05,6.3326e-05,5.8867e-05,5.1638e-05
12.033,5.3177e-05,8.9587e-05,6.408e-05,5.8794e-05,5.2154e-05
12.284,5.3221e-05,8.7869e-05,6.5358e-05,5.82e-05,5.2018e-05
12.535,5.291e-05,8.7444e-05,6.4247e-05,5.8177e-05,5.204e-05
12.786,5.2423e-05,8.798e-05,6.141e-05,5.7521e-05,5.2008e-05
13.036,5.2033e-05,8.5864e-05,6.358e-05,5.803e-05,5.0459e-05
13.287,5.1184e-05,8.6598e-05,6.1979e-05,5.6852e-05,5.0161e-05
13.538,5.0912e-05,8.4907e-05,6.1089e-05,5.6366e-05,4.9768e-05
13.788,5.0806e-05,8.4281e-05,6.1041e-05,5.6606e-05,5.0151e-05
14.039,5.0905e-05,8.3462e-05,6.2104e-05,5.7228e-05,4.9576e-05
14.29,5.0945e-05,8.4838e-05,6.4604e-05,5.71e-05,4.9162e-05
14.54,5.0709e-05,8.3293e-05,6.1776e-05,5.6954e-05,4.8954e-05
14.791,5.0955e-05,8.3333e-05,6.1321e-05,5.6201e-05,4.9041e-05
15.042,5.1207e-05,8.3127e-05,6.1716e-05,5.5151e-05,4.9414e-05
15.292,5.1312e-05,8.4248e-05,6.06e-05,5.4986e-05,4.8973e-05
15.543,5.1863e-05,8.2642e-05,6.0384e-05,5.5563e-05,4.9217e-05
15.794,5.2154e-05,8.2158e-05,6.2005e-05,5.5026e-05,4.8651e-05
16.045,5.1904e-05,8.1731e-05,6.3166e-05,5.4309e-05,4.8844e-05
16.295,5.1578e-05,8.2601e-05,6.2365e-05,5.5158e-05,4.901e-05
16.546,5.1417e-05,8.3849e-05,6.1406e-05,5.4717e-05,4.8921e-05
16.797,5.1783e-05,8.3089e-05,5.8982e-05,5.5338e-05,4.8861e-05
17.047,5.1164e-05,8.1662e-05,6.0069e-05,5.5584e-05,4.8264e-05
17.298,5.1174e-05,8.2296e-05,6.0185e-05,5.5352e-05,5.0031e-05
17.549,5.0972e-05,8.0535e-05,6.0092e-05,5.6469e-05,4.914e-05
17.799,5.1132e-05,8.2057e-05,5.9545e-05,5.49e-05,4.8723e-05
18.05,5.1377e-05,8.0461e-05,5.954e-05,5.4731e-05,4.9065e-05
18.301,5.0979e-05,8.3161e-05,5.8744e-05,5.3896e-05,4.8679e-05
18.552,5.1022e-05,7.8634e-05,6.0292e-05,5.3403e-05,4.8399e-05
18.802,5.0925e-05,7.8745e-05,5.9455e-05,5.3634e-05,4.7956e-05
19.053,5.0846e-05,7.8673e-05,5.8874e-05,5.3728e-05,4.7993e-05
19.304,5.0402e-05,7.8696e-05,5.9445e-05,5.3435e-05,4.8177e-05
19.554,5.0575e-05,7.8177e-05,5.8142e-05,5.3395e-05,4.8432e-05
19.805,5.0099e-05,7.6711e-05,5.8001e-05,5.2805e-05,4.7543e-05
20.056,5.0045e-05,7.6327e-05,5.6984e-05,5.3972e-05,4.8027e-05
20.306,5.0039e-05,7.6403e-05,5.7861e-05,5.3787e-05,4.8377e-05
20.557,4.9891e-05,7.6165e-05,5.8212e-05,5.32e-05,4.8484e-05
20.808,4.9832e-05,7.8716e-05,5.8469e-05,5.346e-05,4.9091e-05
21.058,5.0065e-05,7.7141e-05,6.0522e-05,5.2881e-05,4.8987e-05
21.309,4.9777e-05,7.7169e-05,6.1271e-05,5.298e-05,4.8075e-05
21.56,4.9644e-05,7.6809e-05,5.8661e-05,5.2965e-05,4.8495e-05
21.811,5.0093e-05,7.5791e-05,6.0051e-05,5.279e-05,4.9182e-05
22.061,5.0123e-05,7.6834e-05,5.9643e-05,5.3804e-05,4.8894e-05
22.312,4.9791e-05,7.3643e-05,5.9847e-05,5.229e-05,4.8544e-05
22.563,4.9219e-05,7.4321e-05,5.772e-05,5.2731e-05,4.7179e-05
22.813,4.8875e-05,7.441e-05,5.8448e-05,5.2242e-05,4.7369e-05
23.064,4.8993e-05,7.4084e-05,5.7178e-05,5.1229e-05,4.7829e-05
23.315,4.9066e-05,7.297e-05,5.8159e-05,5.2652e-05,4.7506e-05
23.565,4.8494e-05,7.7046e-05,5.7428e-05,5.1655e-05,4.7913e-05
23.816,4.9114e-05,7.5063e-05,5.9093e-05,5.2287e-05,4.7594e-05
24.067,4.9354e-05,7.396e-05,6.1447e-05,5.2051e-05,4.7508e-05
24.318,4.8896e-05,7.4612e-05,5.7781e-05,5.2168e-05,4.8918e-05
24.568,4.905e-05,7.5337e-05,5.9488e-05,5.1625e-05,4.6983e-05
24.819,4.896e-05,7.4891e-05,5.8939e-05,5.1745e-05,4.799e-05
25.07,4.8925e-05,7.4563e-05,5.9159e-05,5.2648e-05,4.764e-05
25.32,4.8595e-05,7.5315e-05,5.9837e-05,5.2143e-05,4.7698e-05
25.571,4.8213e-05,7.5599e-05,5.9825e-05,5.2038e-05,4.817e-05
25.822,4.7988e-05,7.4363e-05,6.0607e-05,5.183e-05,4.7485e-05
26.072,4.7554e-05,7.217e-05,6.113e-05,5.2246e-05,4.7263e-05
26.323,4.7782e-05,7.4272e-05,5.9653e-05,5.1159e-05,4.7411e-05
26.574,4.7962e-05,7.3185e-05,5.7839e-05,5.1753e-05,4.709e-05
26.825,4.79e-05,7.3512e-05,5.8897e-05,5.127e-05,4.6365e-05
27.075,4.747e-05,7.3148e-05,5.874e-05,5.1147e-05,4.6621e-05
27.326,4.7601e-05,7.4216e-05,5.8429e-05,5.078e-05,4.7363e-05
27.577,4.7381e-05,7.4621e-05,5.7009e-05,5.059e-05,4.6719e-05
27.827,4.7098e-05,7.2858e-05,5.8344e-05,4.9477e-05,4.5887e-05
28.078,4.718e-05,7.2153e-05,5.7035e-05,4.9751e-05,4.6291e-05
28.329,4.6545e-05,7.116e-05,5.7358e-05,4.9523e-05,4.6289e-05
28.579,4.6004e-05,7.0514e-05,5.7062e-05,5.0139e-05,4.5983e-05
28.83,4.5945e-05,7.172e-05,6.0035e-05,4.9878e-05,4.5845e-05
29.081,4.6006e-05,7.1337e-05,5.9801e-05,4.9994e-05,4.5312e-05
29.331,4.5983e-05,7.4012e-05,5.9247e-05,4.8782e-05,4.6161e-05
29.582,4.6216e-05,7.1383e-05,5.6123e-05,4.8874e-05,4.6229e-05
29.833,4.6031e-05,7.0298e-05,5.839e-05,4.892e-05,4.5325e-05
30.084,4.6736e-05,7.0623e-05,5.6235e-05,4.957e-05,4.6494e-05
30.334,4.655e-05,6.8973e-05,5.5279e-05,4.887e-05,4.5918e-05
30.585,4.6025e-05,7.0277e-05,5.6805e-05,4.8152e-05,4.4606e-05
30.836,4.5666e-05,6.8985e-05,5.7003e-05,4.8761e-05,4.4341e-05
31.086,4.5204e-05,6.9459e-05,5.4762e-05,4.7517e-05,4.381e-05
31.337,4.5172e-05,6.9849e-05,5.6599e-05,4.7681e-05,4.4362e-05
31.588,4.5511e-05,7.0015e-05,5.5676e-05,4.8045e-05,4.449e-05
31.838,4.5638e-05,7.1221e-05,5.9469e-05,4.8481e-05,4.454e-05
32.089,4.5e-05,6.8597e-05,5.5881e-05,4.8965e-05,4.4255e-05
32.34,4.4772e-05,7.0003e-05,5.659e-05,4.7816e-05,4.4056e-05
32.591,4.4855e-05,6.7242e-05,5.6603e-05,4.7498e-05,4.4141e-05
32.841,4.5558e-05,6.9369e-05,5.5799e-05,4.7544e-05,4.342e-05
33.092,4.5322e-05,6.9403e-05,5.6349e-05,4.7259e-05,4.3966e-05
33.343,4.5151e-05,6.858e-05,5.7655e-05,4.8617e-05,4.3404e-05
33.593,4.5378e-05,6.9509e-05,5.9767e-05,4.7442e-05,4.4046e-05
33.844,4.5114e-05,6.8724e-05,5.8245e-05,4.7367e-05,4.393e-05
34.095,4.4733e-05,6.7645e-05,5.577e-05,4.6952e-05,4.3185e-05
34.345,4.4714e-05,6.6325e-05,5.6325e-05,4.7328e-05,4.321e-05
34.596,4.4567e-05,6.6663e-05,5.4587e-05,4.6971e-05,4.2967e-05
34.847,4.4583e-05,6.8742e-05,5.4675e-05,4.7759e-05,4.3542e-05
35.097,4.4798e-05,6.5868e-05,5.3766e-05,4.7092e-05,4.3837e-05
35.348,4.5148e-05,6.6245e-05,5.4771e-05,4.6304e-05,4.359e-05
35.599,4.5151e-05,6.5906e-05,5.4643e-05,4.7105e-05,4.2966e-05
35.85,4.4515e-05,6.7491e-05,5.6608e-05,4.6502e-05,4.2652e-05
36.1,4.3764e-05,6.8131e-05,5.21e-05,4.6182e-05,4.3032e-05
36.351,4.3877e-05,6.6821e-05,5.631e-05,4.6462e-05,4.2116e-05
36.602,4.3832e-05,6.5049e-05,5.4195e-05,4.6514e-05,4.2395e-05
36.852,4.4328e-05,6.6549e-05,5.5346e-05,4.6579e-05,4.3115e-05
37.103,4.4418e-05,6.7206e-05,5.4455e-05,4.6519e-05,4.3152e-05
37.354,4.404e-05,6.4414e-05,5.6147e-05,4.6567e-05,4.2625e-05
37.604,4.3397e-05,6.5924e-05,5.3698e-05,4.6348e-05,4.2689e-05
37.855,4.3128e-05,6.4819e-05,5.4107e-05,4.6177e-05,4.2411e-05
38.106,4.3152e-05,6.3932e-05,5.2645e-05,4.5382e-05,4.198e-05
38.357,4.2739e-05,6.5638e-05,5.3075e-05,4.4872e-05,4.175e-05
38.607,4.278e-05,6.5545e-05,5.3611e-05,4.5339e-05,4.132e-05
38.858,4.302e-05,6.359e-05,5.6237e-05,4.5054e-05,4.1971e-05
39.109,4.3359e-05,6.3544e-05,5.3875e-05,4.609e-05,4.1901e-05
39.359,4.3366e-05,6.6191e-05,5.3188e-05,4.6528e-05,4.184e-05
39.61,4.3555e-05,6.6685e-05,5.4306e-05,4.6543e-05,4.2727e-05
39.861,4.3401e-05,6.6825e-05,5.4401e-05,4.595e-05,4.255e-05
40.111,4.3645e-05,6.3133e-05,5.3016e-05,4.5829e-05,4.2895e-05
40.362,4.3368e-05,6.4712e-05,5.3182e-05,4.5411e-05,4.2008e-05
40.613,4.2752e-05,6.3666e-05,5.2664e-05,4.5704e-05,4.2209e-05
40.864,4.2469e-05,6.5666e-05,5.4792e-05,4.4998e-05,4.1102e-05
41.114,4.2385e-05,6.4644e-05,5.2605e-05,4.4749e-05,4.1163e-05
41.365,4.2531e-05,6.5617e-05,5.3862e-05,4.5183e-05,4.1725e-05
41.616,4.2793e-05,6.4612e-05,5.4627e-05,4.5655e-05,4.2192e-05
41.866,4.2719e-05,6.5619e-05,5.4161e-05,4.6133e-05,4.1132e-05
42.117,4.2849e-05,6.455e-05,5.2332e-05,4.558e-05,4.1967e-05
42.368,4.3126e-05,6.4717e-05,5.3437e-05,4.6029e-05,4.1335e-05
42.618,4.3228e-05,6.3667e-05,5.3534e-05,4.6148e-05,4.2437e-05
42.869,4.3402e-05,6.3589e-05,5.1646e-05,4.6036e-05,4.2381e-05
43.12,4.3547e-05,6.4549e-05,5.3611e-05,4.5851e-05,4.2296e-05
43.37,4.3722e-05,6.3905e-05,5.1367e-05,4.678e-05,4.3244e-05
43.621,4.3789e-05,6.5165e-05,5.3297e-05,4.6936e-05,4.2697e-05
43.872,4.3639e-05,6.505e-05,5.4118e-05,4.658e-05,4.2671e-05
44.123,4.3309e-05,6.4033e-05,5.3892e-05,4.6857e-05,4.4143e-05
44.373,4.2955e-05,6.8877e-05,5.3757e-05,4.7234e-05,4.3732e-05
44.624,4.2055e-05,6.4457e-05,5.2999e-05,4.6944e-05,4.2603e-05
44.875,4.1507e-05,6.3694e-05,5.2381e-05,4.6177e-05,4.2916e-05
45.125,4.1814e-05,6.4212e-05,5.343e-05,4.6609e-05,4.343e-05
45.376,4.1851e-05,6.4721e-05,5.6433e-05,4.6905e-05,4.3778e-05
45.627,4.2065e-05,6.3703e-05,5.5008e-05,4.7619e-05,4.3321e-05
45.877,4.2173e-05,6.4274e-05,5.3387e-05,4.686e-05,4.3577e-05
46.128,4.1842e-05,6.5548e-05,5.2153e-05,4.7054e-05,4.3791e-05
46.379,4.2e-05,6.6502e-05,5.3767e-05,4.6554e-05,4.3044e-05
46.63,4.2037e-05,6.4665e-05,5.3858e-05,4.6364e-05,4.2607e-05
46.88,4.2321e-05,6.447e-05,5.4468e-05,4.6767e-05,4.3981e-05
47.131,4.2395e-05,6.4922e-05,5.5321e-05,4.6318e-05,4.2879e-05
47.382,4.1878e-05,6.5293e-05,5.2805e-05,4.6802e-05,4.2415e-05
47.632,4.1951e-05,6.3257e-05,5.2358e-05,4.5984e-05,4.2491e-05
47.883,4.2143e-05,6.3319e-05,5.263e-05,4.5881e-05,4.2341e-05
48.134,4.2043e-05,6.6602e-05,5.2933e-05,4.5816e-05,4.1653e-05
48.384,4.2187e-05,6.6402e-05,5.2423e-05,4.5335e-05,4.1373e-05
48.635,4.2047e-05,6.3988e-05,5.3554e-05,4.5189e-05,4.2651e-05
48.886,4.1818e-05,6.3309e-05,5.199e-05,4.5386e-05,4.1229e-05
49.136,4.1783e-05,6.5525e-05,5.0838e-05,4.6195e-05,4.1079e-05
49.387,4.16e-05,6.3621e-05,5.5473e-05,4.5343e-05,4.1384e-05
49.638,4.1591e-05,6.4953e-05,5.3946e-05,4.5394e-05,4.1352e-05
49.889,4.1821e-05,6.802e-05,5.1009e-05,4.5077e-05,4.1381e-05
50.139,4.2065e-05,6.4959e-05,5.2653e-05,4.5014e-05,4.1182e-05
50.39,4.1764e-05,6.5493e-05,5.4885e-05,4.5165e-05,4.1501e-05
50.641,4.1488e-05,6.5012e-05,5.4953e-05,4.5006e-05,4.1553e-05
50.891,4.1234e-05,6.7477e-05,5.2573e-05,4.4533e-05,4.1467e-05
51.142,4.0929e-05,6.4193e-05,5.1808e-05,4.4467e-05,4.1075e-05
51.393,4.0985e-05,6.7729e-05,5.0916e-05,4.4537e-05,4.0838e-05
51.643,4.1111e-05,6.4571e-05,5.0299e-05,4.4678e-05,4.1888e-05
51.894,4.1563e-05,6.4493e-05,5.2663e-05,4.5253e-05,4.0836e-05
52.145,4.218e-05,6.3434e-05,5.3495e-05,4.4716e-05,4.0717e-05
52.396,4.2261e-05,6.3797e-05,5.1775e-05,4.567e-05,4.141e-05
52.646,4.2025e-05,6.3753e-05,5.3686e-05,4.6097e-05,4.1513e-05
52.897,4.1915e-05,6.6102e-05,5.5372e-05,4.4591e-05,4.2001e-05
53.148,4.2305e-05,6.5284e-05,5.1818e-05,4.5086e-05,4.0884e-05
53.398,4.2696e-05,6.6832e-05,5.3028e-05,4.4609e-05,4.0843e-05
53.649,4.2391e-05,6.4424e-05,5.1579e-05,4.4377e-05,4.1085e-05
53.9,4.2525e-05,6.4681e-05,5.3463e-05,4.4862e-05,4.1137e-05
54.15,4.2891e-05,7.0381e-05,5.2355e-05,4.5685e-05,4.1965e-05
54.401,4.3307e-05,6.7665e-05,5.3836e-05,4.6446e-05,4.2448e-05
54.652,4.3483e-05,6.6919e-05,5.4334e-05,4.6293e-05,4.2788e-05
54.903,4.2845e-05,6.4952e-05,5.346e-05,4.5726e-05,4.1922e-05
55.153,4.3325e-05,6.4383e-05,5.4818e-05,4.6254e-05,4.1543e-05
55.404,4.3193e-05,6.499e-05,5.3995e-05,4.5471e-05,4.2295e-05
55.655,4.3225e-05,6.4663e-05,5.2196e-05,4.5747e-05,4.1619e-05
55.905,4.2793e-05,6.6718e-05,5.3617e-05,4.5163e-05,4.211e-05
56.156,4.3283e-05,6.5499e-05,5.2759e-05,4.6534e-05,4.2654e-05
56.407,4.3953e-05,6.6871e-05,5.6286e-05,4.6717e-05,4.3547e-05
56.657,4.3684e-05,6.5699e-05,5.6283e-05,4.6813e-05,4.297e-05
56.908,4.2556e-05,6.7548e-05,5.5236e-05,4.6119e-05,4.2769e-05
57.159,4.2379e-05,6.7738e-05,5.3083e-05,4.6366e-05,4.218e-05
57.409,4.272e-05,6.5914e-05,5.4474e-05,4.595e-05,4.307e-05
57.66,4.3164e-05,6.7109e-05,5.3693e-05,4.6114e-05,4.2977e-05
57.911,4.3408e-05,6.6908e-05,5.3663e-05,4.8091e-05,4.3193e-05
58.162,4.398e-05,6.6869e-05,5.4559e-05,4.721e-05,4.3633e-05
58.412,4.3828e-05,6.6991e-05,5.4212e-05,4.6878e-05,4.3389e-05
58.663,4.3261e-05,6.6151e-05,5.362e-05,4.6544e-05,4.2802e-05
58.914,4.3044e-05,7.0982e-05,5.2797e-05,4.6306e-05,4.2242e-05
59.164,4.3333e-05,6.6405e-05,5.3285e-05,4.7227e-05,4.2723e-05
59.415,4.3265e-05,6.8351e-05,5.2775e-05,4.7039e-05,4.352e-05
59.666,4.3308e-05,6.6575e-05,5.2975e-05,4.6727e-05,4.3719e-05
59.916,4.3262e-05,6.8091e-05,5.3576e-05,4.7872e-05,4.3038e-05
60.167,4.2652e-05,6.8498e-05,5.3157e-05,4.7128e-05,4.3427e-05
60.418,4.2356e-05,6.8084e-05,5.5055e-05,4.676e-05,4.3045e-05
60.669,4.2292e-05,6.6968e-05,5.4899e-05,4.6189e-05,4.2522e-05
60.919,4.2116e-05,6.7458e-05,5.4175e-05,4.6839e-05,4.3202e-05
61.17,4.2626e-05,6.8257e-05,5.4621e-05,4.7362e-05,4.3975e-05
61.421,4.2925e-05,6.8247e-05,5.4609e-05,4.7737e-05,4.4437e-05
61.671,4.3205e-05,7.0378e-05,5.3745e-05,4.7899e-05,4.4317e-05
61.922,4.302e-05,7.0223e-05,5.6715e-05,4.748e-05,4.4862e-05
62.173,4.2637e-05,6.8142e-05,5.5431e-05,4.71e-05,4.334e-05
62.423,4.2305e-05,6.8903e-05,5.5817e-05,4.6694e-05,4.3141e-05
62.674,4.2422e-05,6.9412e-05,5.3217e-05,4.712e-05,4.3626e-05
62.925,4.2062e-05,7.058e-05,5.5171e-05,4.7808e-05,4.3753e-05
63.175,4.2733e-05,6.8526e-05,5.4695e-05,4.817e-05,4.4231e-05
63.426,4.3617e-05,7.079e-05,5.6541e-05,4.8259e-05,4.478e-05
63.677,4.3649e-05,7.1228e-05,5.7092e-05,4.8751e-05,4.4201e-05
63.928,4.2952e-05,7.1718e-05,5.489e-05,4.8058e-05,4.4046e-05
64.178,4.2375e-05,7.2265e-05,5.6947e-05,4.7741e-05,4.4017e-05
64.429,4.2047e-05,7.2787e-05,5.5071e-05,4.7516e-05,4.3872e-05
64.68,4.2582e-05,6.9896e-05,5.3636e-05,4.7856e-05,4.3864e-05
64.93,4.2595e-05,6.8352e-05,5.5448e-05,4.884e-05,4.4486e-05
65.181,4.2582e-05,7.0411e-05,5.5072e-05,4.8854e-05,4.4929e-05
65.432,4.2641e-05,7.0957e-05,5.5897e-05,4.9197e-05,4.5387e-05
65.682,4.2956e-05,7.1859e-05,5.6173e-05,4.9289e-05,4.5039e-05
65.933,4.2548e-05,7.024e-05,5.4665e-05,4.9416e-05,4.4729e-05
66.184,4.2325e-05,7.3827e-05,5.4571e-05,4.8716e-05,4.4582e-05
66.435,4.2175e-05,7.186e-05,5.5043e-05,4.8502e-05,4.4458e-05
66.685,4.2326e-05,7.1975e-05,5.4154e-05,4.9053e-05,4.3985e-05
66.936,4.2371e-05,7.1148e-05,5.557e-05,4.8986e-05,4.4079e-05
67.187,4.2442e-05,7.1579e-05,5.5681e-05,4.9143e-05,4.4473e-05
67.437,4.2764e-05,7.084e-05,5.6976e-05,4.9025e-05,4.4573e-05
67.688,4.2719e-05,7.3818e-05,5.6019e-05,4.9547e-05,4.4499e-05
67.939,4.3062e-05,7.2426e-05,5.6339e-05,4.9842e-05,4.5181e-05
68.189,4.3388e-05,7.343e-05,5.5973e-05,4.9428e-05,4.5229e-05
68.44,4.3488e-05,7.34e-05,5.6055e-05,5.0033e-05,4.5984e-05
68.691,4.3554e-05,7.4426e-05,5.7747e-05,5.0667e-05,4.5885e-05
68.942,4.3986e-05,7.2027e-05,5.6135e-05,5.0874e-05,4.6027e-05
69.192,4.4203e-05,7.5627e-05,5.6335e-05,5.0722e-05,4.6597e-05
69.443,4.4448e-05,7.3689e-05,5.6794e-05,5.0295e-05,4.5993e-05
69.694,4.4591e-05,7.479e-05,5.9943e-05,5.1331e-05,4.5636e-05
69.944,4.5025e-05,7.4048e-05,5.8864e-05,5.0838e-05,4.5938e-05
70.195,4.5154e-05,7.5261e-05,5.7977e-05,5.1067e-05,4.6396e-05
70.446,4.5279e-05,7.79e-05,5.7564e-05,5.0802e-05,4.6452e-05
70.696,4.5508e-05,7.8188e-05,5.6536e-05,5.1628e-05,4.6372e-05
70.947,4.5415e-05,7.6883e-05,5.8148e-05,5.0871e-05,4.6779e-05
71.198,4.5635e-05,7.6432e-05,6.1574e-05,5.2375e-05,4.6551e-05
71.448,4.5806e-05,7.6799e-05,5.6396e-05,5.1253e-05,4.6445e-05
71.699,4.5706e-05,7.7847e-05,5.7134e-05,5.1265e-05,4.5771e-05
71.95,4.5891e-05,7.6022e-05,5.5465e-05,5.1819e-05,4.6464e-05
72.201,4.5885e-05,8.1862e-05,5.9709e-05,5.1783e-05,4.6186e-05
72.451,4.663e-05,7.8661e-05,5.7402e-05,5.1955e-05,4.6123e-05
72.702,4.6569e-05,7.8632e-05,5.7998e-05,5.2364e-05,4.7132e-05
72.953,4.6126e-05,7.8739e-05,5.9616e-05,5.2146e-05,4.6821e-05
73.203,4.6392e-05,7.7182e-05,5.8784e-05,5.2294e-05,4.7524e-05
73.454,4.6561e-05,7.7653e-05,5.8947e-05,5.3334e-05,4.7471e-05
73.705,4.6576e-05,8.0645e-05,5.8415e-05,5.3471e-05,4.7615e-05
73.955,4.6513e-05,7.9297e-05,6.2132e-05,5.3136e-05,4.7983e-05
74.206,4.686e-05,8.0458e-05,5.8446e-05,5.3842e-05,4.8131e-05
74.457,4.6998e-05,8.0656e-05,6.0072e-05,5.3954e-05,4.8309e-05
74.708,4.7272e-05,8.0323e-05,6.0519e-05,5.3571e-05,4.8479e-05
74.958,4.7084e-05,8.1081e-05,5.8902e-05,5.3562e-05,4.7534e-05
75.209,4.753e-05,8.1011e-05,6.1152e-05,5.3729e-05,4.7674e-05
75.46,4.8242e-05,8.0329e-05,6.1973e-05,5.4088e-05,4.8526e-05
75.71,4.8329e-05,8.3993e-05,5.9893e-05,5.4619e-05,4.8612e-05
75.961,4.8934e-05,8.068e-05,6.1978e-05,5.4749e-05,4.8885e-05
76.212,4.9049e-05,8.3796e-05,5.949e-05,5.4514e-05,4.8084e-05
76.462,4.94e-05,8.2607e-05,6.1517e-05,5.4831e-05,4.8861e-05
76.713,5.0057e-05,8.3537e-05,6.0519e-05,5.5779e-05,4.9479e-05
76.964,5.0431e-05,8.3435e-05,6.3387e-05,5.5319e-05,4.9987e-05
77.214,5.0078e-05,8.483e-05,6.256e-05,5.6002e-05,4.9763e-05
77.465,4.9567e-05,8.5626e-05,6.2504e-05,5.5378e-05,4.9621e-05
77.716,4.9301e-05,8.3835e-05,6.0572e-05,5.5541e-05,4.9881e-05
77.967,4.9277e-05,8.6855e-05,6.214e-05,5.6212e-05,5.0189e-05
78.217,4.9195e-05,8.4675e-05,6.1485e-05,5.667e-05,5.0216e-05
78.468,4.972e-05,8.6226e-05,6.3745e-05,5.7167e-05,5.1467e-05
78.719,4.9766e-05,8.8264e-05,6.3765e-05,5.7559e-05,5.1915e-05
78.969,4.9868e-05,9.0469e-05,6.2677e-05,5.7961e-05,5.139e-05
79.22,5.0073e-05,8.8229e-05,6.2569e-05,5.8702e-05,5.196e-05
79.471,5.0091e-05,8.7498e-05,6.4098e-05,5.8579e-05,5.2383e-05
79.721,5.0486e-05,8.8722e-05,6.4486e-05,5.9532e-05,5.2852e-05
79.972,5.1269e-05,8.9281e-05,6.4342e-05,6.0069e-05,5.2739e-05
80.223,5.26e-05,9.4693e-05,6.5227e-05,6.1065e-05,5.4327e-05
80.474,5.3637e-05,9.1576e-05,6.6226e-05,6.1702e-05,5.5033e-05
80.724,5.4966e-05,9.2484e-05,6.6831e-05,6.3015e-05,5.5516e-05
80.975,5.6209e-05,9.4595e-05,6.8633e-05,6.3238e-05,5.5947e-05
81.226,5.7147e-05,9.2801e-05,6.8117e-05,6.3811e-05,5.7141e-05
81.476,5.8066e-05,9.8288e-05,6.7812e-05,6.4657e-05,5.7642e-05
81.727,5.8672e-05,9.6071e-05,6.9414e-05,6.61e-05,5.9334e-05
81.978,5.9562e-05,9.9057e-05,7.085e-05,6.7458e-05,6.0552e-05
82.228,6.0951e-05,9.8383e-05,7.17e-05,6.858e-05,6.1926e-05
82.479,6.1799e-05,0.00010147,7.5377e-05,7.0475e-05,6.3372e-05
82.73,6.2567e-05,0.00010339,7.5934e-05,7.1331e-05,6.5456e-05
82.981,6.362e-05,0.00010349,7.6276e-05,7.2807e-05,6.592e-05
83.231,6.4692e-05,0.00010551,7.7674e-05,7.4478e-05,6.7031e-05
83.482,6.6122e-05,0.00011053,7.9594e-05,7.566e-05,6.8214e-05
83.733,6.7073e-05,0.00010964,8.1394e-05,7.717e-05,6.9648e-05
83.983,6.7834e-05,0.00011014,8.1459e-05,7.8277e-05,7.0168e-05
84.234,6.765e-05,0.00011068,8.1398e-05,7.8488e-05,7.0476e-05
84.485,6.7265e-05,0.0001117,8.0944e-05,7.8961e-05,7.0607e-05
84.735,6.7418e-05,0.00011361,8.4404e-05,7.8703e-05,7.0437e-05
84.986,6.6464e-05,0.00011533,8.3566e-05,7.8254e-05,6.9761e-05
85.237,6.5736e-05,0.0001128,8.1817e-05,7.8055e-05,6.9504e-05
85.487,6.5564e-05,0.00011496,8.292e-05,7.803e-05,6.9188e-05
85.738,6.4379e-05,0.00011431,8.1561e-05,7.7802e-05,6.8469e-05
85.989,6.3855e-05,0.00011747,8.0527e-05,7.7882e-05,6.815e-05
86.24,6.3977e-05,0.00011624,8.2162e-05,7.7692e-05,6.7418e-05
86.49,6.348e-05,0.00011794,8.1541e-05,7.8813e-05,6.7217e-05
86.741,6.3107e-05,0.00011886,8.0951e-05,7.8775e-05,6.7636e-05
86.992,6.293e-05,0.00012221,8.1413e-05,7.8249e-05,6.6894e-05
87.242,6.2902e-05,0.00012067,8.3116e-05,7.8595e-05,6.7106e-05
87.493,6.2597e-05,0.00012065,8.2693e-05,7.8686e-05,6.6425e-05
87.744,6.3105e-05,0.00012454,8.2689e-05,8.0685e-05,6.6652e-05
87.994,6.4276e-05,0.00012415,8.3477e-05,8.0471e-05,6.7846e-05
88.245,6.6683e-05,0.0001274,8.6542e-05,8.3433e-05,7.0697e-05
88.496,6.9285e-05,0.00013349,8.9027e-05,8.7186e-05,7.4009e-05
88.747,7.2396e-05,0.00013653,9.5341e-05,9.263e-05,7.8839e-05
88.997,7.6138e-05,0.0001437,9.8251e-05,9.6714e-05,8.2976e-05
89.248,8.1214e-05,0.00014737,0.00010295,0.0001029,8.905e-05
89.499,8.7515e-05,0.00015479,0.00011072,0.00011026,9.6201e-05
89.749,9.3856e-05,0.00016642,0.00011812,0.00011588,0.00010184
90,9.7302e-05,0.00016965,0.00012098,0.00012214,0.00010613


==> Figs/data/r1_comp_error.csv <==
T,P,e1,e2,e3
0,0,NaN,NaN,NaN
0,0.064114,NaN,NaN,NaN
0,0.12823,NaN,NaN,NaN
0,0.19234,NaN,NaN,NaN
0,0.25646,NaN,NaN,NaN
0,0.32057,NaN,NaN,NaN
0,0.38468,NaN,NaN,NaN
0,0.4488,NaN,NaN,NaN
0,0.51291,NaN,NaN,NaN
0,0.57703,NaN,NaN,NaN
0,0.64114,NaN,NaN,NaN
0,0.70526,NaN,NaN,NaN
0,0.76937,NaN,NaN,NaN
0,0.83348,NaN,NaN,NaN
0,0.8976,NaN,NaN,NaN
0,0.96171,NaN,NaN,NaN
0,1.0258,NaN,NaN,NaN
0,1.0899,NaN,NaN,NaN
0,1.1541,NaN,NaN,NaN
0,1.2182,NaN,NaN,NaN
0,1.2823,NaN,NaN,NaN
0,1.3464,NaN,NaN,NaN
0,1.4105,NaN,NaN,NaN
0,1.4746,NaN,NaN,NaN
0,1.5387,NaN,NaN,NaN
0,1.6029,NaN,NaN,NaN
0,1.667,NaN,NaN,NaN
0,1.7311,NaN,NaN,NaN
0,1.7952,NaN,NaN,NaN
0,1.8593,NaN,NaN,NaN
0,1.9234,NaN,NaN,NaN
0,1.9875,NaN,NaN,NaN
0,2.0517,NaN,NaN,NaN
0,2.1158,NaN,NaN,NaN
0,2.1799,NaN,NaN,NaN
0,2.244,NaN,NaN,NaN
0,2.3081,NaN,NaN,NaN
0,2.3722,NaN,NaN,NaN
0,2.4363,NaN,NaN,NaN
0,2.5005,NaN,NaN,NaN
0,2.5646,NaN,NaN,NaN
0,2.6287,NaN,NaN,NaN
0,2.6928,NaN,NaN,NaN
0,2.7569,NaN,NaN,NaN
0,2.821,NaN,NaN,NaN
0,2.8851,NaN,NaN,NaN
0,2.9493,NaN,NaN,NaN
0,3.0134,NaN,NaN,NaN
0,3.0775,NaN,NaN,NaN
0,3.1416,NaN,NaN,NaN
0.063467,0,NaN,NaN,NaN
0.063467,0.064114,1.8494e-05,6.5963e-06,6.5145e-06
0.063467,0.12823,2.3105e-05,2.0733e-06,2.0622e-06
0.063467,0.19234,1.1538e-05,7.0185e-06,6.934e-06
0.063467,0.25646,1.5448e-05,7.151e-06,5.3704e-06
0.063467,0.32057,1.492e-05,6.3164e-06,4.4622e-06
0.063467,0.38468,8.6814e-06,5.5991e-06,2.4342e-06
0.063467,0.4488,1.1189e-05,7.45e-06,3.9665e-06
0.063467,0.51291,2.0163e-05,4.3342e-06,4.3768e-06
0.063467,0.57703,9.6752e-06,1.1354e-05,1.0411e-05
0.063467,0.64114,1.2114e-05,5.4699e-06,3.884e-06
0.063467,0.70526,1.8639e-05,1.1509e-05,9.2471e-06
0.063467,0.76937,1.3469e-05,1.1345e-05,1.0165e-05
0.063467,0.83348,1.4372e-05,1.1263e-05,9.0911e-06
0.063467,0.8976,1.6861e-05,1.1233e-05,1.0242e-05
0.063467,0.96171,1.1711e-05,8.9372e-06,8.2999e-06
0.063467,1.0258,1.7252e-05,1.4714e-05,7.325e-06
0.063467,1.0899,2.0296e-05,1.573e-05,8.8192e-06
0.063467,1.1541,1.107e-05,1.04e-05,1.0394e-05
0.063467,1.2182,1.5751e-05,1.5549e-05,1.087e-05
0.063467,1.2823,6.2241e-06,6.2622e-06,6.3637e-06
0.063467,1.3464,2.0207e-05,1.995e-05,6.4565e-06
0.063467,1.4105,2.6774e-05,2.2624e-05,8.588e-06
0.063467,1.4746,1.8751e-05,1.165e-05,8.0686e-06
0.063467,1.5387,1.519e-05,6.4075e-06,5.7074e-06
0.063467,1.6029,1.5819e-05,1.3356e-05,1.241e-05
0.063467,1.667,2.0834e-05,1.6551e-05,3.9418e-06
0.063467,1.7311,1.5154e-05,1.1692e-05,9.3069e-06
0.063467,1.7952,4.9826e-06,6.6082e-06,6.3044e-06
0.063467,1.8593,1.5796e-05,7.9042e-06,8.207e-06
0.063467,1.9234,2.44e-05,1.9414e-05,5.1931e-06
0.063467,1.9875,1.1617e-05,1.0662e-05,7.7633e-06
0.063467,2.0517,1.8939e-05,1.6146e-05,1.1309e-05
0.063467,2.1158,1.619e-05,1.7148e-05,1.0624e-05
0.063467,2.1799,1.2643e-05,1.1621e-05,8.3539e-06
0.063467,2.244,1.3696e-05,1.3014e-05,1.0109e-05
0.063467,2.3081,2.1547e-05,1.5583e-05,9.0019e-06
0.063467,2.3722,1.9491e-05,1.1738e-05,7.8672e-06
0.063467,2.4363,1.1324e-05,1.1488e-05,1.0036e-05
0.063467,2.5005,1.8253e-05,1.196e-05,4.4461e-06
0.063467,2.5646,1.3586e-05,1.1166e-05,1.9831e-06
0.063467,2.6287,8.1429e-06,1.3641e-05,1.1935e-05
0.063467,2.6928,1.7457e-05,7.2225e-06,4.9887e-06
0.063467,2.7569,8.1427e-06,6.3676e-06,5.4029e-06
0.063467,2.821,1.1409e-05,8.0825e-06,7.9973e-06
0.063467,2.8851,2.1595e-05,6.2587e-06,3.5658e-06
0.063467,2.9493,1.2703e-05,6.3634e-06,6.2948e-06
0.063467,3.0134,7.7797e-06,6.7159e-06,6.4047e-06
0.063467,3.0775,1.4937e-05,7.3496e-06,7.2771e-06
0.063467,3.1416,9.2908e-06,4.7791e-06,4.7468e-06
0.12693,0,NaN,NaN,NaN
0.12693,0.064114,1.7999e-05,6.5748e-06,6.4842e-06
0.12693,0.12823,8.9955e-06,8.1336e-06,8.123e-06
0.12693,0.19234,1.8078e-05,6.3027e-06,5.2915e-06
0.12693,0.25646,6.7698e-06,7.4073e-06,6.7149e-06
0.12693,0.32057,2.2768e-05,9.2651e-06,6.7711e-06
0.12693,0.38468,8.087e-06,9.2579e-06,9.2754e-06
0.12693,0.4488,1.6418e-05,9.5695e-06,7.8934e-06
0.12693,0.51291,1.3445e-05,8.1114e-06,6.6363e-06
0.12693,0.57703,2.1179e-05,9.6426e-06,8.2875e-06
0.12693,0.64114,1.9501e-05,1.1741e-05,4.6018e-06
0.12693,0.70526,1.7467e-05,1.0934e-05,1.0148e-05
0.12693,0.76937,1.4777e-05,9.6308e-06,6.8817e-06
0.12693,0.83348,1.3654e-05,9.5506e-06,9.0295e-06
0.12693,0.8976,1.0332e-05,1.5185e-05,9.5227e-06
0.12693,0.96171,1.9334e-05,1.4984e-05,8.6216e-06
0.12693,1.0258,1.6194e-05,1.7891e-05,7.2087e-06
0.12693,1.0899,1.5486e-05,9.6732e-06,9.2633e-06
0.12693,1.1541,1.1437e-05,6.6378e-06,6.8872e-06
0.12693,1.2182,1.5183e-05,1.707e-05,1.2216e-05
0.12693,1.2823,1.5337e-05,1.0332e-05,6.2224e-06
0.12693,1.3464,1.0784e-05,1.2816e-05,1.2312e-05
0.12693,1.4105,2.2703e-05,1.9842e-05,6.8874e-06
0.12693,1.4746,2.0385e-05,1.677e-05,1.4222e-05
0.12693,1.5387,2.9665e-05,1.7974e-05,5.2159e-06
0.12693,1.6029,2.3201e-05,1.7893e-05,6.5438e-06
0.12693,1.667,6.6002e-06,5.7124e-06,6.3148e-06
0.12693,1.7311,2.5344e-05,2.0369e-05,1.0022e-05
0.12693,1.7952,1.9545e-05,1.9119e-05,9.2642e-06
0.12693,1.8593,1.7001e-05,7.9465e-06,7.5575e-06
0.12693,1.9234,2.6652e-05,1.976e-05,5.0013e-06
0.12693,1.9875,1.3149e-05,1.243e-05,7.6262e-06
0.12693,2.0517,2.3009e-05,1.5127e-05,7.6773e-06
0.12693,2.1158,1.6661e-05,1.2573e-05,7.8509e-06
0.12693,2.1799,1.7656e-05,1.3059e-05,8.9928e-06
0.12693,2.244,1.6571e-05,1.4291e-05,6.6715e-06
0.12693,2.3081,1.0383e-05,5.5203e-06,5.0101e-06
0.12693,2.3722,1.7602e-05,1.0714e-05,5.5052e-06
0.12693,2.4363,7.1047e-06,9.5616e-06,9.3183e-06
0.12693,2.5005,1.7248e-05,1.1374e-05,9.0084e-06
0.12693,2.5646,1.2932e-05,1.1995e-05,7.71e-06
0.12693,2.6287,1.2601e-05,5.3722e-06,3.9654e-06
0.12693,2.6928,1.3224e-05,9.4025e-06,6.4422e-06
0.12693,2.7569,1.5384e-05,3.691e-06,3.8507e-06
0.12693,2.821,1.653e-05,9.1251e-06,8.261e-06
0.12693,2.8851,1.7709e-05,3.5499e-06,2.9742e-06
0.12693,2.9493,6.6166e-06,4.9838e-06,4.6295e-06
0.12693,3.0134,1.0182e-05,9.9047e-06,9.8062e-06
0.12693,3.0775,8.225e-06,4.218e-06,4.1548e-06
0.12693,3.1416,1.4373e-05,6.6941e-06,6.6943e-06
0.1904,0,NaN,NaN,NaN
0.1904,0.064114,1.8384e-05,5.2777e-06,5.2479e-06
0.1904,0.12823,1.0625e-05,9.1722e-06,9.1389e-06
0.1904,0.19234,1.3585e-05,6.1844e-06,6.215e-06
0.1904,0.25646,1.6343e-05,6.8944e-06,5.9796e-06
0.1904,0.32057,1.4498e-05,9.7496e-06,9.1795e-06
0.1904,0.38468,1.8515e-05,8.8267e-06,8.212e-06
0.1904,0.4488,1.3913e-05,1.1073e-05,7.6687e-06
0.1904,0.51291,8.2629e-06,9.7922e-06,1.0126e-05
0.1904,0.57703,7.8793e-06,1.1635e-05,1.0021e-05
0.1904,0.64114,1.5128e-05,1.0599e-05,5.7308e-06
0.1904,0.70526,2.0501e-05,1.1656e-05,7.3155e-06
0.1904,0.76937,1.3978e-05,1.0681e-05,8.4965e-06
0.1904,0.83348,1.3376e-05,1.0344e-05,7.2838e-06
0.1904,0.8976,2.0671e-05,1.0752e-05,1.0221e-05
0.1904,0.96171,1.9199e-05,1.1421e-05,1.0173e-05
0.1904,1.0258,1.2567e-05,1.283e-05,1.1301e-05
0.1904,1.0899,1.8796e-05,1.1147e-05,5.8914e-06
0.1904,1.1541,1.6362e-05,1.5693e-05,7.8221e-06
0.1904,1.2182,2.3537e-05,1.9489e-05,1.351e-05
0.1904,1.2823,2.5817e-05,1.2809e-05,1.054e-05
0.1904,1.3464,2.0811e-05,1.3956e-05,1.187e-05
0.1904,1.4105,1.3593e-05,1.0034e-05,6.7368e-06
0.1904,1.4746,1.6313e-05,1.5655e-05,1.2211e-05
0.1904,1.5387,1.8341e-05,1.8544e-05,1.0934e-05
0.1904,1.6029,2.7509e-05,2.2228e-05,6.7887e-06
0.1904,1.667,1.707e-05,1.748e-05,1.0366e-05
0.1904,1.7311,1.3126e-05,1.0232e-05,9.4196e-06
0.1904,1.7952,1.7865e-05,1.2927e-05,8.5035e-06
0.1904,1.8593,1.4083e-05,1.0953e-05,1.0831e-05
0.1904,1.9234,1.5468e-05,1.3083e-05,1.0109e-05
0.1904,1.9875,2.2402e-05,1.3724e-05,1.0005e-05
0.1904,2.0517,1.7953e-05,1.2738e-05,8.4306e-06
0.1904,2.1158,1.6456e-05,1.4574e-05,9.8471e-06
0.1904,2.1799,1.9585e-05,1.6688e-05,8.0333e-06
0.1904,2.244,1.3824e-05,1.1555e-05,1.1342e-05
0.1904,2.3081,1.6789e-05,7.4028e-06,7.0665e-06
0.1904,2.3722,7.668e-06,1.1924e-05,9.6743e-06
0.1904,2.4363,1.1813e-05,1.3435e-05,8.7563e-06
0.1904,2.5005,1.5362e-05,1.1816e-05,7.4178e-06
0.1904,2.5646,1.5487e-05,8.3042e-06,8.8789e-06
0.1904,2.6287,1.5933e-05,1.2192e-05,5.151e-06
0.1904,2.6928,1.3748e-05,8.9219e-06,3.5424e-06
0.1904,2.7569,2.009e-05,7.3519e-06,7.4451e-06
0.1904,2.821,5.324e-06,9.3692e-06,8.4736e-06
0.1904,2.8851,1.0349e-05,6.6844e-06,4.8355e-06
0.1904,2.9493,8.19e-06,5.8787e-06,5.5561e-06
0.1904,3.0134,8.1552e-06,8.2462e-06,7.8506e-06
0.1904,3.0775,8.7452e-06,4.0203e-06,3.9991e-06
0.1904,3.1416,6.4232e-06,4.6919e-06,4.6786e-06
0.25387,0,NaN,NaN,NaN
0.25387,0.064114,1.2462e-05,9.9347e-06,9.8713e-06
0.25387,0.12823,1.0477e-05,9.5898e-06,9.4796e-06
0.25387,0.19234,9.7306e-06,2.8118e-06,2.723e-06
0.25387,0.25646,1.0689e-05,6.6556e-06,4.35e-06
0.25387,0.32057,1.7229e-05,4.9771e-06,3.5757e-06
0.25387,0.38468,1.0047e-05,9.1221e-06,5.6327e-06
0.25387,0.4488,1.6134e-05,9.9649e-06,9.4655e-06
0.25387,0.51291,9.139e-06,1.1334e-05,6.5703e-06
0.25387,0.57703,1.4886e-05,1.1257e-05,8.9142e-06
0.25387,0.64114,7.784e-06,6.8577e-06,6.2768e-06
0.25387,0.70526,1.8379e-05,1.2e-05,3.5008e-06
0.25387,0.76937,1.5132e-05,1.5678e-05,9.0293e-06
0.25387,0.83348,2.0667e-05,8.6371e-06,8.4696e-06
0.25387,0.8976,1.4526e-05,1.2401e-05,1.2615e-05
0.25387,0.96171,1.1488e-05,1.3132e-05,9.5441e-06
0.25387,1.0258,2.2259e-05,1.726e-05,5.0038e-06
0.25387,1.0899,1.3471e-05,1.126e-05,8.8385e-06
0.25387,1.1541,1.6209e-05,1.328e-05,1.2217e-05
0.25387,1.2182,1.3992e-05,1.1646e-05,1.0575e-05
0.25387,1.2823,2.042e-05,1.8657e-05,6.3459e-06
0.25387,1.3464,2.2913e-05,1.5974e-05,9.3223e-06
0.25387,1.4105,2.3149e-05,1.3128e-05,7.4964e-06
0.25387,1.4746,1.0477e-05,8.8328e-06,5.6974e-06
0.25387,1.5387,1.0474e-05,8.8128e-06,8.1991e-06
0.25387,1.6029,2.4449e-05,2.0113e-05,5.844e-06
0.25387,1.667,1.93e-05,6.3536e-06,4.0907e-06
0.25387,1.7311,1.7482e-05,1.5456e-05,1.3169e-05
0.25387,1.7952,2.2817e-05,1.9139e-05,7.5184e-06
0.25387,1.8593,1.5343e-05,4.8943e-06,5.9327e-06
0.25387,1.9234,9.3243e-06,9.1045e-06,8.0337e-06
0.25387,1.9875,1.4307e-05,1.1599e-05,1.214e-05
0.25387,2.0517,1.2668e-05,8.6898e-06,5.1858e-06
0.25387,2.1158,9.2375e-06,8.8049e-06,8.2004e-06
0.25387,2.1799,1.6506e-05,1.8492e-05,1.1463e-05
0.25387,2.244,2.135e-05,9.4499e-06,7.3408e-06
0.25387,2.3081,1.8022e-05,9.0429e-06,7.8316e-06
0.25387,2.3722,2.0617e-05,1.2796e-05,8.8235e-06
0.25387,2.4363,2.288e-05,1.2393e-05,9.5779e-06
0.25387,2.5005,1.3848e-05,1.3722e-05,8.4961e-06
0.25387,2.5646,1.7978e-05,1.0338e-05,1.0273e-05
0.25387,2.6287,1.9954e-05,7.614e-06,7.4027e-06
0.25387,2.6928,1.0955e-05,9.032e-06,8.6396e-06
0.25387,2.7569,1.3748e-05,5.5814e-06,5.8506e-06
0.25387,2.821,1.8006e-05,1.0577e-05,1.0566e-05
0.25387,2.8851,1.6705e-05,1.0446e-05,1.0393e-05
0.25387,2.9493,9.0859e-06,8.5647e-06,7.6818e-06
0.25387,3.0134,9.8355e-06,7.7784e-06,7.2728e-06
0.25387,3.0775,1.0567e-05,1.0155e-05,1.0122e-05
0.25387,3.1416,1.7215e-05,6.7058e-06,6.7059e-06
0.31733,0,NaN,NaN,NaN
0.31733,0.064114,7.2945e-06,3.4805e-06,3.3614e-06
0.31733,0.12823,1.9958e-05,5.032e-06,5.0075e-06
0.31733,0.19234,1.7606e-05,6.0519e-06,5.5289e-06
0.31733,0.25646,5.6358e-06,4.4295e-06,4.4661e-06
0.31733,0.32057,1.1419e-05,1.103e-05,9.5266e-06
0.31733,0.38468,1.878e-05,1.0702e-05,9.6739e-06
0.31733,0.4488,1.1359e-05,7.0352e-06,5.8442e-06
0.31733,0.51291,1.3419e-05,7.5507e-06,7.3044e-06
0.31733,0.57703,1.1325e-05,7.592e-06,8.02e-06
0.31733,0.64114,1.6493e-05,1.1996e-05,6.0788e-06
0.31733,0.70526,2.0906e-05,1.5278e-05,7.3411e-06
0.31733,0.76937,1.392e-05,6.5984e-06,6.0764e-06
0.31733,0.83348,1.6376e-05,1.0654e-05,7.2691e-06
0.31733,0.8976,1.795e-05,1.0473e-05,1.0924e-05
0.31733,0.96171,1.8691e-05,1.5078e-05,6.7532e-06
0.31733,1.0258,1.0719e-05,1.0193e-05,8.5322e-06
0.31733,1.0899,1.9873e-05,1.6841e-05,7.9216e-06
0.31733,1.1541,1.8598e-05,1.5463e-05,5.8866e-06
0.31733,1.2182,1.9799e-05,1.7526e-05,7.0527e-06
0.31733,1.2823,8.9361e-06,9.4066e-06,9.8244e-06
0.31733,1.3464,1.1456e-05,3.0382e-06,3.9964e-06
0.31733,1.4105,2.0657e-05,1.4617e-05,1.0544e-05
0.31733,1.4746,1.1105e-05,1.1722e-05,1.0585e-05
0.31733,1.5387,1.4669e-05,7.8669e-06,7.3448e-06
0.31733,1.6029,2.3343e-05,1.9403e-05,1.0554e-05
0.31733,1.667,1.1722e-05,1.224e-05,8.6657e-06
0.31733,1.7311,2.9394e-05,2.0826e-05,6.6407e-06
0.31733,1.7952,1.3248e-05,1.4818e-05,7.1684e-06
0.31733,1.8593,1.4488e-05,1.2522e-05,9.4332e-06
0.31733,1.9234,2.0273e-05,1.2131e-05,1.1368e-05
0.31733,1.9875,1.2113e-05,1.2096e-05,1.0799e-05
0.31733,2.0517,1.5829e-05,6.087e-06,5.7142e-06
0.31733,2.1158,1.4235e-05,8.0153e-06,7.515e-06
0.31733,2.1799,1.7338e-05,7.8756e-06,9.0458e-06
0.31733,2.244,1.8189e-05,1.1364e-05,6.9827e-06
0.31733,2.3081,2.3722e-05,1.3232e-05,1.1422e-05
0.31733,2.3722,1.2155e-05,7.2537e-06,6.5345e-06
0.31733,2.4363,1.6236e-05,9.3889e-06,4.5026e-06
0.31733,2.5005,1.9013e-05,9.2746e-06,4.4417e-06
0.31733,2.5646,1.6333e-05,1.0437e-05,8.1614e-06
0.31733,2.6287,1.836e-05,7.9631e-06,4.7685e-06
0.31733,2.6928,1.6437e-05,7.3188e-06,7.1807e-06
0.31733,2.7569,1.2935e-05,8.9312e-06,4.8561e-06
0.31733,2.821,1.0619e-05,1.0081e-05,9.7021e-06
0.31733,2.8851,1.2877e-05,9.2356e-06,8.8322e-06
0.31733,2.9493,1.1238e-05,8.3252e-06,8.2741e-06
0.31733,3.0134,1.6211e-05,8.5702e-06,8.462e-06
0.31733,3.0775,8.39e-06,2.679e-06,2.6774e-06
0.31733,3.1416,3.374e-06,3.324e-06,3.322e-06
0.3808,0,NaN,NaN,NaN
0.3808,0.064114,8.2639e-06,7.2846e-06,7.2693e-06
0.3808,0.12823,1.5601e-05,1.0041e-05,9.7317e-06
0.3808,0.19234,8.6531e-06,8.9052e-06,8.4719e-06
0.3808,0.25646,1.0469e-05,8.8392e-06,7.8481e-06
0.3808,0.32057,1.0891e-05,8.4919e-06,7.9173e-06
0.3808,0.38468,1.0519e-05,1.093e-05,9.5042e-06
0.3808,0.4488,8.5459e-06,1.0111e-05,8.7475e-06
0.3808,0.51291,1.5319e-05,6.5372e-06,6.3525e-06
0.3808,0.57703,2.0914e-05,9.5549e-06,9.4485e-06
0.3808,0.64114,2.3781e-05,1.1539e-05,1.0423e-05
0.3808,0.70526,8.8546e-06,1.1277e-05,9.2264e-06
0.3808,0.76937,1.9237e-05,1.2144e-05,6.832e-06
0.3808,0.83348,1.6442e-05,1.3472e-05,1.11e-05
0.3808,0.8976,9.4455e-06,1.2824e-05,1.2223e-05
0.3808,0.96171,7.2792e-06,1.1921e-05,1.1721e-05
0.3808,1.0258,1.1028e-05,8.2577e-06,5.3663e-06
0.3808,1.0899,2.2162e-05,1.761e-05,4.2883e-06
0.3808,1.1541,1.2356e-05,8.8891e-06,1.0002e-05
0.3808,1.2182,2.5109e-05,1.9039e-05,1.0177e-05
0.3808,1.2823,2.3751e-05,1.2822e-05,1.1277e-05
0.3808,1.3464,2.1985e-05,1.9314e-05,1.1753e-05
0.3808,1.4105,1.4829e-05,1.1417e-05,8.6019e-06
0.3808,1.4746,1.1084e-05,9.8274e-06,7.6312e-06
0.3808,1.5387,1.0603e-05,9.4158e-06,1.0689e-05
0.3808,1.6029,1.8492e-05,1.3066e-05,8.3813e-06
0.3808,1.667,2.1686e-05,1.7555e-05,6.5947e-06
0.3808,1.7311,1.272e-05,1.366e-05,8.7273e-06
0.3808,1.7952,1.1519e-05,9.7717e-06,8.2135e-06
0.3808,1.8593,1.9258e-05,9.2197e-06,8.7385e-06
0.3808,1.9234,1.1101e-05,1.1647e-05,8.6226e-06
0.3808,1.9875,2.222e-05,1.1648e-05,7.788e-06
0.3808,2.0517,2.071e-05,1.931e-05,1.0112e-05
0.3808,2.1158,1.9484e-05,2.0871e-05,9.1775e-06
0.3808,2.1799,1.8093e-05,1.0079e-05,9.3977e-06
0.3808,2.244,1.0849e-05,1.1662e-05,9.9774e-06
0.3808,2.3081,9.6913e-06,1.0541e-05,1.1951e-05
0.3808,2.3722,2.1427e-05,1.3551e-05,8.6044e-06
0.3808,2.4363,1.6946e-05,9.8325e-06,8.9961e-06
0.3808,2.5005,1.2996e-05,9.0523e-06,5.112e-06
0.3808,2.5646,2.2682e-05,1.416e-05,1.0193e-05
0.3808,2.6287,1.9792e-05,8.4985e-06,7.6162e-06
0.3808,2.6928,1.7912e-05,1.2113e-05,9.0403e-06
0.3808,2.7569,1.293e-05,9.7751e-06,8.5491e-06
0.3808,2.821,5.9667e-06,9.356e-06,7.9084e-06
0.3808,2.8851,1.3329e-05,4.7426e-06,2.5131e-06
0.3808,2.9493,1.7231e-05,8.4727e-06,7.4083e-06
0.3808,3.0134,1.1386e-05,7.5925e-06,7.5471e-06
0.3808,3.0775,7.8448e-06,7.0969e-06,7.0593e-06
0.3808,3.1416,8.1684e-06,7.8133e-06,7.8138e-06
0.44427,0,NaN,NaN,NaN
0.44427,0.064114,1.0464e-05,9.0843e-06,9.0603e-06
0.44427,0.12823,9.5541e-06,8.3052e-06,8.3464e-06
0.44427,0.19234,1.3845e-05,9.5367e-06,9.0261e-06
0.44427,0.25646,1.4032e-05,8.5542e-06,8.6031e-06
0.44427,0.32057,1.532e-05,7.3028e-06,6.3947e-06
0.44427,0.38468,6.4114e-06,8.2809e-06,7.9128e-06
0.44427,0.4488,1.4706e-05,7.9187e-06,5.7889e-06
0.44427,0.51291,1.4427e-05,8.6923e-06,8.814e-06
0.44427,0.57703,2.0518e-05,1.0057e-05,8.1198e-06
0.44427,0.64114,2.4195e-05,1.4684e-05,1.2775e-05
0.44427,0.70526,6.1535e-06,9.5925e-06,9.7617e-06
0.44427,0.76937,1.1261e-05,8.2918e-06,6.9835e-06
0.44427,0.83348,1.7997e-05,1.2584e-05,8.8339e-06
0.44427,0.8976,1.4896e-05,9.7454e-06,4.8626e-06
0.44427,0.96171,1.1403e-05,1.1361e-05,1.1289e-05
0.44427,1.0258,1.4257e-05,8.661e-06,5.1062e-06
0.44427,1.0899,2.2726e-05,1.4191e-05,8.0302e-06
0.44427,1.1541,1.853e-05,7.9412e-06,9.8981e-06
0.44427,1.2182,1.3524e-05,9.5256e-06,7.8593e-06
0.44427,1.2823,1.693e-05,1.2446e-05,1.1749e-05
0.44427,1.3464,2.5429e-05,1.5443e-05,1.1824e-05
0.44427,1.4105,1.2504e-05,1.3944e-05,1.0836e-05
0.44427,1.4746,1.7804e-05,1.6096e-05,1.3471e-05
0.44427,1.5387,1.1922e-05,8.822e-06,6.4972e-06
0.44427,1.6029,2.3017e-05,7.776e-06,7.004e-06
0.44427,1.667,1.2155e-05,1.1295e-05,9.5668e-06
0.44427,1.7311,8.7088e-06,8.7741e-06,6.5532e-06
0.44427,1.7952,1.5528e-05,1.5238e-05,4.2365e-06
0.44427,1.8593,1.2865e-05,7.6224e-06,7.0561e-06
0.44427,1.9234,2.2339e-05,9.1743e-06,1.0438e-05
0.44427,1.9875,1.9818e-05,1.7619e-05,8.2628e-06
0.44427,2.0517,2.5363e-05,1.7213e-05,4.5903e-06
0.44427,2.1158,1.0986e-05,1.3048e-05,9.1033e-06
0.44427,2.1799,1.0714e-05,1.0748e-05,8.9323e-06
0.44427,2.244,1.6806e-05,1.295e-05,8.4994e-06
0.44427,2.3081,1.256e-05,1.0323e-05,7.2945e-06
0.44427,2.3722,1.1393e-05,4.1209e-06,6.3804e-06
0.44427,2.4363,1.6878e-05,5.04e-06,4.6329e-06
0.44427,2.5005,1.7934e-05,1.3469e-05,8.2168e-06
0.44427,2.5646,1.7628e-05,1.1261e-05,5.4404e-06
0.44427,2.6287,1.1804e-05,1.2509e-05,1.0127e-05
0.44427,2.6928,1.4857e-05,7.8426e-06,7.0354e-06
0.44427,2.7569,1.7179e-05,5.0927e-06,4.4866e-06
0.44427,2.821,1.5041e-05,3.57e-06,4.2001e-06
0.44427,2.8851,1.2545e-05,8.0239e-06,7.7536e-06
0.44427,2.9493,9.2899e-06,6.4311e-06,6.2988e-06
0.44427,3.0134,1.3223e-05,6.5291e-06,6.2335e-06
0.44427,3.0775,1.06e-05,6.6266e-06,6.4969e-06
0.44427,3.1416,3.2887e-06,2.7791e-06,2.7779e-06
0.50773,0,NaN,NaN,NaN
0.50773,0.064114,1.889e-05,5.4101e-06,5.3782e-06
0.50773,0.12823,1.9531e-05,6.7837e-06,6.3681e-06
0.50773,0.19234,3.2652e-06,3.8547e-06,3.8861e-06
0.50773,0.25646,7.7798e-06,7.8922e-06,6.3717e-06
0.50773,0.32057,8.6226e-06,9.3932e-06,8.089e-06
0.50773,0.38468,5.9408e-06,8.7744e-06,8.7249e-06
0.50773,0.4488,7.8447e-06,1.0489e-05,9.068e-06
0.50773,0.51291,1.654e-05,9.2802e-06,9.2047e-06
0.50773,0.57703,2.0781e-05,1.2079e-05,9.2706e-06
0.50773,0.64114,9.9097e-06,1.3664e-06,2.8713e-06
0.50773,0.70526,1.2668e-05,1.2605e-05,1.0275e-05
0.50773,0.76937,1.5695e-05,9.371e-06,6.4419e-06
0.50773,0.83348,1.6475e-05,7.0001e-06,5.4121e-06
0.50773,0.8976,1.9088e-05,1.6309e-05,7.4548e-06
0.50773,0.96171,1.7597e-05,1.5774e-05,7.8426e-06
0.50773,1.0258,2.2029e-05,1.8887e-05,9.6037e-06
0.50773,1.0899,1.6594e-05,5.0155e-06,6.2272e-06
0.50773,1.1541,2.2351e-05,1.5256e-05,1.0378e-05
0.50773,1.2182,1.9098e-05,1.9462e-05,7.3957e-06
0.50773,1.2823,2.292e-05,1.6048e-05,6.3658e-06
0.50773,1.3464,1.6195e-05,1.1449e-05,1.0047e-05
0.50773,1.4105,1.5381e-05,1.2509e-05,1.0526e-05
0.50773,1.4746,2.0869e-05,1.345e-05,1.0674e-05
0.50773,1.5387,2.0334e-05,1.925e-05,4.7985e-06
0.50773,1.6029,2.6329e-05,1.6637e-05,1.0649e-05
0.50773,1.667,2.6059e-05,1.845e-05,8.0378e-06
0.50773,1.7311,1.2344e-05,9.4026e-06,9.0145e-06
0.50773,1.7952,2.1252e-05,1.7562e-05,1.1239e-05
0.50773,1.8593,1.0297e-05,1.1435e-05,7.0424e-06
0.50773,1.9234,1.9199e-05,1.5383e-05,1.127e-05
0.50773,1.9875,1.6422e-05,1.3479e-05,7.8041e-06
0.50773,2.0517,1.3656e-05,8.4494e-06,6.392e-06
0.50773,2.1158,1.8567e-05,1.039e-05,7.5974e-06
0.50773,2.1799,1.9359e-05,8.0223e-06,7.6305e-06
0.50773,2.244,1.6266e-05,1.8876e-05,1.0128e-05
0.50773,2.3081,2.2402e-05,1.2502e-05,1.3143e-05
0.50773,2.3722,1.6814e-05,1.1707e-05,6.9765e-06
0.50773,2.4363,2.2817e-05,1.3139e-05,1.0018e-05
0.50773,2.5005,9.8419e-06,8.7318e-06,7.1126e-06
0.50773,2.5646,1.4573e-05,1.0192e-05,6.2903e-06
0.50773,2.6287,1.6674e-05,6.8985e-06,5.5315e-06
0.50773,2.6928,1.0119e-05,7.1616e-06,5.0572e-06
0.50773,2.7569,2.3041e-05,9.3052e-06,5.5112e-06
0.50773,2.821,1.4124e-05,1.0108e-05,7.8122e-06
0.50773,2.8851,2.9924e-06,3.553e-06,3.0461e-06
0.50773,2.9493,1.5704e-05,4.5055e-06,4.6439e-06
0.50773,3.0134,1.2754e-05,9.8516e-06,9.7903e-06
0.50773,3.0775,5.4113e-06,4.5505e-06,4.554e-06
0.50773,3.1416,8.7821e-06,7.3553e-06,7.3523e-06
0.5712,0,NaN,NaN,NaN
0.5712,0.064114,4.3657e-06,5.1158e-06,5.0434e-06
0.5712,0.12823,1.3256e-05,6.3511e-06,5.8215e-06
0.5712,0.19234,1.204e-05,8.7642e-06,8.4097e-06
0.5712,0.25646,1.645e-05,7.7397e-06,7.409e-06
0.5712,0.32057,5.4822e-06,5.9928e-06,4.6569e-06
0.5712,0.38468,7.5327e-06,5.7989e-06,2.1644e-06
0.5712,0.4488,1.3845e-05,1.2507e-05,8.4243e-06
0.5712,0.51291,1.0096e-05,6.4352e-06,4.8702e-06
0.5712,0.57703,7.38e-06,9.5226e-06,7.2808e-06
0.5712,0.64114,1.0545e-05,5.8645e-06,4.7655e-06
0.5712,0.70526,1.0202e-05,1.3452e-05,1.2353e-05
0.5712,0.76937,1.6979e-05,9.062e-06,6.8371e-06
0.5712,0.83348,1.5995e-05,8.4745e-06,3.1804e-06
0.5712,0.8976,1.5209e-05,6.0022e-06,4.6957e-06
0.5712,0.96171,6.6677e-06,1.0963e-05,1.1085e-05
0.5712,1.0258,2.5615e-05,1.6306e-05,5.3172e-06
0.5712,1.0899,1.4127e-05,1.1898e-05,1.012e-05
0.5712,1.1541,1.5891e-05,1.3681e-05,1.224e-05
0.5712,1.2182,1.7276e-05,1.5102e-05,1.1233e-05
0.5712,1.2823,1.5555e-05,1.5108e-05,1.3349e-05
0.5712,1.3464,2.368e-05,1.652e-05,1.0436e-05
0.5712,1.4105,1.8247e-05,7.7224e-06,9.1791e-06
0.5712,1.4746,1.9639e-05,1.7239e-05,9.8165e-06
0.5712,1.5387,2.0973e-05,2.062e-05,1.0689e-05
0.5712,1.6029,1.5474e-05,1.1836e-05,8.3906e-06
0.5712,1.667,1.5707e-05,1.4807e-05,9.0385e-06
0.5712,1.7311,1.7583e-05,1.1248e-05,8.9172e-06
0.5712,1.7952,2.2441e-05,1.4139e-05,7.8019e-06
0.5712,1.8593,9.681e-06,7.6745e-06,4.3949e-06
0.5712,1.9234,1.5856e-05,1.2935e-05,8.856e-06
0.5712,1.9875,1.3885e-05,1.3996e-05,9.3047e-06
0.5712,2.0517,1.6111e-05,1.4423e-05,5.1148e-06
0.5712,2.1158,1.8825e-05,1.7102e-05,1.1402e-05
0.5712,2.1799,1.6025e-05,1.5699e-05,1.1317e-05
0.5712,2.244,2.3594e-05,1.6331e-05,9.62e-06
0.5712,2.3081,1.4259e-05,1.4491e-05,8.1441e-06
0.5712,2.3722,1.4972e-05,1.6013e-05,7.6203e-06
0.5712,2.4363,1.8761e-05,1.0682e-05,7.1696e-06
0.5712,2.5005,1.316e-05,1.3127e-05,7.0895e-06
0.5712,2.5646,2.0031e-05,1.1293e-05,6.7456e-06
0.5712,2.6287,1.441e-05,9.763e-06,7.1916e-06
0.5712,2.6928,1.4162e-05,4.5126e-06,3.5101e-06
0.5712,2.7569,7.7616e-06,9.2652e-06,6.4938e-06
0.5712,2.821,8.2134e-06,7.1266e-06,4.328e-06
0.5712,2.8851,1.2628e-05,7.5121e-06,4.6438e-06
0.5712,2.9493,5.4606e-06,4.0685e-06,2.4771e-06
0.5712,3.0134,4.2904e-06,2.1357e-06,1.6324e-06
0.5712,3.0775,8.5973e-06,7.5721e-06,7.5003e-06
0.5712,3.1416,8.8924e-06,8.6403e-06,8.6378e-06
0.63467,0,NaN,NaN,NaN
0.63467,0.064114,1.7296e-05,5.8081e-06,5.7545e-06
0.63467,0.12823,1.7047e-05,4.7507e-06,4.3992e-06
0.63467,0.19234,1.2124e-05,9.796e-06,9.1221e-06
0.63467,0.25646,6.1836e-06,5.6531e-06,4.8472e-06
0.63467,0.32057,1.3104e-05,8.3194e-06,6.174e-06
0.63467,0.38468,1.1485e-05,5.6992e-06,5.8683e-06
0.63467,0.4488,1.6322e-05,7.6701e-06,5.2974e-06
0.63467,0.51291,9.3931e-06,6.2339e-06,5.2438e-06
0.63467,0.57703,7.8799e-06,1.1713e-05,1.0253e-05
0.63467,0.64114,2.0815e-05,1.4905e-05,1.1088e-05
0.63467,0.70526,2.3081e-05,1.3734e-05,9.7165e-06
0.63467,0.76937,1.0077e-05,6.1389e-06,4.2505e-06
0.63467,0.83348,2.3154e-05,1.3045e-05,8.9836e-06
0.63467,0.8976,2.168e-05,1.3823e-05,1.0976e-05
0.63467,0.96171,1.7488e-05,1.7783e-05,6.0337e-06
0.63467,1.0258,2.0485e-05,1.4405e-05,1.0114e-05
0.63467,1.0899,1.8213e-05,1.8746e-05,1.0839e-05
0.63467,1.1541,1.7523e-05,1.2551e-05,8.5179e-06
0.63467,1.2182,1.4719e-05,1.2337e-05,6.8929e-06
0.63467,1.2823,1.5784e-05,1.1393e-05,1.1389e-05
0.63467,1.3464,2.1209e-05,1.7278e-05,1.1064e-05
0.63467,1.4105,2.6995e-05,2.4415e-05,1.0004e-05
0.63467,1.4746,1.9508e-05,2.0095e-05,9.293e-06
0.63467,1.5387,2.1936e-05,2.1999e-05,1.0127e-05
0.63467,1.6029,1.5918e-05,1.1842e-05,9.7206e-06
0.63467,1.667,7.2164e-06,5.9485e-06,9.6831e-06
0.63467,1.7311,1.1722e-05,1.043e-05,8.6318e-06
0.63467,1.7952,1.4539e-05,9.6629e-06,8.7738e-06
0.63467,1.8593,1.5464e-05,1.1984e-05,1.1161e-05
0.63467,1.9234,1.6122e-05,1.3879e-05,6.6905e-06
0.63467,1.9875,1.4104e-05,1.0797e-05,9.5195e-06
0.63467,2.0517,1.3078e-05,1.3424e-05,9.3784e-06
0.63467,2.1158,2.0449e-05,1.2641e-05,1.1533e-05
0.63467,2.1799,1.6441e-05,4.0425e-06,7.4572e-06
0.63467,2.244,9.7732e-06,1.3787e-06,4.7436e-06
0.63467,2.3081,9.2087e-06,9.3328e-06,9.3312e-06
0.63467,2.3722,8.6887e-06,1.0768e-05,8.3729e-06
0.63467,2.4363,1.9284e-05,1.0601e-05,9.6249e-06
0.63467,2.5005,1.3826e-05,8.6843e-06,7.5641e-06
0.63467,2.5646,1.7763e-05,1.3623e-05,5.4323e-06
0.63467,2.6287,1.3804e-05,7.9189e-06,7.4881e-06
0.63467,2.6928,1.0072e-05,1.0321e-05,8.2698e-06
0.63467,2.7569,1.5139e-05,7.9472e-06,7.8394e-06
0.63467,2.821,1.8097e-05,6.6417e-06,5.9041e-06
0.63467,2.8851,1.1112e-05,5.9817e-06,6.0708e-06
0.63467,2.9493,2.1736e-05,5.7252e-06,3.8258e-06
0.63467,3.0134,1.5784e-05,4.5355e-06,4.3611e-06
0.63467,3.0775,1.9765e-05,3.0483e-06,2.9275e-06
0.63467,3.1416,1.6806e-05,6.3309e-06,6.3313e-06
0.69813,0,NaN,NaN,NaN
0.69813,0.064114,1.6002e-05,6.2237e-06,6.1816e-06
0.69813,0.12823,1.1823e-05,6.2416e-06,6.1409e-06
0.69813,0.19234,6.1956e-06,5.0892e-06,3.3781e-06
0.69813,0.25646,1.8039e-05,6.4005e-06,3.3302e-06
0.69813,0.32057,6.114e-06,5.7573e-06,3.5094e-06
0.69813,0.38468,1.4838e-05,9.5999e-06,8.7327e-06
0.69813,0.4488,1.4743e-05,9.0007e-06,8.1859e-06
0.69813,0.51291,8.6819e-06,1.1569e-05,9.2346e-06
0.69813,0.57703,1.3841e-05,9.0272e-06,6.6417e-06
0.69813,0.64114,1.7199e-05,1.0365e-05,3.472e-06
0.69813,0.70526,2.3073e-05,1.5891e-05,1.01e-05
0.69813,0.76937,1.4707e-05,5.6336e-06,5.2825e-06
0.69813,0.83348,2.0487e-05,1.3137e-05,9.7166e-06
0.69813,0.8976,1.0944e-05,9.3845e-06,8.5226e-06
0.69813,0.96171,1.502e-05,7.7235e-06,9.1268e-06
0.69813,1.0258,1.5419e-05,1.2686e-05,9.6101e-06
0.69813,1.0899,1.62e-05,8.165e-06,5.5259e-06
0.69813,1.1541,1.5066e-05,9.4692e-06,1.0086e-05
0.69813,1.2182,1.7981e-05,1.2173e-05,4.9348e-06
0.69813,1.2823,8.5254e-06,9.5997e-06,5.7833e-06
0.69813,1.3464,2.3195e-05,1.8642e-05,1.1466e-05
0.69813,1.4105,1.3684e-05,1.3213e-05,7.4969e-06
0.69813,1.4746,1.7341e-05,1.2139e-05,1.0701e-05
0.69813,1.5387,2.1188e-05,1.922e-05,1.4986e-05
0.69813,1.6029,2.5667e-05,1.8698e-05,8.117e-06
0.69813,1.667,1.8542e-05,1.2126e-05,1.0743e-05
0.69813,1.7311,2.0335e-05,9.6454e-06,1.0678e-05
0.69813,1.7952,2.1873e-05,1.0255e-05,1.2237e-05
0.69813,1.8593,1.7197e-05,1.6081e-05,1.0103e-05
0.69813,1.9234,2.0442e-05,9.215e-06,9.6789e-06
0.69813,1.9875,2.3357e-05,1.811e-05,2.9771e-06
0.69813,2.0517,1.8972e-05,1.3269e-05,9.0948e-06
0.69813,2.1158,1.4227e-05,1.5835e-05,1.2235e-05
0.69813,2.1799,2.3972e-05,1.0645e-05,1.2608e-05
0.69813,2.244,7.7423e-06,1.1122e-05,8.5052e-06
0.69813,2.3081,1.7056e-05,9.5085e-06,5.7481e-06
0.69813,2.3722,1.5709e-05,8.7587e-06,4.126e-06
0.69813,2.4363,1.7835e-05,1.132e-05,7.9632e-06
0.69813,2.5005,1.8856e-05,5.6205e-06,6.0936e-06
0.69813,2.5646,1.0217e-05,1.2793e-05,7.98e-06
0.69813,2.6287,1.5424e-05,8.8259e-06,7.4614e-06
0.69813,2.6928,1.5987e-05,5.3264e-06,6.8291e-06
0.69813,2.7569,1.6451e-05,9.0006e-06,8.4905e-06
0.69813,2.821,5.881e-06,8.4504e-06,7.2083e-06
0.69813,2.8851,1.3072e-05,6.3881e-06,6.1391e-06
0.69813,2.9493,6.0252e-06,7.4714e-06,5.796e-06
0.69813,3.0134,1.2583e-05,3.3205e-06,3.3616e-06
0.69813,3.0775,1.9516e-05,2.043e-06,1.8078e-06
0.69813,3.1416,1.3949e-05,8.9265e-06,8.9251e-06
0.7616,0,NaN,NaN,NaN
0.7616,0.064114,1.6399e-05,7.1894e-06,7.1411e-06
0.7616,0.12823,9.5323e-06,7.5965e-06,7.5636e-06
0.7616,0.19234,1.6855e-05,1.0114e-05,9.7957e-06
0.7616,0.25646,1.6368e-05,8.9358e-06,7.6382e-06
0.7616,0.32057,1.173e-05,8.6132e-06,7.332e-06
0.7616,0.38468,1.1543e-05,1.048e-05,7.4996e-06
0.7616,0.4488,6.987e-06,8.5676e-06,8.8116e-06
0.7616,0.51291,1.7303e-05,8.2007e-06,4.9696e-06
0.7616,0.57703,1.1731e-05,8.099e-06,4.1082e-06
0.7616,0.64114,2.1326e-05,1.1856e-05,1.1191e-05
0.7616,0.70526,1.7845e-05,9.545e-06,5.1349e-06
0.7616,0.76937,2.0468e-05,1.1767e-05,9.1218e-06
0.7616,0.83348,1.6709e-05,1.5232e-05,9.1427e-06
0.7616,0.8976,1.3915e-05,7.2988e-06,3.0466e-06
0.7616,0.96171,1.3409e-05,1.303e-05,9.0072e-06
0.7616,1.0258,1.637e-05,9.1477e-06,9.5154e-06
0.7616,1.0899,1.7989e-05,1.2763e-05,1.0442e-05
0.7616,1.1541,2.5045e-05,1.6453e-05,4.9729e-06
0.7616,1.2182,1.4564e-05,1.1442e-05,8.4281e-06
0.7616,1.2823,1.0565e-05,1.2248e-05,8.5394e-06
0.7616,1.3464,2.0416e-05,1.7838e-05,8.5428e-06
0.7616,1.4105,1.5824e-05,1.4833e-05,1.4275e-05
0.7616,1.4746,1.7319e-05,1.2139e-05,9.0894e-06
0.7616,1.5387,3.995e-06,3.4976e-06,7.9279e-06
0.7616,1.6029,1.3455e-05,1.3544e-05,1.2295e-05
0.7616,1.667,2.1829e-05,1.9968e-05,1.3549e-05
0.7616,1.7311,2.2308e-05,1.438e-05,1.0139e-05
0.7616,1.7952,2.1648e-05,1.5496e-05,1.2484e-05
0.7616,1.8593,1.7554e-05,4.5434e-06,8.7585e-06
0.7616,1.9234,5.2865e-06,6.8469e-06,7.1391e-06
0.7616,1.9875,1.6617e-05,1.2524e-05,8.5606e-06
0.7616,2.0517,2.3283e-05,1.7091e-05,1.151e-05
0.7616,2.1158,1.703e-05,1.0971e-05,9.8178e-06
0.7616,2.1799,1.9392e-05,1.6606e-05,8.0873e-06
0.7616,2.244,1.1536e-05,1.3789e-05,1.0255e-05
0.7616,2.3081,2.3302e-05,1.6474e-05,5.6611e-06
0.7616,2.3722,1.7304e-05,1.5681e-05,8.1153e-06
0.7616,2.4363,1.1327e-05,8.4446e-06,5.8519e-06
0.7616,2.5005,1.3422e-05,5.8288e-06,6.8411e-06
0.7616,2.5646,1.0476e-05,5.5026e-06,5.561e-06
0.7616,2.6287,1.6561e-05,1.0568e-05,5.4202e-06
0.7616,2.6928,6.854e-06,8.0978e-06,6.0088e-06
0.7616,2.7569,1.2613e-05,7.8569e-06,6.8968e-06
0.7616,2.821,8.9104e-06,1.0038e-05,8.0224e-06
0.7616,2.8851,1.6129e-05,8.1535e-06,7.3889e-06
0.7616,2.9493,1.4647e-05,5.6718e-06,5.5414e-06
0.7616,3.0134,6.7365e-06,4.8947e-06,4.7545e-06
0.7616,3.0775,1.1777e-05,9.2958e-06,9.2102e-06
0.7616,3.1416,1.6483e-05,7.3141e-06,7.3133e-06
0.82506,0,NaN,NaN,NaN
0.82506,0.064114,1.2472e-05,8.567e-06,8.5718e-06
0.82506,0.12823,1.0147e-05,1.0936e-05,1.0793e-05
0.82506,0.19234,8.1487e-06,8.0204e-06,7.6288e-06
0.82506,0.25646,7.3903e-06,4.7219e-06,5.1717e-06
0.82506,0.32057,9.9009e-06,8.1503e-06,7.6653e-06
0.82506,0.38468,8.6349e-06,5.9886e-06,4.5338e-06
0.82506,0.4488,1.0463e-05,7.292e-06,4.4562e-06
0.82506,0.51291,2.1372e-05,1.1918e-05,1.0256e-05
0.82506,0.57703,1.773e-05,1.1996e-05,6.9973e-06
0.82506,0.64114,1.7737e-05,1.027e-05,8.3208e-06
0.82506,0.70526,1.7382e-05,9.6225e-06,6.2316e-06
0.82506,0.76937,1.0036e-05,8.9975e-06,7.5111e-06
0.82506,0.83348,1.2613e-05,1.1835e-05,6.5608e-06
0.82506,0.8976,2.4479e-05,1.496e-05,8.0598e-06
0.82506,0.96171,1.7448e-05,8.9909e-06,3.4321e-06
0.82506,1.0258,2.0931e-05,1.0936e-05,1.1974e-05
0.82506,1.0899,2.3866e-05,1.8932e-05,7.1167e-06
0.82506,1.1541,1.4569e-05,1.31e-05,8.6891e-06
0.82506,1.2182,2.1058e-05,1.3858e-05,1.0534e-05
0.82506,1.2823,1.6154e-05,1.562e-05,6.1874e-06
0.82506,1.3464,2.2026e-05,2.1979e-05,1.1428e-05
0.82506,1.4105,1.7207e-05,1.5249e-05,9.5063e-06
0.82506,1.4746,1.4418e-05,1.2442e-05,9.0208e-06
0.82506,1.5387,1.8348e-05,1.773e-05,9.2045e-06
0.82506,1.6029,2.1423e-05,1.3913e-05,1.1886e-05
0.82506,1.667,1.615e-05,7.938e-06,9.4339e-06
0.82506,1.7311,1.9943e-05,1.0338e-05,7.4821e-06
0.82506,1.7952,1.0452e-05,1.169e-05,8.4715e-06
0.82506,1.8593,1.8823e-05,1.5427e-05,7.4239e-06
0.82506,1.9234,2.0996e-05,1.115e-05,8.6717e-06
0.82506,1.9875,1.6435e-05,6.7449e-06,8.5698e-06
0.82506,2.0517,1.5011e-05,9.0026e-06,7.0704e-06
0.82506,2.1158,2.319e-05,1.0388e-05,9.7105e-06
0.82506,2.1799,1.3005e-05,6.9747e-06,8.8107e-06
0.82506,2.244,1.3274e-05,1.0403e-05,4.2675e-06
0.82506,2.3081,1.5649e-05,6.6403e-06,7.2236e-06
0.82506,2.3722,1.5985e-05,1.2573e-05,9.2207e-06
0.82506,2.4363,1.5121e-05,1.2861e-05,7.7481e-06
0.82506,2.5005,8.5369e-06,3.2981e-06,5.7775e-06
0.82506,2.5646,7.8824e-06,7.0821e-06,5.596e-06
0.82506,2.6287,1.2754e-05,5.7623e-06,3.6958e-06
0.82506,2.6928,1.9422e-05,7.7383e-06,5.2748e-06
0.82506,2.7569,1.9239e-05,7.8928e-06,3.0897e-06
0.82506,2.821,6.8009e-06,9.5412e-06,7.9664e-06
0.82506,2.8851,7.4816e-06,7.8341e-06,6.4368e-06
0.82506,2.9493,9.4817e-06,1.0314e-05,9.6564e-06
0.82506,3.0134,5.4508e-06,5.825e-06,5.2389e-06
0.82506,3.0775,2.0362e-05,3.28e-06,3.1289e-06
0.82506,3.1416,6.7875e-06,6.8465e-06,6.8163e-06
0.88853,0,NaN,NaN,NaN
0.88853,0.064114,7.4397e-06,4.2513e-06,4.2594e-06
0.88853,0.12823,1.7348e-05,4.1432e-06,4.2969e-06
0.88853,0.19234,9.2867e-06,4.8963e-06,4.1713e-06
0.88853,0.25646,1.3951e-05,7.0416e-06,6.2844e-06
0.88853,0.32057,1.3287e-05,1.0556e-05,8.7407e-06
0.88853,0.38468,1.4526e-05,8.2423e-06,7.5731e-06
0.88853,0.4488,1.3188e-05,6.3733e-06,3.1935e-06
0.88853,0.51291,2.0382e-05,1.3412e-05,8.834e-06
0.88853,0.57703,8.816e-06,9.5983e-06,8.454e-06
0.88853,0.64114,1.6357e-05,7.1783e-06,5.0873e-06
0.88853,0.70526,1.9364e-05,1.3853e-05,5.2706e-06
0.88853,0.76937,1.3999e-05,1.0257e-05,7.9691e-06
0.88853,0.83348,1.225e-05,1.2383e-05,4.5586e-06
0.88853,0.8976,1.3017e-05,6.0856e-06,1.035e-05
0.88853,0.96171,1.8584e-05,1.3149e-05,7.2747e-06
0.88853,1.0258,1.1201e-05,1.129e-05,1.0225e-05
0.88853,1.0899,1.3052e-05,1.5129e-05,1.2092e-05
0.88853,1.1541,2.5208e-05,1.3768e-05,9.9602e-06
0.88853,1.2182,2.3784e-05,2.1422e-05,1.1775e-05
0.88853,1.2823,2.0047e-05,1.02e-05,1.1062e-05
0.88853,1.3464,1.9058e-05,1.1521e-05,1.1039e-05
0.88853,1.4105,2.4348e-05,1.6486e-05,5.1336e-06
0.88853,1.4746,1.2922e-05,1.2784e-05,8.7745e-06
0.88853,1.5387,2.3933e-05,1.8698e-05,8.9955e-06
0.88853,1.6029,1.2193e-05,8.5606e-06,1.0728e-05
0.88853,1.667,1.6525e-05,1.2491e-05,4.8395e-06
0.88853,1.7311,1.4254e-05,7.0123e-06,4.6523e-06
0.88853,1.7952,9.5263e-06,7.006e-06,4.2415e-06
0.88853,1.8593,2.2008e-05,1.7913e-05,1.013e-05
0.88853,1.9234,8.8805e-06,1.1977e-05,1.1547e-05
0.88853,1.9875,2.2337e-05,1.8711e-05,1.1498e-05
0.88853,2.0517,2.6328e-05,1.7136e-05,8.7344e-06
0.88853,2.1158,1.947e-05,1.2593e-05,8.6387e-06
0.88853,2.1799,1.0231e-05,8.1951e-06,4.6021e-06
0.88853,2.244,2.2272e-05,1.487e-05,7.6736e-06
0.88853,2.3081,1.6061e-05,1.2817e-05,9.3845e-06
0.88853,2.3722,1.36e-05,1.2649e-05,5.8146e-06
0.88853,2.4363,2.3204e-05,1.4438e-05,6.6109e-06
0.88853,2.5005,2.4907e-05,1.6046e-05,1.1284e-05
0.88853,2.5646,1.5395e-05,1.204e-05,5.8871e-06
0.88853,2.6287,1.0788e-05,5.8466e-06,5.6021e-06
0.88853,2.6928,4.8809e-06,3.6278e-06,5.6596e-06
0.88853,2.7569,1.7875e-05,6.1113e-06,4.4965e-06
0.88853,2.821,1.3485e-05,6.2797e-06,6.0297e-06
0.88853,2.8851,2.0027e-05,5.343e-06,4.7755e-06
0.88853,2.9493,1.5589e-05,5.8552e-06,5.7375e-06
0.88853,3.0134,8.9624e-06,6.3226e-06,5.5665e-06
0.88853,3.0775,5.4607e-06,3.6603e-06,3.538e-06
0.88853,3.1416,4.1186e-06,3.4964e-06,3.4968e-06
0.952,0,NaN,NaN,NaN
0.952,0.064114,5.3121e-06,4.5594e-06,4.473e-06
0.952,0.12823,1.8798e-05,3.6483e-06,2.6685e-06
0.952,0.19234,1.0571e-05,7.7317e-06,7.3431e-06
0.952,0.25646,2.0848e-05,7.5356e-06,7.0208e-06
0.952,0.32057,1.7823e-05,5.8466e-06,4.1672e-06
0.952,0.38468,1.1005e-05,7.7011e-06,7.0585e-06
0.952,0.4488,1.0528e-05,5.79e-06,2.7722e-06
0.952,0.51291,1.4406e-05,8.137e-06,4.0029e-06
0.952,0.57703,4.6403e-06,9.0749e-06,9.0369e-06
0.952,0.64114,1.0888e-05,1.2082e-05,9.1956e-06
0.952,0.70526,1.889e-05,9.2203e-06,6.3787e-06
0.952,0.76937,1.768e-05,1.0797e-05,6.1447e-06
0.952,0.83348,1.7242e-05,1.4053e-05,9.3393e-06
0.952,0.8976,1.527e-05,6.1343e-06,6.4733e-06
0.952,0.96171,1.7127e-05,1.7554e-05,7.063e-06
0.952,1.0258,1.3934e-05,6.8986e-06,5.6598e-06
0.952,1.0899,1.6175e-05,1.105e-05,6.2318e-06
0.952,1.1541,1.538e-05,1.1054e-05,5.806e-06
0.952,1.2182,1.2782e-05,8.6182e-06,7.9938e-06
0.952,1.2823,1.9085e-05,1.7544e-05,1.0775e-05
0.952,1.3464,1.8471e-05,1.166e-05,9.994e-06
0.952,1.4105,1.441e-05,1.4268e-05,8.2584e-06
0.952,1.4746,2.3489e-05,2.2846e-05,1.3034e-05
0.952,1.5387,1.3161e-05,1.3443e-05,1.2022e-05
0.952,1.6029,2.3932e-05,1.8357e-05,1.1483e-05
0.952,1.667,1.4926e-05,1.4786e-05,1.0922e-05
0.952,1.7311,1.9558e-05,8.721e-06,1.0572e-05
0.952,1.7952,1.582e-05,1.4101e-05,1.006e-05
0.952,1.8593,1.7497e-05,8.1485e-06,1.0151e-05
0.952,1.9234,8.4688e-06,7.37e-06,1.7908e-06
0.952,1.9875,2.4527e-05,1.8033e-05,8.6952e-06
0.952,2.0517,2.7167e-05,1.8891e-05,8.8566e-06
0.952,2.1158,1.7288e-05,1.0602e-05,8.2654e-06
0.952,2.1799,1.5957e-05,9.95e-06,6.8743e-06
0.952,2.244,2.1731e-05,1.1067e-05,8.5352e-06
0.952,2.3081,1.0851e-05,1.1081e-05,6.7807e-06
0.952,2.3722,2.1392e-05,1.2491e-05,8.4175e-06
0.952,2.4363,6.1985e-06,1.2117e-05,1.2144e-05
0.952,2.5005,1.6774e-05,1.1871e-05,8.459e-06
0.952,2.5646,2.1505e-05,1.6389e-05,1.1695e-05
0.952,2.6287,1.7564e-05,9.0681e-06,8.0626e-06
0.952,2.6928,1.9426e-05,1.0658e-05,7.9858e-06
0.952,2.7569,1.4857e-05,8.989e-06,8.5159e-06
0.952,2.821,1.2058e-05,5.3472e-06,4.2665e-06
0.952,2.8851,1.5928e-05,6.6355e-06,5.296e-06
0.952,2.9493,1.3321e-05,6.1199e-06,5.6023e-06
0.952,3.0134,7.4507e-06,6.611e-06,6.4747e-06
0.952,3.0775,1.731e-05,5.2843e-06,5.1942e-06
0.952,3.1416,1.6837e-05,4.5516e-06,4.5503e-06
1.0155,0,NaN,NaN,NaN
1.0155,0.064114,1.8591e-05,6.2769e-06,6.2302e-06
1.0155,0.12823,1.47e-05,8.4226e-06,8.4949e-06
1.0155,0.19234,5.2925e-06,6.6511e-06,6.0789e-06
1.0155,0.25646,1.0876e-05,6.8382e-06,5.9465e-06
1.0155,0.32057,1.9001e-05,9.4091e-06,8.4912e-06
1.0155,0.38468,1.5256e-05,5.9634e-06,4.0312e-06
1.0155,0.4488,1.0992e-05,4.5721e-06,3.852e-06
1.0155,0.51291,2.3653e-05,1.1943e-05,1.0032e-05
1.0155,0.57703,1.6881e-05,1.0812e-05,6.3576e-06
1.0155,0.64114,9.7635e-06,1.0126e-05,1.0152e-05
1.0155,0.70526,1.6281e-05,9.5377e-06,5.7361e-06
1.0155,0.76937,1.3616e-05,1.2462e-05,7.1238e-06
1.0155,0.83348,2.1271e-05,1.5781e-05,8.1415e-06
1.0155,0.8976,2.0104e-05,1.5458e-05,6.5763e-06
1.0155,0.96171,2.2337e-05,1.1736e-05,9.6755e-06
1.0155,1.0258,1.6021e-05,1.248e-05,9.8799e-06
1.0155,1.0899,1.7411e-05,1.1055e-05,7.3857e-06
1.0155,1.1541,1.7802e-05,1.5681e-05,1.3637e-05
1.0155,1.2182,2.4442e-05,1.8535e-05,1.0202e-05
1.0155,1.2823,1.3394e-05,1.3977e-05,9.9963e-06
1.0155,1.3464,2.1382e-05,1.8391e-05,1.3289e-05
1.0155,1.4105,2.3311e-05,1.4096e-05,6.5945e-06
1.0155,1.4746,2.1103e-05,1.2665e-05,1.1804e-05
1.0155,1.5387,1.7503e-05,1.3472e-05,1.0578e-05
1.0155,1.6029,2.3948e-05,1.6117e-05,5.1048e-06
1.0155,1.667,1.3539e-05,1.23e-05,1.0086e-05
1.0155,1.7311,2.4616e-05,2.1606e-05,9.6131e-06
1.0155,1.7952,1.0896e-05,3.8839e-06,6.1756e-06
1.0155,1.8593,2.353e-05,1.7405e-05,1.0956e-05
1.0155,1.9234,2.4093e-05,2.1057e-05,1.3208e-05
1.0155,1.9875,1.7935e-05,6.7743e-06,7.4191e-06
1.0155,2.0517,1.9367e-05,1.7687e-05,6.3002e-06
1.0155,2.1158,1.3878e-05,8.2787e-06,7.9751e-06
1.0155,2.1799,1.7983e-05,1.4095e-05,6.9373e-06
1.0155,2.244,2.157e-05,7.8571e-06,9.3025e-06
1.0155,2.3081,1.2963e-05,7.1259e-06,8.5683e-06
1.0155,2.3722,8.9275e-06,1.2855e-05,9.7276e-06
1.0155,2.4363,1.461e-05,1.1275e-05,8.7179e-06
1.0155,2.5005,1.5264e-05,8.7474e-06,1.897e-06
1.0155,2.5646,1.7149e-05,9.9423e-06,8.2523e-06
1.0155,2.6287,1.8878e-05,1.1761e-05,1.1058e-05
1.0155,2.6928,5.9687e-06,8.1073e-06,7.5811e-06
1.0155,2.7569,7.6756e-06,6.5005e-06,3.0484e-06
1.0155,2.821,4.4692e-06,5.8667e-06,5.2751e-06
1.0155,2.8851,1.1339e-05,2.591e-06,2.7287e-06
1.0155,2.9493,1.5093e-05,9.9725e-06,9.1217e-06
1.0155,3.0134,1.4353e-05,1.1569e-05,1.1433e-05
1.0155,3.0775,1.885e-05,6.1438e-06,6.1272e-06
1.0155,3.1416,8.894e-06,8.7256e-06,8.7254e-06
1.0789,0,NaN,NaN,NaN
1.0789,0.064114,1.7882e-05,3.4169e-06,3.2256e-06
1.0789,0.12823,7.7095e-06,7.0342e-06,6.9863e-06
1.0789,0.19234,1.423e-05,4.3115e-06,3.4289e-06
1.0789,0.25646,1.0289e-05,9.1925e-06,9.178e-06
1.0789,0.32057,1.0772e-05,1.107e-05,9.655e-06
1.0789,0.38468,1.3412e-05,5.2729e-06,4.6612e-06
1.0789,0.4488,1.7261e-05,8.8797e-06,3.3032e-06
1.0789,0.51291,1.9399e-05,1.1577e-05,6.2145e-06
1.0789,0.57703,1.5677e-05,6.0132e-06,8.0787e-06
1.0789,0.64114,1.1537e-05,1.4905e-05,1.01e-05
1.0789,0.70526,2.0091e-05,8.7259e-06,8.3321e-06
1.0789,0.76937,1.451e-05,6.1751e-06,4.8764e-06
1.0789,0.83348,1.4173e-05,1.4739e-05,7.9896e-06
1.0789,0.8976,1.3789e-05,1.4597e-05,9.4091e-06
1.0789,0.96171,1.4622e-05,7.8096e-06,8.296e-06
1.0789,1.0258,2.113e-05,1.6267e-05,8.1723e-06
1.0789,1.0899,1.9646e-05,1.7657e-05,8.0172e-06
1.0789,1.1541,1.7238e-05,1.2112e-05,8.6689e-06
1.0789,1.2182,1.7809e-05,1.2374e-05,7.8667e-06
1.0789,1.2823,2.7642e-05,1.9242e-05,9.5931e-06
1.0789,1.3464,2.054e-05,1.6898e-05,7.0747e-06
1.0789,1.4105,1.5951e-05,1.6156e-05,8.5568e-06
1.0789,1.4746,1.0984e-05,9.4327e-06,7.9039e-06
1.0789,1.5387,2.5017e-05,1.4692e-05,3.1473e-06
1.0789,1.6029,2.0027e-05,2.0018e-05,8.819e-06
1.0789,1.667,1.8374e-05,1.6756e-05,1.2319e-05
1.0789,1.7311,2.0223e-05,1.4622e-05,6.4305e-06
1.0789,1.7952,1.4063e-05,1.1283e-05,6.6866e-06
1.0789,1.8593,2.3146e-05,2.1374e-05,1.1413e-05
1.0789,1.9234,2.2346e-05,1.8196e-05,1.0276e-05
1.0789,1.9875,2.4881e-05,1.5343e-05,9.3293e-06
1.0789,2.0517,2.184e-05,1.7027e-05,9.839e-06
1.0789,2.1158,2.0032e-05,1.3269e-05,3.6107e-06
1.0789,2.1799,1.109e-05,9.3871e-06,6.6279e-06
1.0789,2.244,1.8806e-05,1.4079e-05,5.3607e-06
1.0789,2.3081,1.692e-05,1.1865e-05,9.7041e-06
1.0789,2.3722,1.311e-05,4.956e-06,5.6187e-06
1.0789,2.4363,1.4881e-05,1.1404e-05,4.4719e-06
1.0789,2.5005,1.688e-05,8.9618e-06,7.5993e-06
1.0789,2.5646,1.4306e-05,8.6272e-06,6.5373e-06
1.0789,2.6287,1.3383e-05,5.6385e-06,3.4794e-06
1.0789,2.6928,1.1627e-05,1.2352e-05,1.0138e-05
1.0789,2.7569,7.579e-06,2.0748e-06,4.2591e-06
1.0789,2.821,7.7454e-06,6.0643e-06,6.369e-06
1.0789,2.8851,1.6677e-05,9.4923e-06,8.9871e-06
1.0789,2.9493,5.0039e-06,6.2883e-06,6.599e-06
1.0789,3.0134,1.0978e-05,3.6472e-06,2.7909e-06
1.0789,3.0775,1.6899e-05,6.4251e-06,6.2832e-06
1.0789,3.1416,2.17e-05,2.2499e-06,2.2521e-06
1.1424,0,NaN,NaN,NaN
1.1424,0.064114,1.8984e-05,5.5822e-06,5.4748e-06
1.1424,0.12823,1.1606e-05,3.086e-06,2.4161e-06
1.1424,0.19234,6.0575e-06,4.9564e-06,3.5186e-06
1.1424,0.25646,1.7189e-05,1.0413e-05,9.5977e-06
1.1424,0.32057,1.2318e-05,8.6505e-06,7.6765e-06
1.1424,0.38468,1.3526e-05,7.9435e-06,4.8214e-06
1.1424,0.4488,9.4589e-06,4.7655e-06,4.2345e-06
1.1424,0.51291,1.6832e-05,6.4572e-06,7.3544e-06
1.1424,0.57703,1.1627e-05,1.1031e-05,8.3406e-06
1.1424,0.64114,1.8162e-05,9.7611e-06,5.6699e-06
1.1424,0.70526,1.5633e-05,1.227e-05,9.9331e-06
1.1424,0.76937,1.3114e-05,1.3558e-05,9.2585e-06
1.1424,0.83348,1.4792e-05,6.6648e-06,5.401e-06
1.1424,0.8976,1.6634e-05,8.1397e-06,5.8098e-06
1.1424,0.96171,1.984e-05,1.2044e-05,9.1763e-06
1.1424,1.0258,1.497e-05,7.5199e-06,9.4177e-06
1.1424,1.0899,2.3684e-05,1.3814e-05,8.0617e-06
1.1424,1.1541,2.5892e-05,2.0606e-05,1.4823e-05
1.1424,1.2182,2.0372e-05,1.8488e-05,7.7905e-06
1.1424,1.2823,1.9481e-05,9.7454e-06,2.7985e-06
1.1424,1.3464,1.8086e-05,1.7725e-05,1.1768e-05
1.1424,1.4105,1.6571e-05,1.6894e-05,1.101e-05
1.1424,1.4746,2.397e-05,2.0242e-05,8.7659e-06
1.1424,1.5387,1.0965e-05,1.1001e-05,5.3655e-06
1.1424,1.6029,1.7997e-05,1.7763e-05,1.0669e-05
1.1424,1.667,1.4888e-05,1.3169e-05,1.236e-05
1.1424,1.7311,2.1124e-05,1.2513e-05,9.697e-06
1.1424,1.7952,2.2575e-05,1.2262e-05,6.8026e-06
1.1424,1.8593,2.4148e-05,1.3407e-05,8.0351e-06
1.1424,1.9234,2.1872e-05,5.7875e-06,1.1107e-05
1.1424,1.9875,1.9775e-05,1.4659e-05,1.1785e-05
1.1424,2.0517,1.6122e-05,1.1835e-05,9.0005e-06
1.1424,2.1158,1.8773e-05,1.0711e-05,3.613e-06
1.1424,2.1799,1.9868e-05,1.2462e-05,7.7789e-06
1.1424,2.244,2.3368e-05,1.4141e-05,7.4555e-06
1.1424,2.3081,1.7271e-05,9.7927e-06,6.7335e-06
1.1424,2.3722,1.3579e-05,7.3557e-06,6.7254e-06
1.1424,2.4363,2.0028e-05,1.1048e-05,8.5004e-06
1.1424,2.5005,1.726e-05,9.0124e-06,4.9952e-06
1.1424,2.5646,1.7552e-05,1.1858e-05,8.0274e-06
1.1424,2.6287,1.4354e-05,1.0866e-05,6.4058e-06
1.1424,2.6928,1.2843e-05,1.1298e-05,9.9433e-06
1.1424,2.7569,1.9417e-05,9.7332e-06,7.2596e-06
1.1424,2.821,1.9085e-05,9.9285e-06,9.2696e-06
1.1424,2.8851,1.8375e-05,6.283e-06,6.6795e-06
1.1424,2.9493,8.9093e-06,8.1918e-06,7.4339e-06
1.1424,3.0134,1.862e-05,5.4379e-06,5.2663e-06
1.1424,3.0775,1.1784e-05,1.1343e-05,1.1331e-05
1.1424,3.1416,1.7319e-05,6.2367e-06,6.2277e-06
1.2059,0,NaN,NaN,NaN
1.2059,0.064114,1.3737e-05,5.7547e-06,5.6047e-06
1.2059,0.12823,1.591e-05,8.0867e-06,8.0246e-06
1.2059,0.19234,1.5514e-05,1.0644e-05,1.0004e-05
1.2059,0.25646,1.1869e-05,8.3732e-06,7.1671e-06
1.2059,0.32057,1.3937e-05,8.6078e-06,8.7406e-06
1.2059,0.38468,1.6323e-05,6.1996e-06,1.5537e-06
1.2059,0.4488,1.9776e-05,1.0195e-05,9.1703e-06
1.2059,0.51291,1.5691e-05,3.9454e-06,5.8416e-06
1.2059,0.57703,2.4514e-05,1.1081e-05,9.1289e-06
1.2059,0.64114,2.0113e-05,1.1349e-05,7.6499e-06
1.2059,0.70526,1.1341e-05,1.066e-05,8.1213e-06
1.2059,0.76937,1.3848e-05,7.7844e-06,6.7012e-06
1.2059,0.83348,1.4789e-05,1.2423e-05,5.6348e-06
1.2059,0.8976,2.004e-05,1.4934e-05,9.9204e-06
1.2059,0.96171,1.8753e-05,1.2872e-05,7.4231e-06
1.2059,1.0258,1.4273e-05,1.2779e-05,9.2894e-06
1.2059,1.0899,2.0086e-05,1.8539e-05,9.7339e-06
1.2059,1.1541,1.7174e-05,1.417e-05,7.3527e-06
1.2059,1.2182,1.5716e-05,1.2873e-05,1.0643e-05
1.2059,1.2823,1.9163e-05,1.521e-05,1.0554e-05
1.2059,1.3464,1.3632e-05,1.0286e-05,1.0581e-05
1.2059,1.4105,2.099e-05,1.9476e-05,1.1458e-05
1.2059,1.4746,2.0426e-05,1.4827e-05,9.2036e-06
1.2059,1.5387,2.1214e-05,1.3808e-05,6.8439e-06
1.2059,1.6029,1.6584e-05,1.0036e-05,9.9726e-06
1.2059,1.667,7.5276e-06,8.6487e-06,1.3194e-05
1.2059,1.7311,1.4043e-05,1.2275e-05,1.1923e-05
1.2059,1.7952,1.4584e-05,9.8474e-06,9.4685e-06
1.2059,1.8593,2.5556e-05,1.7233e-05,8.9099e-06
1.2059,1.9234,2.0136e-05,9.7066e-06,7.9109e-06
1.2059,1.9875,1.6585e-05,1.8273e-05,9.6535e-06
1.2059,2.0517,2.0011e-05,1.3574e-05,8.0087e-06
1.2059,2.1158,1.4476e-05,9.5205e-06,7.9542e-06
1.2059,2.1799,1.7902e-05,9.0379e-06,1.0269e-05
1.2059,2.244,1.6743e-05,8.959e-06,8.7696e-06
1.2059,2.3081,1.7716e-05,1.4797e-05,8.8377e-06
1.2059,2.3722,1.6715e-05,1.0791e-05,8.0072e-06
1.2059,2.4363,1.2138e-05,2.8301e-06,4.0772e-06
1.2059,2.5005,1.4057e-05,1.1477e-05,6.8007e-06
1.2059,2.5646,2.0689e-05,1.3302e-05,1.1185e-05
1.2059,2.6287,1.8429e-05,7.3043e-06,5.8462e-06
1.2059,2.6928,7.5782e-06,7.1185e-06,3.5894e-06
1.2059,2.7569,9.3963e-06,9.2975e-06,9.1488e-06
1.2059,2.821,1.7333e-05,9.1514e-06,8.5158e-06
1.2059,2.8851,9.8413e-06,8.3142e-06,6.5222e-06
1.2059,2.9493,1.8095e-05,6.4424e-06,6.0212e-06
1.2059,3.0134,2.0025e-05,3.4524e-06,2.7665e-06
1.2059,3.0775,6.4296e-06,6.1973e-06,6.3779e-06
1.2059,3.1416,1.4603e-05,6.6518e-06,6.6445e-06
1.2693,0,NaN,NaN,NaN
1.2693,0.064114,1.1872e-05,1.0855e-05,1.0828e-05
1.2693,0.12823,7.0277e-06,5.4203e-06,5.3888e-06
1.2693,0.19234,1.4476e-05,9.0043e-06,8.4814e-06
1.2693,0.25646,7.8166e-06,5.2658e-06,3.5882e-06
1.2693,0.32057,1.0795e-05,2.3533e-06,2.1515e-06
1.2693,0.38468,1.3402e-05,5.6825e-06,6.4421e-06
1.2693,0.4488,2.1113e-05,6.7631e-06,6.8423e-06
1.2693,0.51291,1.2025e-05,1.2705e-05,9.5948e-06
1.2693,0.57703,1.9284e-05,7.4893e-06,4.9062e-06
1.2693,0.64114,1.092e-05,7.894e-06,4.3988e-06
1.2693,0.70526,1.7945e-05,1.1171e-05,6.7546e-06
1.2693,0.76937,9.2582e-06,1.1376e-05,8.0927e-06
1.2693,0.83348,2.2784e-05,1.4802e-05,1.0926e-05
1.2693,0.8976,1.8427e-05,1.6489e-05,1.0426e-05
1.2693,0.96171,2.042e-05,1.0565e-05,1.2968e-05
1.2693,1.0258,1.7653e-05,1.1893e-05,7.182e-06
1.2693,1.0899,1.1465e-05,4.7987e-06,8.676e-06
1.2693,1.1541,1.1296e-05,1.1178e-05,3.6206e-06
1.2693,1.2182,1.5075e-05,1.5012e-05,6.4655e-06
1.2693,1.2823,2.114e-05,1.8459e-05,1.1375e-05
1.2693,1.3464,1.99e-05,1.5927e-05,8.0149e-06
1.2693,1.4105,2.219e-05,2.1221e-05,1.0401e-05
1.2693,1.4746,2.2166e-05,8.3159e-06,3.8279e-06
1.2693,1.5387,2.6644e-05,1.3613e-05,7.9473e-06
1.2693,1.6029,2.7506e-05,2.1512e-05,8.7381e-06
1.2693,1.667,1.8965e-05,1.6837e-05,9.7347e-06
1.2693,1.7311,1.8161e-05,1.9074e-05,1.1292e-05
1.2693,1.7952,1.3261e-05,1.3859e-05,4.5894e-06
1.2693,1.8593,1.5419e-05,1.3717e-05,6.3133e-06
1.2693,1.9234,1.0723e-05,1.1883e-05,8.7276e-06
1.2693,1.9875,1.8641e-05,1.4807e-05,7.8683e-06
1.2693,2.0517,1.5038e-05,8.7987e-06,1.0936e-05
1.2693,2.1158,2.2404e-05,1.1824e-05,6.6958e-06
1.2693,2.1799,2.1817e-05,1.2967e-05,8.7848e-06
1.2693,2.244,1.3156e-05,1.1863e-05,8.0985e-06
1.2693,2.3081,1.1462e-05,1.2475e-05,7.8744e-06
1.2693,2.3722,1.1773e-05,5.5933e-06,5.5137e-06
1.2693,2.4363,1.0151e-05,1.2406e-06,6.5742e-06
1.2693,2.5005,1.6503e-05,1.3075e-05,8.6323e-06
1.2693,2.5646,1.6131e-05,8.5731e-06,5.4507e-06
1.2693,2.6287,6.4928e-06,6.0289e-06,5.8293e-06
1.2693,2.6928,5.8627e-06,6.0708e-06,4.405e-06
1.2693,2.7569,8.3312e-06,1.2028e-05,1.0154e-05
1.2693,2.821,1.4542e-05,6.3164e-06,5.8961e-06
1.2693,2.8851,5.817e-06,8.0986e-06,8.0369e-06
1.2693,2.9493,1.8462e-05,4.2472e-06,4.175e-06
1.2693,3.0134,6.4903e-06,4.6441e-06,4.1682e-06
1.2693,3.0775,1.6471e-05,5.1169e-06,5.1324e-06
1.2693,3.1416,1.6893e-05,7.0706e-06,7.0706e-06
1.3328,0,NaN,NaN,NaN
1.3328,0.064114,8.9541e-06,3.3933e-06,3.2622e-06
1.3328,0.12823,1.2745e-05,1.0186e-05,1.0118e-05
1.3328,0.19234,1.5081e-05,7.8224e-06,7.0761e-06
1.3328,0.25646,1.9881e-05,3.0193e-06,4.4166e-06
1.3328,0.32057,1.2301e-05,5.4926e-06,2.7054e-06
1.3328,0.38468,1.2047e-05,4.7013e-06,4.9099e-06
1.3328,0.4488,1.554e-05,4.7476e-06,5.7476e-06
1.3328,0.51291,1.7008e-05,9.749e-06,3.9598e-06
1.3328,0.57703,1.7975e-05,6.9759e-06,6.526e-06
1.3328,0.64114,7.9161e-06,4.9609e-06,7.6857e-06
1.3328,0.70526,9.794e-06,9.6772e-06,7.7215e-06
1.3328,0.76937,2.2071e-05,1.4498e-05,1.2144e-05
1.3328,0.83348,2.5025e-05,1.813e-05,1.0384e-05
1.3328,0.8976,1.8101e-05,1.0304e-05,7.2223e-06
1.3328,0.96171,1.4196e-05,1.0949e-05,6.5355e-06
1.3328,1.0258,2.2898e-05,1.4577e-05,8.6183e-06
1.3328,1.0899,2.3319e-05,1.4044e-05,4.2658e-06
1.3328,1.1541,2.1915e-05,1.83e-05,9.3557e-06
1.3328,1.2182,2.2021e-05,2.2331e-05,1.2567e-05
1.3328,1.2823,1.8375e-05,1.891e-05,7.681e-06
1.3328,1.3464,1.087e-05,1.1998e-05,1.0982e-05
1.3328,1.4105,2.104e-05,1.8111e-05,1.1045e-05
1.3328,1.4746,1.2931e-05,1.2536e-05,8.3322e-06
1.3328,1.5387,1.6392e-05,1.4958e-05,6.1843e-06
1.3328,1.6029,1.0699e-05,1.097e-05,6.8086e-06
1.3328,1.667,2.065e-05,1.4255e-05,7.8202e-06
1.3328,1.7311,1.2359e-05,1.0278e-05,9.5979e-06
1.3328,1.7952,2.3107e-05,2.0499e-05,1.2009e-05
1.3328,1.8593,1.8303e-05,1.7795e-05,7.0884e-06
1.3328,1.9234,2.2086e-05,1.5154e-05,7.9435e-06
1.3328,1.9875,1.0061e-05,8.1592e-06,8.6687e-06
1.3328,2.0517,8.2125e-06,6.2683e-06,1.0887e-05
1.3328,2.1158,1.8347e-05,1.7083e-05,1.0557e-05
1.3328,2.1799,1.9595e-05,1.1295e-05,5.0139e-06
1.3328,2.244,2.1186e-05,1.3212e-05,1.0097e-05
1.3328,2.3081,2.0894e-05,8.5829e-06,1.0869e-05
1.3328,2.3722,1.2386e-05,8.8382e-06,7.4039e-06
1.3328,2.4363,1.2795e-05,1.0736e-05,8.7594e-06
1.3328,2.5005,1.368e-05,9.2635e-06,2.6875e-06
1.3328,2.5646,1.6839e-05,8.4592e-06,4.6915e-06
1.3328,2.6287,1.4991e-05,8.2168e-06,7.2449e-06
1.3328,2.6928,1.7881e-05,9.7165e-06,8.3113e-06
1.3328,2.7569,1.0496e-05,1.0142e-05,7.3991e-06
1.3328,2.821,1.6904e-05,1.0782e-05,9.6902e-06
1.3328,2.8851,1.1533e-05,2.9536e-06,2.3575e-06
1.3328,2.9493,1.9101e-05,5.1166e-06,4.0111e-06
1.3328,3.0134,1.6e-05,3.5106e-06,3.5672e-06
1.3328,3.0775,1.229e-05,4.7877e-06,4.7658e-06
1.3328,3.1416,1.1598e-05,5.9977e-06,5.9801e-06
1.3963,0,NaN,NaN,NaN
1.3963,0.064114,1.5312e-05,5.6039e-06,5.5525e-06
1.3963,0.12823,1.1268e-05,4.5673e-06,4.1737e-06
1.3963,0.19234,5.2211e-06,5.0111e-06,4.2829e-06
1.3963,0.25646,1.5402e-05,9.2404e-06,8.8045e-06
1.3963,0.32057,1.8659e-05,8.2039e-06,5.2394e-06
1.3963,0.38468,1.1481e-05,6.5606e-06,4.8631e-06
1.3963,0.4488,1.1472e-05,9.3227e-06,5.0629e-06
1.3963,0.51291,1.6019e-05,1.1983e-05,8.3453e-06
1.3963,0.57703,8.3815e-06,1.1902e-05,1.0059e-05
1.3963,0.64114,1.4633e-05,1.3839e-05,9.1133e-06
1.3963,0.70526,1.6408e-05,7.2236e-06,7.4118e-06
1.3963,0.76937,1.3932e-05,1.1326e-05,7.9756e-06
1.3963,0.83348,2.2372e-05,1.4479e-05,7.7484e-06
1.3963,0.8976,1.8541e-05,1.4065e-05,8.9408e-06
1.3963,0.96171,2.0635e-05,8.6448e-06,8.5571e-06
1.3963,1.0258,1.8683e-05,1.5878e-05,5.8562e-06
1.3963,1.0899,1.9265e-05,1.3321e-05,9.642e-06
1.3963,1.1541,1.3046e-05,8.8517e-06,7.135e-06
1.3963,1.2182,1.1113e-05,7.4581e-06,7.6557e-06
1.3963,1.2823,1.9819e-05,1.8108e-05,1.1257e-05
1.3963,1.3464,2.488e-05,1.851e-05,1.0589e-05
1.3963,1.4105,1.9343e-05,1.0667e-05,6.9731e-06
1.3963,1.4746,2.1229e-05,1.4215e-05,5.8126e-06
1.3963,1.5387,2.2734e-05,1.8088e-05,1.1612e-05
1.3963,1.6029,1.4259e-05,9.729e-06,8.7398e-06
1.3963,1.667,2.3854e-05,1.4669e-05,5.8597e-06
1.3963,1.7311,1.4598e-05,1.0492e-05,8.9234e-06
1.3963,1.7952,1.327e-05,1.2229e-05,9.1442e-06
1.3963,1.8593,1.8894e-05,1.449e-05,5.7214e-06
1.3963,1.9234,2.3479e-05,1.5254e-05,9.5363e-06
1.3963,1.9875,1.4863e-05,1.4836e-05,8.1024e-06
1.3963,2.0517,2.1389e-05,1.755e-05,7.3115e-06
1.3963,2.1158,1.7764e-05,1.2633e-05,6.0457e-06
1.3963,2.1799,1.6226e-05,1.0119e-05,7.0291e-06
1.3963,2.244,2.2363e-05,1.3084e-05,8.8821e-06
1.3963,2.3081,2.0891e-05,1.1707e-05,1.112e-05
1.3963,2.3722,1.7424e-05,1.0146e-05,9.4868e-06
1.3963,2.4363,2.3415e-05,1.6225e-05,9.659e-06
1.3963,2.5005,9.816e-06,9.8787e-06,7.9264e-06
1.3963,2.5646,2.2168e-05,1.4367e-05,1.2102e-05
1.3963,2.6287,9.5309e-06,8.1002e-06,3.1597e-06
1.3963,2.6928,2.1568e-05,1.021e-05,8.3963e-06
1.3963,2.7569,1.2033e-05,9.0148e-06,5.586e-06
1.3963,2.821,1.5188e-05,7.8425e-06,6.6964e-06
1.3963,2.8851,5.5428e-06,8.0948e-06,7.7754e-06
1.3963,2.9493,1.4971e-05,7.7186e-06,6.8985e-06
1.3963,3.0134,1.1222e-05,1.0324e-05,1.0248e-05
1.3963,3.0775,5.7082e-06,5.9834e-06,5.9829e-06
1.3963,3.1416,1.0162e-05,5.8212e-06,5.8217e-06
1.4597,0,NaN,NaN,NaN
1.4597,0.064114,1.1844e-05,1.0226e-05,1.0171e-05
1.4597,0.12823,9.713e-06,9.0809e-06,8.9431e-06
1.4597,0.19234,1.3351e-05,6.8928e-06,5.9863e-06
1.4597,0.25646,7.4792e-06,8.3037e-06,8.3581e-06
1.4597,0.32057,1.5906e-05,4.3684e-06,4.1421e-06
1.4597,0.38468,1.5357e-05,9.7815e-06,8.9548e-06
1.4597,0.4488,1.7363e-05,7.9638e-06,4.712e-06
1.4597,0.51291,1.4475e-05,7.4876e-06,4.126e-06
1.4597,0.57703,1.6113e-05,7.6398e-06,5.9705e-06
1.4597,0.64114,1.5479e-05,6.8167e-06,2.6169e-06
1.4597,0.70526,2.0701e-05,1.1985e-05,1.0966e-05
1.4597,0.76937,1.5698e-05,1.0312e-05,1.6237e-06
1.4597,0.83348,1.4744e-05,1.019e-05,8.547e-06
1.4597,0.8976,1.9507e-05,1.0041e-05,1.0357e-05
1.4597,0.96171,1.6131e-05,9.4634e-06,5.9209e-06
1.4597,1.0258,2.4174e-05,1.4473e-05,1.1831e-05
1.4597,1.0899,2.1082e-05,1.7533e-05,9.248e-06
1.4597,1.1541,1.874e-05,1.5929e-05,9.7002e-06
1.4597,1.2182,1.3394e-05,1.3416e-05,4.7159e-06
1.4597,1.2823,1.7541e-05,9.1135e-06,4.5695e-06
1.4597,1.3464,2.1119e-05,1.7003e-05,6.4921e-06
1.4597,1.4105,1.8978e-05,1.5397e-05,1.1342e-05
1.4597,1.4746,1.2662e-05,1.154e-05,3.4642e-06
1.4597,1.5387,2.655e-05,2.0029e-05,1.0156e-05
1.4597,1.6029,2.0854e-05,1.9979e-05,9.6364e-06
1.4597,1.667,2.8365e-05,2.1153e-05,1.0587e-05
1.4597,1.7311,1.6095e-05,1.2352e-05,1.1937e-05
1.4597,1.7952,1.7872e-05,7.9502e-06,9.8793e-06
1.4597,1.8593,1.8297e-05,1.7989e-05,1.1884e-05
1.4597,1.9234,7.6336e-06,4.9417e-06,6.7652e-06
1.4597,1.9875,1.4398e-05,1.5195e-05,1.1282e-05
1.4597,2.0517,2.2044e-05,1.2106e-05,9.561e-06
1.4597,2.1158,1.4802e-05,1.1565e-05,4.1702e-06
1.4597,2.1799,1.9554e-05,1.5265e-05,1.064e-05
1.4597,2.244,5.9507e-06,7.1355e-06,1.0281e-05
1.4597,2.3081,1.8246e-05,1.3721e-05,5.3426e-06
1.4597,2.3722,1.9648e-05,8.6443e-06,8.8135e-06
1.4597,2.4363,1.1556e-05,1.4651e-05,1.0173e-05
1.4597,2.5005,7.9811e-06,1.1205e-05,9.1446e-06
1.4597,2.5646,1.4473e-05,8.869e-06,4.575e-06
1.4597,2.6287,1.0418e-05,8.178e-06,7.9811e-06
1.4597,2.6928,1.1183e-05,9.3885e-06,5.7859e-06
1.4597,2.7569,1.1944e-05,9.2725e-06,7.2733e-06
1.4597,2.821,1.0578e-05,7.1551e-06,4.8163e-06
1.4597,2.8851,1.3225e-05,1.0022e-05,9.6745e-06
1.4597,2.9493,1.2902e-05,6.6525e-06,6.318e-06
1.4597,3.0134,1.3326e-05,8.3903e-06,8.1187e-06
1.4597,3.0775,1.0626e-05,8.6695e-06,8.6515e-06
1.4597,3.1416,1.4303e-05,3.7658e-06,3.7557e-06
1.5232,0,NaN,NaN,NaN
1.5232,0.064114,1.6996e-05,7.9305e-06,7.821e-06
1.5232,0.12823,1.7853e-05,4.2154e-06,4.3592e-06
1.5232,0.19234,1.994e-05,4.4557e-06,4.4826e-06
1.5232,0.25646,1.6024e-05,7.5844e-06,7.0501e-06
1.5232,0.32057,9.9183e-06,6.3546e-06,3.5531e-06
1.5232,0.38468,9.873e-06,7.3307e-06,3.1207e-06
1.5232,0.4488,1.2432e-05,8.4604e-06,6.6412e-06
1.5232,0.51291,6.3129e-06,4.9581e-06,6.7519e-06
1.5232,0.57703,1.4994e-05,7.6243e-06,6.1886e-06
1.5232,0.64114,1.3177e-05,3.7465e-06,6.0309e-06
1.5232,0.70526,2.1599e-05,1.1347e-05,7.8124e-06
1.5232,0.76937,2.2163e-05,1.477e-05,8.4087e-06
1.5232,0.83348,2.0919e-05,1.1678e-05,9.5091e-06
1.5232,0.8976,2.4254e-05,1.531e-05,9.3252e-06
1.5232,0.96171,1.8024e-05,1.8421e-05,1.1623e-05
1.5232,1.0258,1.3176e-05,8.472e-06,6.9827e-06
1.5232,1.0899,1.8925e-05,1.6887e-05,9.8643e-06
1.5232,1.1541,2.2723e-05,1.2525e-05,8.2767e-06
1.5232,1.2182,2.3423e-05,1.3269e-05,4.2873e-06
1.5232,1.2823,1.9933e-05,1.4994e-05,6.4174e-06
1.5232,1.3464,1.7543e-05,1.5931e-05,1.04e-05
1.5232,1.4105,1.3928e-05,1.3481e-05,1.0771e-05
1.5232,1.4746,1.4065e-05,1.486e-05,9.7261e-06
1.5232,1.5387,1.3736e-05,1.1295e-05,1.1384e-05
1.5232,1.6029,1.409e-05,1.3783e-05,1.2874e-05
1.5232,1.667,1.8161e-05,1.5533e-05,9.1154e-06
1.5232,1.7311,2.1007e-05,1.9923e-05,1.1343e-05
1.5232,1.7952,1.8045e-05,1.6207e-05,6.8469e-06
1.5232,1.8593,1.5106e-05,1.1969e-05,7.0402e-06
1.5232,1.9234,2.0865e-05,1.5551e-05,8.6884e-06
1.5232,1.9875,8.1215e-06,1.1709e-05,1.2555e-05
1.5232,2.0517,2.2807e-05,1.1552e-05,1.1616e-05
1.5232,2.1158,2.1195e-05,1.621e-05,6.6243e-06
1.5232,2.1799,1.2882e-05,1.0772e-05,6.1656e-06
1.5232,2.244,1.1647e-05,7.1378e-06,5.8698e-06
1.5232,2.3081,1.8143e-05,1.1056e-05,6.4456e-06
1.5232,2.3722,1.2738e-05,1.315e-05,8.7145e-06
1.5232,2.4363,2.0272e-05,1.3089e-05,6.2139e-06
1.5232,2.5005,1.3164e-05,1.0519e-05,5.8032e-06
1.5232,2.5646,1.344e-05,1.0866e-05,1.0238e-05
1.5232,2.6287,1.4505e-05,5.3043e-06,6.1068e-06
1.5232,2.6928,1.1279e-05,7.4556e-06,7.4575e-06
1.5232,2.7569,1.2884e-05,6.1705e-06,6.6371e-06
1.5232,2.821,1.4063e-05,8.3844e-06,6.7526e-06
1.5232,2.8851,1.905e-05,4.5382e-06,3.4337e-06
1.5232,2.9493,1.4755e-05,5.9785e-06,4.9431e-06
1.5232,3.0134,1.8108e-05,4.6829e-06,4.09e-06
1.5232,3.0775,1.102e-05,1.0011e-05,9.9916e-06
1.5232,3.1416,1.8612e-05,3.0578e-06,3.0536e-06
1.5867,0,NaN,NaN,NaN
1.5867,0.064114,1.8952e-05,5.4765e-06,5.2976e-06
1.5867,0.12823,8.8502e-06,4.2321e-06,3.5015e-06
1.5867,0.19234,4.4549e-06,4.7515e-06,5.2737e-06
1.5867,0.25646,9.3897e-06,6.5235e-06,5.9383e-06
1.5867,0.32057,2.0916e-05,6.1862e-06,4.8558e-06
1.5867,0.38468,1.6677e-05,1.1033e-05,9.8447e-06
1.5867,0.4488,8.3257e-06,3.3318e-06,3.8199e-06
1.5867,0.51291,1.5354e-05,8.7829e-06,5.4253e-06
1.5867,0.57703,1.211e-05,7.2262e-06,3.5713e-06
1.5867,0.64114,1.41e-05,1.1551e-05,7.0868e-06
1.5867,0.70526,1.3807e-05,1.4905e-05,9.727e-06
1.5867,0.76937,2.0273e-05,1.5191e-05,8.6418e-06
1.5867,0.83348,1.6266e-05,1.3748e-05,9.3739e-06
1.5867,0.8976,1.9269e-05,1.2338e-05,6.6581e-06
1.5867,0.96171,1.5122e-05,1.3268e-05,4.7158e-06
1.5867,1.0258,1.9506e-05,1.6769e-05,7.1978e-06
1.5867,1.0899,1.3528e-05,6.8253e-06,9.8336e-06
1.5867,1.1541,2.3997e-05,1.739e-05,8.2653e-06
1.5867,1.2182,2.0207e-05,1.8339e-05,1.0675e-05
1.5867,1.2823,1.2996e-05,1.5629e-05,1.1364e-05
1.5867,1.3464,6.3111e-06,6.4041e-06,8.5483e-06
1.5867,1.4105,2.621e-05,2.0741e-05,1.0805e-05
1.5867,1.4746,1.4049e-05,4.6268e-06,1.0536e-05
1.5867,1.5387,2.1535e-05,1.1048e-05,5.1742e-06
1.5867,1.6029,1.601e-05,1.5793e-05,7.5806e-06
1.5867,1.667,1.0166e-05,8.238e-06,7.9782e-06
1.5867,1.7311,1.3034e-05,1.3333e-05,8.6671e-06
1.5867,1.7952,1.8127e-05,1.3706e-05,1.0571e-05
1.5867,1.8593,1.3859e-05,1.2242e-05,1.9281e-06
1.5867,1.9234,1.4442e-05,9.5929e-06,1.1031e-05
1.5867,1.9875,1.4611e-05,1.1386e-05,6.0034e-06
1.5867,2.0517,9.4452e-06,1.0672e-05,6.8223e-06
1.5867,2.1158,1.1435e-05,5.8824e-06,7.1348e-06
1.5867,2.1799,1.304e-05,6.381e-06,6.1321e-06
1.5867,2.244,1.9497e-05,1.411e-05,7.7825e-06
1.5867,2.3081,1.6778e-05,1.1085e-05,7.2512e-06
1.5867,2.3722,1.1787e-05,6.9395e-06,5.9997e-06
1.5867,2.4363,2.0843e-05,1.1751e-05,6.3071e-06
1.5867,2.5005,1.7769e-05,1.6046e-05,1.1561e-05
1.5867,2.5646,1.4154e-05,1.1855e-05,7.2551e-06
1.5867,2.6287,1.1966e-05,7.5676e-06,5.093e-06
1.5867,2.6928,1.5118e-05,1.0225e-05,8.6532e-06
1.5867,2.7569,8.7538e-06,5.0077e-06,3.4456e-06
1.5867,2.821,3.1856e-06,4.2625e-06,4.6468e-06
1.5867,2.8851,1.104e-05,7.8168e-06,6.7015e-06
1.5867,2.9493,1.1062e-05,1.0006e-05,9.8258e-06
1.5867,3.0134,1.5787e-05,5.6521e-06,5.1279e-06
1.5867,3.0775,1.2551e-05,5.8648e-06,5.7199e-06
1.5867,3.1416,7.4095e-06,7.1694e-06,7.1585e-06
1.6501,0,NaN,NaN,NaN
1.6501,0.064114,1.7896e-05,5.7161e-06,5.7228e-06
1.6501,0.12823,1.2074e-05,4.8519e-06,4.5099e-06
1.6501,0.19234,2.2984e-05,4.0991e-06,2.8756e-06
1.6501,0.25646,7.8304e-06,4.5473e-06,3.0839e-06
1.6501,0.32057,1.7328e-05,5.6842e-06,6.7208e-06
1.6501,0.38468,1.653e-05,1.002e-05,9.7535e-06
1.6501,0.4488,1.8341e-05,8.7576e-06,8.5125e-06
1.6501,0.51291,1.0565e-05,8.8855e-06,7.114e-06
1.6501,0.57703,1.3047e-05,6.453e-06,7.1483e-06
1.6501,0.64114,9.578e-06,5.023e-06,5.6911e-06
1.6501,0.70526,1.3708e-05,5.6233e-06,3.0232e-06
1.6501,0.76937,2.152e-05,1.0607e-05,9.5955e-06
1.6501,0.83348,1.0097e-05,1.0496e-05,8.2776e-06
1.6501,0.8976,1.6948e-05,1.4993e-05,9.6326e-06
1.6501,0.96171,5.3693e-06,8.3972e-06,9.1971e-06
1.6501,1.0258,2.6196e-05,1.8573e-05,1.0311e-05
1.6501,1.0899,2.1795e-05,1.1329e-05,8.9559e-06
1.6501,1.1541,1.6149e-05,1.2337e-05,1.067e-05
1.6501,1.2182,1.3204e-05,1.4877e-05,1.1756e-05
1.6501,1.2823,1.9869e-05,1.8082e-05,1.1401e-05
1.6501,1.3464,1.4172e-05,1.0937e-05,3.8394e-06
1.6501,1.4105,1.4384e-05,1.2863e-05,5.1765e-06
1.6501,1.4746,2.1483e-05,2.0567e-05,1.2415e-05
1.6501,1.5387,2.6475e-05,1.7117e-05,8.6355e-06
1.6501,1.6029,1.3511e-05,1.3327e-05,9.6535e-06
1.6501,1.667,1.631e-05,1.2833e-05,2.7282e-06
1.6501,1.7311,1.6501e-05,1.2896e-05,6.6592e-06
1.6501,1.7952,1.9364e-05,1.9521e-05,1.1028e-05
1.6501,1.8593,2.0574e-05,1.9435e-05,1.1082e-05
1.6501,1.9234,1.4972e-05,6.1242e-06,9.1227e-06
1.6501,1.9875,2.4748e-05,1.6736e-05,5.9731e-06
1.6501,2.0517,2.0522e-05,1.3932e-05,6.371e-06
1.6501,2.1158,1.5282e-05,6.3027e-06,7.306e-06
1.6501,2.1799,1.8956e-05,9.6903e-06,1.1117e-05
1.6501,2.244,2.5291e-05,1.8048e-05,1.056e-05
1.6501,2.3081,1.5226e-05,1.4979e-05,1.0824e-05
1.6501,2.3722,1.4658e-05,1.0203e-05,3.6689e-06
1.6501,2.4363,1.5222e-05,1.2905e-05,8.6463e-06
1.6501,2.5005,1.343e-05,9.706e-06,7.0519e-06
1.6501,2.5646,8.6689e-06,1.1409e-05,8.9536e-06
1.6501,2.6287,1.1203e-05,9.2353e-06,7.0821e-06
1.6501,2.6928,2.0671e-05,9.4114e-06,6.9136e-06
1.6501,2.7569,9.0537e-06,6.2973e-06,4.8056e-06
1.6501,2.821,9.4418e-06,1.0707e-05,9.5108e-06
1.6501,2.8851,1.982e-05,6.6816e-06,6.0294e-06
1.6501,2.9493,1.1455e-05,3.9152e-06,2.8658e-06
1.6501,3.0134,1.6068e-05,9.0099e-06,8.9276e-06
1.6501,3.0775,1.3128e-05,1.0078e-05,1.0093e-05
1.6501,3.1416,1.9587e-05,3.9814e-06,3.9847e-06
1.7136,0,NaN,NaN,NaN
1.7136,0.064114,5.8527e-06,3.1204e-06,3.0903e-06
1.7136,0.12823,3.9628e-06,2.2779e-06,2.2302e-06
1.7136,0.19234,1.4059e-05,5.4036e-06,4.1743e-06
1.7136,0.25646,1.4106e-05,4.243e-06,2.3105e-06
1.7136,0.32057,2.174e-05,6.7266e-06,4.4098e-06
1.7136,0.38468,1.6046e-05,9.9021e-06,1.0254e-05
1.7136,0.4488,6.743e-06,1.0553e-05,9.7646e-06
1.7136,0.51291,1.4042e-05,7.1581e-06,5.9187e-06
1.7136,0.57703,1.4019e-05,1.2472e-05,7.8441e-06
1.7136,0.64114,1.4996e-05,1.3905e-05,9.2277e-06
1.7136,0.70526,9.0428e-06,6.3372e-06,5.8452e-06
1.7136,0.76937,2.2347e-05,1.1606e-05,1.0315e-05
1.7136,0.83348,2.1398e-05,9.3706e-06,1.1376e-05
1.7136,0.8976,2.3035e-05,1.8575e-05,1.0143e-05
1.7136,0.96171,1.7883e-05,1.4547e-05,6.3097e-06
1.7136,1.0258,1.4686e-05,1.1776e-05,2.4724e-06
1.7136,1.0899,1.578e-05,8.2735e-06,8.115e-06
1.7136,1.1541,2.1013e-05,1.464e-05,4.5942e-06
1.7136,1.2182,8.4736e-06,1.001e-05,9.6843e-06
1.7136,1.2823,1.3586e-05,1.2376e-05,5.0844e-06
1.7136,1.3464,1.1382e-05,8.103e-06,4.2148e-06
1.7136,1.4105,1.6172e-05,1.3954e-05,6.5256e-06
1.7136,1.4746,1.4636e-05,1.3971e-05,1.0394e-05
1.7136,1.5387,1.9511e-05,1.9264e-05,8.7563e-06
1.7136,1.6029,2.3731e-05,1.6889e-05,9.5883e-06
1.7136,1.667,2.3865e-05,1.1217e-05,8.5419e-06
1.7136,1.7311,2.5668e-05,2.2323e-05,1.1004e-05
1.7136,1.7952,2.1218e-05,1.6316e-05,9.4191e-06
1.7136,1.8593,1.6415e-05,1.3562e-05,5.9468e-06
1.7136,1.9234,1.3465e-05,1.0146e-05,9.2166e-06
1.7136,1.9875,1.6434e-05,9.816e-06,7.6562e-06
1.7136,2.0517,2.0838e-05,2.0415e-05,1.0223e-05
1.7136,2.1158,2.3025e-05,1.1404e-05,7.9333e-06
1.7136,2.1799,1.5376e-05,1.245e-05,6.8029e-06
1.7136,2.244,2.1087e-05,1.4376e-05,1.0609e-05
1.7136,2.3081,7.4871e-06,9.0053e-06,8.6608e-06
1.7136,2.3722,6.8195e-06,1.224e-05,1.016e-05
1.7136,2.4363,1.639e-05,8.9267e-06,6.4486e-06
1.7136,2.5005,1.8435e-05,1.2945e-05,1.1272e-05
1.7136,2.5646,1.3997e-05,8.3294e-06,3.3421e-06
1.7136,2.6287,1.4206e-05,9.5244e-06,5.6823e-06
1.7136,2.6928,1.8615e-05,1.1778e-05,1.0845e-05
1.7136,2.7569,5.4636e-06,9.0317e-06,8.2627e-06
1.7136,2.821,1.3727e-05,1.0171e-05,9.3872e-06
1.7136,2.8851,1.5869e-05,7.7054e-06,6.5955e-06
1.7136,2.9493,1.3568e-05,7.9238e-06,7.6743e-06
1.7136,3.0134,1.3076e-05,8.2114e-06,7.8405e-06
1.7136,3.0775,9.1342e-06,8.9676e-06,8.9139e-06
1.7136,3.1416,1.7375e-05,6.7268e-06,6.7265e-06
1.7771,0,NaN,NaN,NaN
1.7771,0.064114,1.6671e-05,4.6865e-06,4.949e-06
1.7771,0.12823,1.2574e-05,6.9123e-06,6.7257e-06
1.7771,0.19234,1.8324e-05,3.9969e-06,2.5769e-06
1.7771,0.25646,8.0787e-06,7.3712e-06,6.6441e-06
1.7771,0.32057,1.8098e-05,5.888e-06,3.6886e-06
1.7771,0.38468,1.729e-05,6.66e-06,4.5664e-06
1.7771,0.4488,1.6364e-05,8.5049e-06,3.8072e-06
1.7771,0.51291,1.0616e-05,4.7994e-06,4.7509e-06
1.7771,0.57703,2.2463e-05,1.1301e-05,5.9457e-06
1.7771,0.64114,5.9157e-06,1.0902e-05,1.0806e-05
1.7771,0.70526,2.0023e-05,1.2336e-05,6.6945e-06
1.7771,0.76937,1.511e-05,1.3453e-05,8.3013e-06
1.7771,0.83348,9.1725e-06,1.2071e-05,8.5308e-06
1.7771,0.8976,1.5502e-05,7.4538e-06,7.271e-06
1.7771,0.96171,1.2444e-05,9.8653e-06,9.7988e-06
1.7771,1.0258,1.8972e-05,1.9653e-05,1.4533e-05
1.7771,1.0899,1.1754e-05,1.1615e-05,8.9174e-06
1.7771,1.1541,1.7262e-05,5.7149e-06,7.7578e-06
1.7771,1.2182,9.5466e-06,9.0869e-06,9.9183e-06
1.7771,1.2823,1.7572e-05,1.7131e-05,8.705e-06
1.7771,1.3464,1.9509e-05,1.4431e-05,1.199e-05
1.7771,1.4105,2.574e-05,1.2515e-05,1.0756e-05
1.7771,1.4746,1.9562e-05,1.6615e-05,1.045e-05
1.7771,1.5387,1.6223e-05,9.1947e-06,8.8494e-06
1.7771,1.6029,1.7832e-05,1.1599e-05,1.1097e-05
1.7771,1.667,1.7208e-05,1.7458e-05,1.0844e-05
1.7771,1.7311,1.1035e-05,9.0771e-06,1.0272e-05
1.7771,1.7952,2.1963e-05,1.9351e-05,9.8773e-06
1.7771,1.8593,2.1702e-05,1.7201e-05,7.6104e-06
1.7771,1.9234,2.2915e-05,1.8503e-05,8.1549e-06
1.7771,1.9875,1.7067e-05,1.5154e-05,8.7518e-06
1.7771,2.0517,1.8758e-05,1.7637e-05,1.1402e-05
1.7771,2.1158,2.4388e-05,1.4384e-05,8.3794e-06
1.7771,2.1799,2.1253e-05,9.6496e-06,7.0298e-06
1.7771,2.244,1.8043e-05,1.247e-05,3.9502e-06
1.7771,2.3081,2.0485e-05,1.1365e-05,7.4992e-06
1.7771,2.3722,1.4574e-05,1.5749e-05,1.0787e-05
1.7771,2.4363,1.7525e-05,1.3944e-05,6.7286e-06
1.7771,2.5005,1.5308e-05,1.3943e-05,1.0621e-05
1.7771,2.5646,1.6317e-05,1.186e-05,5.833e-06
1.7771,2.6287,1.8956e-05,1.247e-05,1.0341e-05
1.7771,2.6928,1.9588e-05,1.0548e-05,6.6536e-06
1.7771,2.7569,6.5199e-06,4.6038e-06,1.9253e-06
1.7771,2.821,9.1766e-06,8.5501e-06,6.2092e-06
1.7771,2.8851,1.6695e-05,5.1668e-06,4.3741e-06
1.7771,2.9493,1.9737e-05,6.9186e-06,6.3962e-06
1.7771,3.0134,1.8425e-05,5.5708e-06,5.5579e-06
1.7771,3.0775,5.5522e-06,4.8854e-06,4.7489e-06
1.7771,3.1416,1.6236e-05,6.1474e-06,6.1468e-06
1.8405,0,NaN,NaN,NaN
1.8405,0.064114,1.2038e-05,1.0695e-05,1.0658e-05
1.8405,0.12823,8.4946e-06,4.3028e-06,3.801e-06
1.8405,0.19234,2.7838e-06,3.1469e-06,3.9586e-06
1.8405,0.25646,1.1811e-05,1.0415e-05,1.0208e-05
1.8405,0.32057,2.0175e-05,9.5573e-06,7.1205e-06
1.8405,0.38468,9.3284e-06,2.3123e-06,4.0356e-06
1.8405,0.4488,9.583e-06,8.1854e-06,7.3175e-06
1.8405,0.51291,2.061e-05,1.0938e-05,6.3173e-06
1.8405,0.57703,9.5604e-06,7.2908e-06,3.6037e-06
1.8405,0.64114,9.7558e-06,5.1797e-06,7.3999e-06
1.8405,0.70526,1.5097e-05,1.3183e-05,9.1583e-06
1.8405,0.76937,1.5255e-05,6.2558e-06,3.4499e-06
1.8405,0.83348,1.6427e-05,1.4126e-05,8.1115e-06
1.8405,0.8976,1.7796e-05,1.2843e-05,7.4818e-06
1.8405,0.96171,1.6583e-05,1.5906e-05,7.5289e-06
1.8405,1.0258,2.0018e-05,9.1822e-06,1.1593e-05
1.8405,1.0899,1.9591e-05,1.6454e-05,8.8929e-06
1.8405,1.1541,1.4887e-05,1.7014e-05,1.0424e-05
1.8405,1.2182,1.2764e-05,9.4512e-06,5.6405e-06
1.8405,1.2823,1.4447e-05,1.1643e-05,1.1318e-05
1.8405,1.3464,1.9319e-05,1.6122e-05,8.5349e-06
1.8405,1.4105,2.2967e-05,1.2409e-05,9.0145e-06
1.8405,1.4746,2.2808e-05,1.1612e-05,3.1846e-06
1.8405,1.5387,2.213e-05,1.9873e-05,1.429e-05
1.8405,1.6029,2.2674e-05,1.2292e-05,5.6513e-06
1.8405,1.667,2.2151e-05,2.1312e-05,1.325e-05
1.8405,1.7311,1.3359e-05,1.3282e-05,8.5849e-06
1.8405,1.7952,1.2358e-05,1.1349e-05,9.5945e-06
1.8405,1.8593,2.1207e-05,2.1004e-05,1.1536e-05
1.8405,1.9234,1.7809e-05,1.6489e-05,3.9768e-06
1.8405,1.9875,1.2002e-05,1.4199e-05,1.1858e-05
1.8405,2.0517,1.43e-05,1.2704e-05,6.85e-06
1.8405,2.1158,1.8535e-05,1.6468e-05,8.1432e-06
1.8405,2.1799,2.0438e-05,9.241e-06,8.8971e-06
1.8405,2.244,1.1439e-05,7.124e-06,3.066e-06
1.8405,2.3081,1.0698e-05,9.4444e-06,9.4466e-06
1.8405,2.3722,1.4402e-05,3.7995e-06,8.1544e-06
1.8405,2.4363,1.9344e-05,1.1437e-05,8.5111e-06
1.8405,2.5005,2.2658e-05,9.8074e-06,1.1397e-05
1.8405,2.5646,7.9375e-06,1.2331e-05,1.0799e-05
1.8405,2.6287,1.3307e-05,1.0281e-05,5.4157e-06
1.8405,2.6928,9.1436e-06,9.0121e-06,7.7059e-06
1.8405,2.7569,2.0771e-05,1.1859e-05,1.0284e-05
1.8405,2.821,1.3636e-05,4.2832e-06,3.5531e-06
1.8405,2.8851,9.2206e-06,5.8291e-06,4.7474e-06
1.8405,2.9493,7.0431e-06,6.612e-06,5.6248e-06
1.8405,3.0134,7.2817e-06,5.0891e-06,4.4181e-06
1.8405,3.0775,1.9637e-05,3.3606e-06,3.4343e-06
1.8405,3.1416,2.1491e-05,2.5459e-06,2.5445e-06
1.904,0,NaN,NaN,NaN
1.904,0.064114,1.1354e-05,4.6543e-06,4.5537e-06
1.904,0.12823,1.7923e-05,7.4367e-06,7.0648e-06
1.904,0.19234,1.3073e-05,7.8283e-06,7.5417e-06
1.904,0.25646,1.3945e-05,8.2444e-06,7.6538e-06
1.904,0.32057,7.9033e-06,1.0459e-05,8.2761e-06
1.904,0.38468,2.2176e-05,6.6212e-06,4.2159e-06
1.904,0.4488,1.0039e-05,1.1392e-05,9.1664e-06
1.904,0.51291,6.7546e-06,1.173e-05,1.0991e-05
1.904,0.57703,2.0641e-05,9.9828e-06,7.5116e-06
1.904,0.64114,1.0217e-05,2.5446e-06,6.8116e-06
1.904,0.70526,1.904e-05,7.1183e-06,6.9274e-06
1.904,0.76937,1.7144e-05,1.3233e-05,8.447e-06
1.904,0.83348,1.8281e-05,1.1032e-05,7.8722e-06
1.904,0.8976,1.9993e-05,1.472e-05,1.0351e-05
1.904,0.96171,2.6187e-05,1.8814e-05,1.0137e-05
1.904,1.0258,2.3009e-05,1.6138e-05,1.0535e-05
1.904,1.0899,1.6351e-05,1.3439e-05,9.9065e-06
1.904,1.1541,2.1698e-05,1.0119e-05,1.001e-05
1.904,1.2182,1.6195e-05,1.3629e-05,9.914e-06
1.904,1.2823,1.7662e-05,1.4231e-05,8.146e-06
1.904,1.3464,2.3054e-05,1.1546e-05,2.8173e-06
1.904,1.4105,1.9041e-05,1.7029e-05,9.0851e-06
1.904,1.4746,1.0356e-05,5.4986e-06,8.9078e-06
1.904,1.5387,1.7546e-05,1.139e-05,1.0723e-05
1.904,1.6029,2.6076e-05,1.6812e-05,7.8703e-06
1.904,1.667,1.1184e-05,9.7071e-06,1.3363e-05
1.904,1.7311,1.5578e-05,1.158e-05,9.3153e-06
1.904,1.7952,1.9416e-05,1.3198e-05,8.5538e-06
1.904,1.8593,1.8962e-05,1.7431e-05,9.1469e-06
1.904,1.9234,2.092e-05,1.9808e-05,1.0327e-05
1.904,1.9875,1.5527e-05,1.1214e-05,4.4246e-06
1.904,2.0517,9.63e-06,1.1378e-05,8.8263e-06
1.904,2.1158,2.0686e-05,1.7852e-05,9.5518e-06
1.904,2.1799,1.7888e-05,6.0835e-06,8.3949e-06
1.904,2.244,2.0421e-05,1.2131e-05,1.0269e-05
1.904,2.3081,1.4954e-05,1.5887e-05,1.2364e-05
1.904,2.3722,1.8412e-05,1.3557e-05,6.4764e-06
1.904,2.4363,8.9022e-06,1.185e-05,1.0587e-05
1.904,2.5005,1.4768e-05,1.4752e-05,1.019e-05
1.904,2.5646,2.2446e-05,1.0886e-05,6.3769e-06
1.904,2.6287,7.8757e-06,1.0507e-05,1.0416e-05
1.904,2.6928,7.3572e-06,1.0422e-05,9.128e-06
1.904,2.7569,7.271e-06,7.0517e-06,5.0717e-06
1.904,2.821,2.324e-05,4.5768e-06,4.6071e-06
1.904,2.8851,1.2067e-05,7.3741e-06,7.371e-06
1.904,2.9493,2.075e-05,3.1495e-06,2.5297e-06
1.904,3.0134,8.0401e-06,1.6749e-06,1.4983e-06
1.904,3.0775,1.5053e-05,9.0916e-06,8.9996e-06
1.904,3.1416,5.9834e-06,4.4726e-06,4.4711e-06
1.9675,0,NaN,NaN,NaN
1.9675,0.064114,8.1089e-06,6.7348e-06,6.7649e-06
1.9675,0.12823,7.417e-06,7.3051e-06,7.1461e-06
1.9675,0.19234,1.3327e-05,7.5289e-06,7.5704e-06
1.9675,0.25646,1.0435e-05,1.107e-05,1.0689e-05
1.9675,0.32057,1.3098e-05,1.1026e-05,1.0085e-05
1.9675,0.38468,1.2634e-05,7.6941e-06,6.9313e-06
1.9675,0.4488,1.8056e-05,1.0743e-05,9.4974e-06
1.9675,0.51291,2.0174e-05,1.1939e-05,9.1043e-06
1.9675,0.57703,1.4381e-05,1.0992e-05,7.0617e-06
1.9675,0.64114,1.6569e-05,4.5935e-06,4.2921e-06
1.9675,0.70526,1.834e-05,1.1333e-05,8.387e-06
1.9675,0.76937,8.6642e-06,5.2426e-06,6.859e-06
1.9675,0.83348,2.4755e-05,1.4485e-05,1.1665e-05
1.9675,0.8976,9.3163e-06,1.2833e-05,1.0727e-05
1.9675,0.96171,1.9154e-05,1.4435e-05,6.2089e-06
1.9675,1.0258,1.7307e-05,1.5375e-05,6.9931e-06
1.9675,1.0899,1.5975e-05,1.3056e-05,1.0959e-05
1.9675,1.1541,1.5947e-05,1.3528e-05,6.1285e-06
1.9675,1.2182,2.1241e-05,2.1533e-05,1.2018e-05
1.9675,1.2823,1.0515e-05,8.529e-06,1.0507e-05
1.9675,1.3464,1.9224e-05,1.9828e-05,1.2152e-05
1.9675,1.4105,1.2317e-05,1.1863e-05,4.9156e-06
1.9675,1.4746,1.0807e-05,1.0317e-05,1.1413e-05
1.9675,1.5387,1.5099e-05,1.3166e-05,8.8111e-06
1.9675,1.6029,6.9957e-06,7.3876e-06,6.9101e-06
1.9675,1.667,2.1808e-05,1.4042e-05,7.8713e-06
1.9675,1.7311,1.0302e-05,9.2727e-06,9.5595e-06
1.9675,1.7952,1.6451e-05,1.2675e-05,1.3163e-05
1.9675,1.8593,2.0507e-05,1.3905e-05,6.7076e-06
1.9675,1.9234,1.7867e-05,1.6551e-05,7.5035e-06
1.9675,1.9875,2.6356e-05,1.9577e-05,1.1372e-05
1.9675,2.0517,1.3296e-05,1.1924e-05,1.0581e-05
1.9675,2.1158,2.3095e-05,1.808e-05,1.0409e-05
1.9675,2.1799,1.1946e-05,1.5279e-05,1.0693e-05
1.9675,2.244,2.2689e-05,1.131e-05,9.7772e-06
1.9675,2.3081,2.3608e-05,1.6784e-05,7.8055e-06
1.9675,2.3722,1.4346e-05,9.4507e-06,5.581e-06
1.9675,2.4363,2.2107e-05,1.284e-05,8.1815e-06
1.9675,2.5005,1.2047e-05,7.369e-06,4.5474e-06
1.9675,2.5646,1.9352e-05,9.3044e-06,9.0105e-06
1.9675,2.6287,7.7836e-06,8.7988e-06,5.9443e-06
1.9675,2.6928,1.1802e-05,8.4434e-06,6.1077e-06
1.9675,2.7569,1.8232e-05,7.3677e-06,5.4051e-06
1.9675,2.821,1.1195e-05,7.1916e-06,5.8255e-06
1.9675,2.8851,1.4973e-05,1.0886e-05,1.0595e-05
1.9675,2.9493,9.8221e-06,6.2342e-06,6.2794e-06
1.9675,3.0134,7.3183e-06,4.3327e-06,3.8933e-06
1.9675,3.0775,9.1824e-06,1.0011e-05,9.9522e-06
1.9675,3.1416,1.7583e-05,2.1765e-06,2.1724e-06
2.0309,0,NaN,NaN,NaN
2.0309,0.064114,1.4768e-05,2.2256e-06,2.0045e-06
2.0309,0.12823,1.2582e-05,5.0283e-06,4.9937e-06
2.0309,0.19234,1.3565e-05,3.847e-06,3.3181e-06
2.0309,0.25646,1.0545e-05,1.1157e-05,1.0254e-05
2.0309,0.32057,2.3079e-05,4.7452e-06,5.6334e-06
2.0309,0.38468,1.8107e-05,9.3011e-06,6.7376e-06
2.0309,0.4488,9.4679e-06,6.2801e-06,6.7479e-06
2.0309,0.51291,1.9086e-05,9.5572e-06,5.9351e-06
2.0309,0.57703,1.3903e-05,1.1699e-05,6.4538e-06
2.0309,0.64114,2.2993e-05,1.3654e-05,1.0385e-05
2.0309,0.70526,1.558e-05,1.1326e-05,3.4552e-06
2.0309,0.76937,1.9195e-05,1.0035e-05,6.9473e-06
2.0309,0.83348,1.3626e-05,1.2857e-05,7.9082e-06
2.0309,0.8976,2.0817e-05,1.1464e-05,1.1001e-05
2.0309,0.96171,2.2132e-05,1.4218e-05,5.7597e-06
2.0309,1.0258,2.0745e-05,1.0679e-05,6.417e-06
2.0309,1.0899,1.9773e-05,1.8629e-05,8.0755e-06
2.0309,1.1541,1.5764e-05,9.4521e-06,1.295e-05
2.0309,1.2182,1.8092e-05,1.2844e-05,8.1168e-06
2.0309,1.2823,2.0161e-05,1.166e-05,1.0168e-05
2.0309,1.3464,2.2015e-05,1.5981e-05,9.9966e-06
2.0309,1.4105,2.3827e-05,7.0155e-06,2.8766e-06
2.0309,1.4746,1.9846e-05,1.1483e-05,6.5445e-06
2.0309,1.5387,2.014e-05,1.972e-05,7.0925e-06
2.0309,1.6029,1.7239e-05,1.2216e-05,7.8559e-06
2.0309,1.667,1.956e-05,4.8357e-06,9.6646e-06
2.0309,1.7311,1.6545e-05,1.6302e-05,8.6014e-06
2.0309,1.7952,2.0641e-05,1.305e-05,9.3267e-06
2.0309,1.8593,2.1684e-05,1.8642e-05,1.1778e-05
2.0309,1.9234,2.0463e-05,1.5362e-05,6.1936e-06
2.0309,1.9875,2.4402e-05,2.0882e-05,9.2979e-06
2.0309,2.0517,1.281e-05,1.1429e-05,5.4144e-06
2.0309,2.1158,1.7141e-05,8.6413e-06,8.3696e-06
2.0309,2.1799,1.8392e-05,1.0598e-05,6.1981e-06
2.0309,2.244,2.0671e-05,1.6998e-05,1.0844e-05
2.0309,2.3081,1.5606e-05,1.113e-05,7.9807e-06
2.0309,2.3722,2.1677e-05,1.2958e-05,9.0332e-06
2.0309,2.4363,1.8553e-05,1.2204e-05,6.871e-06
2.0309,2.5005,1.5935e-05,8.6261e-06,6.3668e-06
2.0309,2.5646,1.3144e-05,8.2715e-06,6.0315e-06
2.0309,2.6287,2.0487e-05,1.4591e-05,1.0646e-05
2.0309,2.6928,8.5945e-06,6.8986e-06,5.6042e-06
2.0309,2.7569,1.4339e-05,8.5433e-06,4.5551e-06
2.0309,2.821,6.0455e-06,6.6137e-06,5.9259e-06
2.0309,2.8851,8.7829e-06,7.3674e-06,6.3343e-06
2.0309,2.9493,1.7037e-05,7.4035e-06,6.537e-06
2.0309,3.0134,1.3912e-05,9.9622e-06,9.9615e-06
2.0309,3.0775,1.8811e-06,2.1851e-06,1.8553e-06
2.0309,3.1416,1.4438e-05,4.2159e-06,4.2111e-06
2.0944,0,NaN,NaN,NaN
2.0944,0.064114,1.1266e-05,6.0264e-06,5.9046e-06
2.0944,0.12823,9.9473e-06,9.7742e-06,9.6191e-06
2.0944,0.19234,2.0839e-05,3.2714e-06,1.8241e-06
2.0944,0.25646,1.2095e-05,9.3088e-06,7.8652e-06
2.0944,0.32057,1.5474e-05,1.0295e-05,1.0043e-05
2.0944,0.38468,1.6841e-05,5.9855e-06,3.0699e-06
2.0944,0.4488,1.6833e-05,8.97e-06,8.47e-06
2.0944,0.51291,1.1949e-05,9.4007e-06,5.5067e-06
2.0944,0.57703,1.6941e-05,1.1977e-05,5.9717e-06
2.0944,0.64114,1.4461e-05,1.0496e-05,8.8312e-06
2.0944,0.70526,1.4598e-05,1.4218e-05,9.3975e-06
2.0944,0.76937,1.86e-05,1.2677e-05,7.0145e-06
2.0944,0.83348,1.114e-05,8.3391e-06,9.7846e-06
2.0944,0.8976,1.7689e-05,1.8103e-05,1.1116e-05
2.0944,0.96171,9.7396e-06,7.6554e-06,6.3893e-06
2.0944,1.0258,1.7119e-05,1.5568e-05,9.4743e-06
2.0944,1.0899,1.8387e-05,1.4812e-05,6.7323e-06
2.0944,1.1541,2.0823e-05,1.2326e-05,8.8668e-06
2.0944,1.2182,2.3635e-05,1.7869e-05,1.0904e-05
2.0944,1.2823,9.9166e-06,1.2551e-05,1.044e-05
2.0944,1.3464,2.4639e-05,2.105e-05,1.1127e-05
2.0944,1.4105,1.9724e-05,1.9178e-05,1.3254e-05
2.0944,1.4746,2.7207e-05,2.1684e-05,7.763e-06
2.0944,1.5387,1.4925e-05,1.4763e-05,5.0189e-06
2.0944,1.6029,1.1821e-05,1.1651e-05,5.6489e-06
2.0944,1.667,1.3167e-05,1.4258e-05,1.0931e-05
2.0944,1.7311,1.6422e-05,1.163e-05,9.2493e-06
2.0944,1.7952,1.9338e-05,1.6311e-05,1.4302e-05
2.0944,1.8593,1.7464e-05,1.5549e-05,8.2435e-06
2.0944,1.9234,2.1207e-05,1.7459e-05,1.007e-05
2.0944,1.9875,1.9862e-05,1.5789e-05,3.7783e-06
2.0944,2.0517,1.8357e-05,1.2189e-05,1.1477e-05
2.0944,2.1158,1.9127e-05,1.166e-05,1.0136e-05
2.0944,2.1799,1.35e-05,8.5203e-06,5.7496e-06
2.0944,2.244,1.413e-05,9.01e-06,3.0107e-06
2.0944,2.3081,1.5347e-05,8.814e-06,8.1581e-06
2.0944,2.3722,2.4071e-05,1.5134e-05,1.0685e-05
2.0944,2.4363,1.2474e-05,1.1412e-05,5.478e-06
2.0944,2.5005,1.6026e-05,5.287e-06,6.2436e-06
2.0944,2.5646,1.5952e-05,1.0507e-05,3.07e-06
2.0944,2.6287,8.3425e-06,9.0884e-06,7.5757e-06
2.0944,2.6928,5.5777e-06,5.5767e-06,4.7628e-06
2.0944,2.7569,1.8952e-05,8.7602e-06,4.9673e-06
2.0944,2.821,1.6677e-05,1.028e-05,8.9072e-06
2.0944,2.8851,1.367e-05,5.8626e-06,5.1463e-06
2.0944,2.9493,1.2126e-05,6.1658e-06,6.1702e-06
2.0944,3.0134,1.8592e-05,3.355e-06,3.2753e-06
2.0944,3.0775,1.5167e-05,9.8667e-06,9.8265e-06
2.0944,3.1416,1.7986e-05,5.9511e-06,5.9519e-06
2.1579,0,NaN,NaN,NaN
2.1579,0.064114,1.3601e-05,9.6375e-06,9.5765e-06
2.1579,0.12823,1.678e-05,3.4383e-06,3.7013e-06
2.1579,0.19234,1.4395e-05,9.8911e-06,9.4552e-06
2.1579,0.25646,1.0339e-05,8.1691e-06,6.5927e-06
2.1579,0.32057,1.696e-05,5.2864e-06,3.9368e-06
2.1579,0.38468,7.6249e-06,7.675e-06,6.2478e-06
2.1579,0.4488,1.9135e-05,6.303e-06,4.5311e-06
2.1579,0.51291,8.3764e-06,6.588e-06,3.7034e-06
2.1579,0.57703,1.1959e-05,7.586e-06,7.9571e-06
2.1579,0.64114,1.3252e-05,1.4976e-05,1.1227e-05
2.1579,0.70526,2.1208e-05,1.3061e-05,1.0016e-05
2.1579,0.76937,1.869e-05,1.0927e-05,1.1155e-05
2.1579,0.83348,1.0191e-05,7.9857e-06,6.1037e-06
2.1579,0.8976,1.2991e-05,1.2805e-05,7.93e-06
2.1579,0.96171,1.0385e-05,1.0115e-05,7.1395e-06
2.1579,1.0258,2.33e-05,1.7963e-05,6.6174e-06
2.1579,1.0899,9.8855e-06,1.0855e-05,1.1921e-05
2.1579,1.1541,1.718e-05,8.6425e-06,7.397e-06
2.1579,1.2182,2.0861e-05,1.102e-05,1.1902e-05
2.1579,1.2823,1.9563e-05,1.8773e-05,7.5854e-06
2.1579,1.3464,2.1209e-05,1.5708e-05,1.0602e-05
2.1579,1.4105,2.2487e-05,1.5147e-05,9.6126e-06
2.1579,1.4746,2.3633e-05,1.8942e-05,1.0771e-05
2.1579,1.5387,1.7047e-05,1.5852e-05,1.1624e-05
2.1579,1.6029,1.7242e-05,1.5309e-05,1.3927e-05
2.1579,1.667,1.3589e-05,1.1141e-05,7.1989e-06
2.1579,1.7311,2.2626e-05,1.3163e-05,1.0564e-05
2.1579,1.7952,1.475e-05,8.3991e-06,7.6007e-06
2.1579,1.8593,1.9532e-05,1.6439e-05,7.015e-06
2.1579,1.9234,1.5697e-05,1.0493e-05,6.5083e-06
2.1579,1.9875,1.7869e-05,1.3773e-05,3.7423e-06
2.1579,2.0517,2.2675e-05,1.6563e-05,3.8578e-06
2.1579,2.1158,2.1507e-05,1.3654e-05,8.5088e-06
2.1579,2.1799,1.7767e-05,1.4933e-05,9.6999e-06
2.1579,2.244,1.6065e-05,7.2644e-06,6.0572e-06
2.1579,2.3081,1.556e-05,1.4639e-05,1.0265e-05
2.1579,2.3722,1.3452e-05,9.5805e-06,6.866e-06
2.1579,2.4363,1.7021e-05,9.2556e-06,6.4758e-06
2.1579,2.5005,7.7784e-06,9.0104e-06,8.2299e-06
2.1579,2.5646,1.0628e-05,9.8859e-06,4.6485e-06
2.1579,2.6287,1.3261e-05,1.0283e-05,6.1273e-06
2.1579,2.6928,1.7861e-05,8.3662e-06,8.1307e-06
2.1579,2.7569,1.648e-05,6.766e-06,5.7856e-06
2.1579,2.821,1.2883e-05,1.0598e-05,1.0147e-05
2.1579,2.8851,1.1845e-05,8.0868e-06,7.992e-06
2.1579,2.9493,1.5369e-05,6.9711e-06,6.2461e-06
2.1579,3.0134,1.6503e-05,4.1193e-06,3.5426e-06
2.1579,3.0775,1.1259e-05,6.629e-06,6.6409e-06
2.1579,3.1416,8.4041e-06,8.0854e-06,8.0845e-06
2.2213,0,NaN,NaN,NaN
2.2213,0.064114,1.747e-05,4.5943e-06,4.4689e-06
2.2213,0.12823,1.1588e-05,8.1605e-06,7.8582e-06
2.2213,0.19234,1.0458e-05,7.2631e-06,7.2378e-06
2.2213,0.25646,1.7093e-05,4.9651e-06,4.7476e-06
2.2213,0.32057,1.8242e-05,5.1085e-06,3.9178e-06
2.2213,0.38468,1.6323e-05,9.606e-06,9.4319e-06
2.2213,0.4488,1.62e-05,1.1035e-05,8.7086e-06
2.2213,0.51291,1.015e-05,6.4704e-06,3.9759e-06
2.2213,0.57703,1.0303e-05,7.5691e-06,5.9152e-06
2.2213,0.64114,9.6043e-06,6.6944e-06,6.9977e-06
2.2213,0.70526,1.7276e-05,1.6648e-05,1.0974e-05
2.2213,0.76937,1.7324e-05,8.3838e-06,8.853e-06
2.2213,0.83348,1.0613e-05,5.5047e-06,8.1194e-06
2.2213,0.8976,1.9679e-05,1.294e-05,7.7792e-06
2.2213,0.96171,1.3932e-05,1.4835e-05,9.2144e-06
2.2213,1.0258,7.3151e-06,6.7234e-06,7.2465e-06
2.2213,1.0899,1.9681e-05,1.1582e-05,7.8782e-06
2.2213,1.1541,2.0952e-05,2.0663e-05,1.1246e-05
2.2213,1.2182,2.2916e-05,1.806e-05,1.0608e-05
2.2213,1.2823,1.387e-05,1.1805e-05,7.0685e-06
2.2213,1.3464,2.4514e-05,1.7095e-05,6.549e-06
2.2213,1.4105,2.4726e-05,1.502e-05,6.1916e-06
2.2213,1.4746,1.6235e-05,1.3811e-05,8.0112e-06
2.2213,1.5387,1.7032e-05,1.5302e-05,6.9154e-06
2.2213,1.6029,1.6189e-05,1.2252e-05,9.4717e-06
2.2213,1.667,1.6502e-05,1.3818e-05,1.0282e-05
2.2213,1.7311,1.5934e-05,1.4814e-05,5.1704e-06
2.2213,1.7952,1.8223e-05,9.4306e-06,6.0418e-06
2.2213,1.8593,1.6555e-05,1.3837e-05,8.858e-06
2.2213,1.9234,8.8337e-06,1.1153e-05,7.8363e-06
2.2213,1.9875,1.9027e-05,1.3621e-05,1.1989e-05
2.2213,2.0517,1.9589e-05,1.7767e-05,1.0126e-05
2.2213,2.1158,1.0362e-05,4.9473e-06,7.6188e-06
2.2213,2.1799,1.8589e-05,1.3163e-05,7.4068e-06
2.2213,2.244,1.21e-05,1.3134e-05,1.0968e-05
2.2213,2.3081,1.9908e-05,9.7892e-06,9.3624e-06
2.2213,2.3722,1.4717e-05,1.4551e-05,9.8383e-06
2.2213,2.4363,1.4721e-05,5.7326e-06,5.8812e-06
2.2213,2.5005,1.9742e-05,1.0213e-05,1.049e-05
2.2213,2.5646,9.232e-06,6.7225e-06,6.7358e-06
2.2213,2.6287,1.553e-05,7.9712e-06,5.5796e-06
2.2213,2.6928,2.11e-05,8.6985e-06,8.2127e-06
2.2213,2.7569,1.342e-05,5.6138e-06,4.8112e-06
2.2213,2.821,1.3585e-05,9.4533e-06,9.949e-06
2.2213,2.8851,1.8576e-05,9.9514e-06,9.3188e-06
2.2213,2.9493,1.7073e-05,7.0167e-06,6.199e-06
2.2213,3.0134,9.3235e-06,7.5257e-06,7.2328e-06
2.2213,3.0775,1.4539e-05,9.2548e-06,9.2056e-06
2.2213,3.1416,1.2474e-05,4.4556e-06,4.4572e-06
2.2848,0,NaN,NaN,NaN
2.2848,0.064114,1.5549e-05,6.5005e-06,6.4432e-06
2.2848,0.12823,3.9933e-06,4.4081e-06,4.5557e-06
2.2848,0.19234,1.6956e-05,8.7557e-06,8.7475e-06
2.2848,0.25646,1.5414e-05,1.1629e-05,1.0838e-05
2.2848,0.32057,7.493e-06,9.3586e-06,8.3885e-06
2.2848,0.38468,1.7055e-05,1.01e-05,9.1362e-06
2.2848,0.4488,1.0393e-05,1.41e-05,1.0303e-05
2.2848,0.51291,1.107e-05,9.9095e-06,6.6264e-06
2.2848,0.57703,1.7481e-05,1.0103e-05,7.069e-06
2.2848,0.64114,1.4152e-05,9.2024e-06,1.0514e-05
2.2848,0.70526,5.9725e-06,8.5109e-06,9.5921e-06
2.2848,0.76937,9.3819e-06,6.5724e-06,6.2672e-06
2.2848,0.83348,1.5131e-05,9.2858e-06,7.8301e-06
2.2848,0.8976,1.7915e-05,1.4944e-05,4.2432e-06
2.2848,0.96171,1.2057e-05,1.1582e-05,8.6199e-06
2.2848,1.0258,2.4653e-05,1.8172e-05,1.1019e-05
2.2848,1.0899,2.2548e-05,1.0728e-05,1.101e-05
2.2848,1.1541,1.5842e-05,8.1677e-06,9.8652e-06
2.2848,1.2182,2.006e-05,7.1257e-06,7.0221e-06
2.2848,1.2823,6.4264e-06,5.6754e-06,9.5001e-06
2.2848,1.3464,1.7801e-05,1.7482e-05,6.8115e-06
2.2848,1.4105,1.4666e-05,1.1327e-05,1.202e-05
2.2848,1.4746,1.8188e-05,1.624e-05,1.0025e-05
2.2848,1.5387,2.3492e-05,1.8511e-05,7.3907e-06
2.2848,1.6029,2.3324e-05,1.0795e-05,5.5858e-06
2.2848,1.667,2.1179e-05,1.3603e-05,6.3272e-06
2.2848,1.7311,1.9495e-05,1.7927e-05,1.1194e-05
2.2848,1.7952,1.2737e-05,1.1702e-05,7.839e-06
2.2848,1.8593,2.2239e-05,1.6345e-05,9.492e-06
2.2848,1.9234,1.4618e-05,1.3027e-05,8.6057e-06
2.2848,1.9875,2.1264e-05,1.5102e-05,7.204e-06
2.2848,2.0517,2.1386e-05,1.6539e-05,1.144e-05
2.2848,2.1158,1.3377e-05,1.3844e-05,9.6152e-06
2.2848,2.1799,1.7631e-05,1.3031e-05,7.515e-06
2.2848,2.244,1.9092e-05,1.4266e-05,6.8348e-06
2.2848,2.3081,2.3987e-05,1.6358e-05,8.2366e-06
2.2848,2.3722,1.8423e-05,1.1621e-05,7.6029e-06
2.2848,2.4363,1.533e-05,7.4468e-06,7.1563e-06
2.2848,2.5005,1.4323e-05,5.7494e-06,5.8795e-06
2.2848,2.5646,1.5461e-05,8.4014e-06,6.1388e-06
2.2848,2.6287,1.3295e-05,8.3015e-06,4.7427e-06
2.2848,2.6928,1.7204e-05,1.2118e-05,1.1159e-05
2.2848,2.7569,1.3885e-05,7.4591e-06,3.9693e-06
2.2848,2.821,1.2959e-05,5.8216e-06,6.0779e-06
2.2848,2.8851,1.2724e-05,9.3479e-06,9.0274e-06
2.2848,2.9493,1.6301e-05,8.0671e-06,7.8842e-06
2.2848,3.0134,1.0601e-05,6.8605e-06,6.8455e-06
2.2848,3.0775,9.251e-06,4.0545e-06,3.8851e-06
2.2848,3.1416,1.6301e-06,1.5963e-06,1.5961e-06
2.3483,0,NaN,NaN,NaN
2.3483,0.064114,1.7795e-05,2.9216e-06,3.0905e-06
2.3483,0.12823,1.6531e-05,5.4874e-06,5.492e-06
2.3483,0.19234,1.1158e-05,6.3082e-06,5.8195e-06
2.3483,0.25646,9.1327e-06,1.0257e-05,8.6394e-06
2.3483,0.32057,1.5202e-05,1.0221e-05,9.8922e-06
2.3483,0.38468,1.2906e-05,5.6352e-06,5.5476e-06
2.3483,0.4488,1.5711e-05,1.1066e-05,8.4886e-06
2.3483,0.51291,1.087e-05,5.911e-06,3.3433e-06
2.3483,0.57703,9.6609e-06,7.6128e-06,4.9199e-06
2.3483,0.64114,1.324e-05,1.0144e-05,7.9311e-06
2.3483,0.70526,1.3992e-05,1.1282e-05,5.0333e-06
2.3483,0.76937,1.7774e-05,1.254e-05,6.2393e-06
2.3483,0.83348,1.5591e-05,1.7391e-05,1.1164e-05
2.3483,0.8976,1.8965e-05,9.4627e-06,1.0149e-05
2.3483,0.96171,1.3529e-05,1.2823e-05,6.454e-06
2.3483,1.0258,1.7222e-05,1.5463e-05,7.3553e-06
2.3483,1.0899,2.2757e-05,7.1948e-06,7.8501e-06
2.3483,1.1541,2.5183e-05,1.5437e-05,8.7484e-06
2.3483,1.2182,2.0145e-05,1.626e-05,1.1378e-05
2.3483,1.2823,1.7642e-05,6.5813e-06,1.1561e-05
2.3483,1.3464,1.7928e-05,9.6881e-06,1.0937e-05
2.3483,1.4105,9.3659e-06,9.0407e-06,9.9751e-06
2.3483,1.4746,2.1939e-05,1.0777e-05,1.0183e-05
2.3483,1.5387,2.2409e-05,2.0716e-05,5.8488e-06
2.3483,1.6029,2.4554e-05,2.3357e-05,1.2591e-05
2.3483,1.667,2.0503e-05,1.1786e-05,8.2314e-06
2.3483,1.7311,1.7579e-05,1.4931e-05,6.776e-06
2.3483,1.7952,1.8796e-05,1.8176e-05,9.5911e-06
2.3483,1.8593,1.3868e-05,9.1867e-06,1.0979e-05
2.3483,1.9234,1.9448e-05,1.5124e-05,7.7937e-06
2.3483,1.9875,1.6115e-05,1.5908e-05,1.1975e-05
2.3483,2.0517,2.5679e-05,1.9514e-05,9.9525e-06
2.3483,2.1158,1.6515e-05,4.8724e-06,5.9358e-06
2.3483,2.1799,1.5242e-05,1.3332e-05,7.2488e-06
2.3483,2.244,1.2222e-05,7.3855e-06,4.5715e-06
2.3483,2.3081,1.2142e-05,1.1059e-05,8.584e-06
2.3483,2.3722,1.73e-05,1.0621e-05,8.3399e-06
2.3483,2.4363,7.2665e-06,1.1031e-05,9.3895e-06
2.3483,2.5005,1.5699e-05,8.9527e-06,6.3796e-06
2.3483,2.5646,1.7111e-05,9.0322e-06,8.4304e-06
2.3483,2.6287,6.4068e-06,7.7934e-06,6.8591e-06
2.3483,2.6928,1.7879e-05,9.464e-06,4.1263e-06
2.3483,2.7569,1.4747e-05,7.0605e-06,6.4179e-06
2.3483,2.821,1.3483e-05,8.676e-06,9.0035e-06
2.3483,2.8851,1.6016e-05,5.8279e-06,4.3795e-06
2.3483,2.9493,1.0375e-05,6.6377e-06,5.3866e-06
2.3483,3.0134,1.5972e-05,6.5673e-06,6.3735e-06
2.3483,3.0775,1.1815e-05,9.4718e-06,9.4786e-06
2.3483,3.1416,1.489e-05,4.4841e-06,4.4809e-06
2.4117,0,NaN,NaN,NaN
2.4117,0.064114,1.0021e-05,8.0151e-06,8.01e-06
2.4117,0.12823,1.6012e-05,8.1647e-06,7.8753e-06
2.4117,0.19234,1.3375e-05,7.6285e-06,6.9812e-06
2.4117,0.25646,1.1155e-05,5.3593e-06,5.4302e-06
2.4117,0.32057,5.8948e-06,6.4095e-06,5.4633e-06
2.4117,0.38468,1.9346e-05,9.3196e-06,4.5417e-06
2.4117,0.4488,1.4401e-05,8.143e-06,7.1208e-06
2.4117,0.51291,1.5551e-05,5.3635e-06,3.11e-06
2.4117,0.57703,1.112e-05,9.8203e-06,9.3536e-06
2.4117,0.64114,6.5526e-06,5.8509e-06,6.7937e-06
2.4117,0.70526,1.0367e-05,9.1625e-06,7.4444e-06
2.4117,0.76937,1.6001e-05,1.0788e-05,8.9971e-06
2.4117,0.83348,7.2602e-06,9.9572e-06,1.0902e-05
2.4117,0.8976,1.4688e-05,1.187e-05,6.966e-06
2.4117,0.96171,1.2033e-05,5.051e-06,6.9764e-06
2.4117,1.0258,1.9625e-05,1.6328e-05,3.9846e-06
2.4117,1.0899,1.7068e-05,6.8956e-06,4.1722e-06
2.4117,1.1541,1.4614e-05,9.7355e-06,9.6031e-06
2.4117,1.2182,1.1568e-05,8.7937e-06,7.4507e-06
2.4117,1.2823,1.9781e-05,1.8485e-05,1.18e-05
2.4117,1.3464,2.5632e-05,1.7126e-05,9.6759e-06
2.4117,1.4105,2.1502e-05,1.1712e-05,6.5781e-06
2.4117,1.4746,1.4913e-05,1.5016e-05,1.1828e-05
2.4117,1.5387,9.8642e-06,6.9299e-06,7.7827e-06
2.4117,1.6029,1.0234e-05,1.0117e-05,3.5403e-06
2.4117,1.667,1.5764e-05,1.1406e-05,8.5936e-06
2.4117,1.7311,8.7194e-06,9.1336e-06,1.1071e-05
2.4117,1.7952,7.116e-06,9.156e-06,1.0426e-05
2.4117,1.8593,1.8875e-05,1.405e-05,1.072e-05
2.4117,1.9234,1.934e-05,8.267e-06,7.2146e-06
2.4117,1.9875,1.9443e-05,1.608e-05,8.7146e-06
2.4117,2.0517,1.7489e-05,1.6044e-05,8.4445e-06
2.4117,2.1158,5.15e-06,1.1741e-05,1.1013e-05
2.4117,2.1799,1.7633e-05,1.2458e-05,8.3848e-06
2.4117,2.244,1.7536e-05,1.7548e-05,7.2418e-06
2.4117,2.3081,1.1216e-05,1.4343e-05,1.0542e-05
2.4117,2.3722,2.0727e-05,1.5575e-05,8.9051e-06
2.4117,2.4363,1.3467e-05,6.8161e-06,5.2591e-06
2.4117,2.5005,1.6842e-05,1.15e-05,8.3947e-06
2.4117,2.5646,2.0429e-05,1.1608e-05,8.9443e-06
2.4117,2.6287,1.6467e-05,2.6674e-06,4.7501e-06
2.4117,2.6928,1.3386e-05,1.3346e-05,1.0574e-05
2.4117,2.7569,1.9983e-05,1.1717e-05,1.0621e-05
2.4117,2.821,1.426e-05,5.6954e-06,5.2991e-06
2.4117,2.8851,1.4784e-05,8.2687e-06,7.156e-06
2.4117,2.9493,1.816e-05,5.4207e-06,5.1217e-06
2.4117,3.0134,1.176e-05,7.5548e-06,7.4196e-06
2.4117,3.0775,8.7763e-06,8.8924e-06,8.8281e-06
2.4117,3.1416,4.5904e-06,3.2443e-06,3.2421e-06
2.4752,0,NaN,NaN,NaN
2.4752,0.064114,1.088e-05,9.0002e-06,8.9506e-06
2.4752,0.12823,1.3435e-05,7.9697e-06,7.8941e-06
2.4752,0.19234,1.4587e-05,1.204e-05,1.1766e-05
2.4752,0.25646,8.4359e-06,6.7758e-06,5.661e-06
2.4752,0.32057,8.032e-06,1.0572e-05,9.7956e-06
2.4752,0.38468,1.547e-05,2.7363e-06,2.5074e-06
2.4752,0.4488,1.8131e-05,1.084e-05,9.846e-06
2.4752,0.51291,8.9075e-06,6.7701e-06,6.8632e-06
2.4752,0.57703,2.1864e-05,1.2688e-05,9.86e-06
2.4752,0.64114,2.1676e-05,1.0974e-05,6.5597e-06
2.4752,0.70526,2.2001e-05,1.4451e-05,8.5489e-06
2.4752,0.76937,5.5819e-06,1.061e-05,1.0864e-05
2.4752,0.83348,1.4796e-05,1.1192e-05,6.6731e-06
2.4752,0.8976,1.4736e-05,1.267e-05,8.2521e-06
2.4752,0.96171,9.3523e-06,6.2112e-06,7.7782e-06
2.4752,1.0258,1.818e-05,1.0255e-05,9.3613e-06
2.4752,1.0899,2.0093e-05,1.4506e-05,1.0746e-05
2.4752,1.1541,2.4203e-05,1.7046e-05,5.5601e-06
2.4752,1.2182,1.3269e-05,1.1722e-05,7.8793e-06
2.4752,1.2823,2.7532e-05,2.252e-05,6.6664e-06
2.4752,1.3464,1.7288e-05,1.8871e-05,1.3298e-05
2.4752,1.4105,1.3024e-05,1.3965e-05,8.0273e-06
2.4752,1.4746,2.6424e-05,2.207e-05,8.4901e-06
2.4752,1.5387,2.4432e-05,1.8557e-05,1.0675e-05
2.4752,1.6029,1.9934e-05,1.6e-05,7.7559e-06
2.4752,1.667,1.3366e-05,1.3535e-05,1.2145e-05
2.4752,1.7311,1.6126e-05,1.3989e-05,1.0683e-05
2.4752,1.7952,1.4805e-05,1.3802e-05,8.4369e-06
2.4752,1.8593,1.9007e-05,1.0032e-05,7.0482e-06
2.4752,1.9234,1.1956e-05,1.198e-05,7.6133e-06
2.4752,1.9875,1.8513e-05,1.2207e-05,9.3684e-06
2.4752,2.0517,1.0439e-05,1.332e-05,1.0135e-05
2.4752,2.1158,2.2752e-05,1.9096e-05,1.0501e-05
2.4752,2.1799,1.691e-05,1.4595e-05,1.0238e-05
2.4752,2.244,1.839e-05,1.1787e-05,9.69e-06
2.4752,2.3081,2.1507e-05,1.4739e-05,7.4231e-06
2.4752,2.3722,2.1438e-05,1.2964e-05,6.5975e-06
2.4752,2.4363,1.2289e-05,8.9907e-06,6.6781e-06
2.4752,2.5005,1.7305e-05,1.4713e-05,1.1218e-05
2.4752,2.5646,2.2562e-05,1.2811e-05,7.7428e-06
2.4752,2.6287,8.4614e-06,1.3181e-05,9.9435e-06
2.4752,2.6928,1.6401e-05,1.1768e-05,7.3415e-06
2.4752,2.7569,8.065e-06,1.0916e-05,1.1022e-05
2.4752,2.821,6.1072e-06,9.3615e-06,9.248e-06
2.4752,2.8851,7.8975e-06,9.0813e-06,8.7915e-06
2.4752,2.9493,2.0024e-05,8.0243e-06,6.8854e-06
2.4752,3.0134,8.3668e-06,9.0798e-06,9.0652e-06
2.4752,3.0775,4.8949e-06,3.099e-06,2.4588e-06
2.4752,3.1416,5.4514e-06,5.5956e-06,5.5907e-06
2.5387,0,NaN,NaN,NaN
2.5387,0.064114,3.1155e-06,3.6212e-06,3.6295e-06
2.5387,0.12823,1.4974e-05,9.054e-06,8.6887e-06
2.5387,0.19234,1.3172e-05,6.9468e-06,6.4753e-06
2.5387,0.25646,1.8432e-05,4.9716e-06,4.1585e-06
2.5387,0.32057,1.3042e-05,5.8204e-06,5.4178e-06
2.5387,0.38468,1.8477e-05,9.0352e-06,7.8547e-06
2.5387,0.4488,1.2905e-05,8.135e-06,6.3968e-06
2.5387,0.51291,1.1559e-05,1.1559e-05,9.6363e-06
2.5387,0.57703,1.3097e-05,1.2075e-05,4.5205e-06
2.5387,0.64114,1.459e-05,6.6741e-06,5.4123e-06
2.5387,0.70526,2.2384e-05,1.0862e-05,1.1868e-05
2.5387,0.76937,1.7365e-05,8.8173e-06,4.5145e-06
2.5387,0.83348,1.5291e-05,7.1427e-06,5.2812e-06
2.5387,0.8976,1.4861e-05,5.1972e-06,3.431e-06
2.5387,0.96171,1.9582e-05,1.1133e-05,9.1126e-06
2.5387,1.0258,1.3721e-05,1.1007e-05,9.8885e-06
2.5387,1.0899,1.5777e-05,8.5784e-06,9.9858e-06
2.5387,1.1541,2.2453e-05,1.8614e-05,9.5984e-06
2.5387,1.2182,1.6023e-05,5.6061e-06,8.6772e-06
2.5387,1.2823,2.0949e-05,1.9854e-05,1.1218e-05
2.5387,1.3464,1.7061e-05,1.6072e-05,5.3816e-06
2.5387,1.4105,1.9403e-05,1.6996e-05,1.3191e-05
2.5387,1.4746,1.9679e-05,1.6e-05,1.1913e-05
2.5387,1.5387,1.4638e-05,1.4686e-05,7.627e-06
2.5387,1.6029,1.7824e-05,1.2598e-05,9.1813e-06
2.5387,1.667,2.1527e-05,1.6386e-05,1.2592e-05
2.5387,1.7311,1.2848e-05,1.1911e-05,8.9597e-06
2.5387,1.7952,1.2724e-05,1.2072e-05,9.3917e-06
2.5387,1.8593,2.1739e-05,1.8576e-05,1.0754e-05
2.5387,1.9234,2.1039e-05,1.7952e-05,7.6248e-06
2.5387,1.9875,2.5632e-05,1.4698e-05,7.4818e-06
2.5387,2.0517,1.4501e-05,1.1859e-05,8.6927e-06
2.5387,2.1158,1.7319e-05,9.588e-06,8.9885e-06
2.5387,2.1799,1.7401e-05,1.5344e-05,1.2278e-05
2.5387,2.244,9.6422e-06,8.4948e-06,8.4809e-06
2.5387,2.3081,1.9219e-05,1.454e-05,4.2958e-06
2.5387,2.3722,1.6782e-05,1.7082e-05,1.0435e-05
2.5387,2.4363,1.2548e-05,1.0137e-05,8.3663e-06
2.5387,2.5005,1.2885e-05,6.8674e-06,6.2729e-06
2.5387,2.5646,1.2174e-05,7.125e-06,4.6298e-06
2.5387,2.6287,1.5343e-05,1.1154e-05,6.2557e-06
2.5387,2.6928,1.8031e-05,9.8904e-06,9.7316e-06
2.5387,2.7569,1.5022e-05,9.5157e-06,8.8863e-06
2.5387,2.821,1.8243e-05,6.324e-06,5.797e-06
2.5387,2.8851,1.902e-05,6.8614e-06,5.4527e-06
2.5387,2.9493,1.0366e-05,5.9289e-06,5.8608e-06
2.5387,3.0134,1.5836e-05,4.7701e-06,4.7783e-06
2.5387,3.0775,2.9521e-06,1.6869e-06,1.7694e-06
2.5387,3.1416,1.0884e-05,9.3044e-06,9.2996e-06
2.6021,0,NaN,NaN,NaN
2.6021,0.064114,3.8837e-06,3.3536e-06,3.364e-06
2.6021,0.12823,6.9219e-06,7.1085e-06,6.6604e-06
2.6021,0.19234,1.8394e-05,4.3845e-06,3.1437e-06
2.6021,0.25646,4.3254e-06,4.7662e-06,3.9241e-06
2.6021,0.32057,1.3529e-05,7.9756e-06,6.9805e-06
2.6021,0.38468,1.879e-05,8.736e-06,8.8163e-06
2.6021,0.4488,1.6952e-05,9.6796e-06,5.3812e-06
2.6021,0.51291,1.7642e-05,1.1449e-05,9.2179e-06
2.6021,0.57703,2.1307e-05,6.326e-06,6.6334e-06
2.6021,0.64114,2.1069e-05,9.123e-06,7.9668e-06
2.6021,0.70526,1.7735e-05,9.0444e-06,3.1731e-06
2.6021,0.76937,9.6188e-06,1.3445e-05,1.1542e-05
2.6021,0.83348,9.0581e-06,8.4356e-06,7.037e-06
2.6021,0.8976,2.2548e-05,1.6917e-05,5.7118e-06
2.6021,0.96171,1.1807e-05,1.0836e-05,8.021e-06
2.6021,1.0258,5.6085e-06,9.2107e-06,8.7527e-06
2.6021,1.0899,1.6943e-05,1.4749e-05,6.7664e-06
2.6021,1.1541,1.9818e-05,1.4069e-05,8.7828e-06
2.6021,1.2182,1.8217e-05,1.552e-05,9.5949e-06
2.6021,1.2823,2.697e-05,1.9783e-05,9.3349e-06
2.6021,1.3464,2.3498e-05,1.5272e-05,1.1583e-05
2.6021,1.4105,9.83e-06,1.0621e-05,8.1024e-06
2.6021,1.4746,1.0303e-05,1.1442e-05,1.1418e-05
2.6021,1.5387,2.1838e-05,1.4758e-05,1.0107e-05
2.6021,1.6029,1.2894e-05,1.2961e-05,1.2398e-05
2.6021,1.667,1.6554e-05,8.2832e-06,9.9241e-06
2.6021,1.7311,1.8288e-05,1.6973e-05,1.0457e-05
2.6021,1.7952,2.6775e-05,2.0899e-05,7.4359e-06
2.6021,1.8593,1.861e-05,7.3858e-06,9.753e-06
2.6021,1.9234,1.9039e-05,9.8536e-06,7.6458e-06
2.6021,1.9875,2.0901e-05,1.9569e-05,5.0141e-06
2.6021,2.0517,1.5833e-05,8.096e-06,7.8738e-06
2.6021,2.1158,1.7042e-05,8.5355e-06,8.3148e-06
2.6021,2.1799,1.0688e-05,7.1906e-06,6.4621e-06
2.6021,2.244,2.4535e-05,1.857e-05,8.045e-06
2.6021,2.3081,1.7367e-05,6.9695e-06,5.6778e-06
2.6021,2.3722,1.9141e-05,1.1397e-05,7.8569e-06
2.6021,2.4363,1.0192e-05,8.5603e-06,7.9614e-06
2.6021,2.5005,6.3559e-06,1.0027e-05,9.0732e-06
2.6021,2.5646,1.818e-05,1.0726e-05,2.8519e-06
2.6021,2.6287,9.5751e-06,5.8032e-06,4.8227e-06
2.6021,2.6928,1.6809e-05,9.1294e-06,8.7848e-06
2.6021,2.7569,9.9542e-06,4.7765e-06,4.2642e-06
2.6021,2.821,5.4701e-06,8.0544e-06,7.2756e-06
2.6021,2.8851,1.5885e-05,8.9862e-06,8.5638e-06
2.6021,2.9493,1.3459e-05,1.0698e-05,1.0495e-05
2.6021,3.0134,4.5353e-06,3.4518e-06,3.4076e-06
2.6021,3.0775,1.2021e-05,5.4269e-06,5.3584e-06
2.6021,3.1416,1.4414e-05,9.6064e-06,9.6061e-06
2.6656,0,NaN,NaN,NaN
2.6656,0.064114,1.2754e-05,9.0915e-06,9.0053e-06
2.6656,0.12823,1.8363e-05,4.3271e-06,3.8329e-06
2.6656,0.19234,1.5553e-05,5.372e-06,4.4985e-06
2.6656,0.25646,9.5045e-06,1.1058e-05,1.0448e-05
2.6656,0.32057,5.758e-06,6.3486e-06,4.807e-06
2.6656,0.38468,9.8159e-06,4.926e-06,4.2553e-06
2.6656,0.4488,1.5885e-05,1.1186e-05,1.1453e-05
2.6656,0.51291,2.0465e-05,9.2662e-06,7.4925e-06
2.6656,0.57703,1.0632e-05,4.6904e-06,5.0143e-06
2.6656,0.64114,7.7267e-06,1.1217e-05,1.0327e-05
2.6656,0.70526,1.864e-05,1.5195e-05,5.1177e-06
2.6656,0.76937,1.5759e-05,1.4631e-05,4.0651e-06
2.6656,0.83348,6.4063e-06,9.0574e-06,1.0358e-05
2.6656,0.8976,1.469e-05,8.8867e-06,5.5865e-06
2.6656,0.96171,2.1668e-05,1.9044e-05,9.9214e-06
2.6656,1.0258,1.2572e-05,9.3992e-06,9.2709e-06
2.6656,1.0899,1.8182e-05,1.5579e-05,8.6661e-06
2.6656,1.1541,2.3403e-05,1.6092e-05,9.56e-06
2.6656,1.2182,2.0325e-05,1.6667e-05,1.0055e-05
2.6656,1.2823,1.8618e-05,1.2335e-05,9.613e-06
2.6656,1.3464,1.1383e-05,4.4035e-06,5.5859e-06
2.6656,1.4105,1.9004e-05,1.4167e-05,9.5381e-06
2.6656,1.4746,1.981e-05,1.9881e-05,4.9091e-06
2.6656,1.5387,2.4663e-05,2.4272e-05,1.0766e-05
2.6656,1.6029,2.0372e-05,1.2235e-05,7.9943e-06
2.6656,1.667,1.4171e-05,1.1686e-05,1.0119e-05
2.6656,1.7311,1.9477e-05,5.4447e-06,7.905e-06
2.6656,1.7952,1.5317e-05,8.2793e-06,6.8412e-06
2.6656,1.8593,1.1226e-05,9.4607e-06,4.9666e-06
2.6656,1.9234,8.2477e-06,1.0727e-05,9.5193e-06
2.6656,1.9875,2.2029e-05,1.9674e-05,9.4664e-06
2.6656,2.0517,8.0883e-06,8.9686e-06,9.7648e-06
2.6656,2.1158,1.7307e-05,1.2329e-05,8.1595e-06
2.6656,2.1799,7.9616e-06,1.0173e-05,9.2706e-06
2.6656,2.244,2.2069e-05,1.5552e-05,9.4211e-06
2.6656,2.3081,2.0139e-05,1.0857e-05,1.0686e-05
2.6656,2.3722,1.4136e-05,1.1899e-05,4.6052e-06
2.6656,2.4363,1.8805e-05,1.1454e-05,6.1914e-06
2.6656,2.5005,1.351e-05,9.6008e-06,7.5329e-06
2.6656,2.5646,1.8457e-05,8.8388e-06,7.1246e-06
2.6656,2.6287,1.1592e-05,4.575e-06,5.5525e-06
2.6656,2.6928,8.2458e-06,4.593e-06,3.8103e-06
2.6656,2.7569,1.713e-05,8.9855e-06,2.7692e-06
2.6656,2.821,1.1093e-05,9.1243e-06,7.0281e-06
2.6656,2.8851,2.0036e-05,5.4018e-06,4.4965e-06
2.6656,2.9493,4.7007e-06,3.9247e-06,4.014e-06
2.6656,3.0134,6.8392e-06,7.8952e-06,7.8644e-06
2.6656,3.0775,1.033e-05,9.0776e-06,9.0663e-06
2.6656,3.1416,1.9134e-05,3.0584e-06,3.055e-06
2.7291,0,NaN,NaN,NaN
2.7291,0.064114,2.0028e-05,4.48e-06,4.173e-06
2.7291,0.12823,1.241e-05,8.9354e-06,8.6025e-06
2.7291,0.19234,1.4098e-05,9.8296e-06,9.7374e-06
2.7291,0.25646,1.9025e-05,2.5229e-06,1.9824e-06
2.7291,0.32057,1.7656e-05,6.3624e-06,6.0208e-06
2.7291,0.38468,2.1326e-05,5.6864e-06,5.7328e-06
2.7291,0.4488,1.5768e-05,5.8337e-06,6.7906e-06
2.7291,0.51291,1.2099e-05,6.4743e-06,5.8414e-06
2.7291,0.57703,1.481e-05,1.047e-05,4.1387e-06
2.7291,0.64114,2.2091e-05,1.5257e-05,9.6805e-06
2.7291,0.70526,1.9089e-05,8.8941e-06,8.9416e-06
2.7291,0.76937,1.2449e-05,5.3722e-06,3.3445e-06
2.7291,0.83348,2.0406e-05,1.4904e-05,3.4477e-06
2.7291,0.8976,1.9483e-05,1.3543e-05,7.2675e-06
2.7291,0.96171,1.5843e-05,1.4286e-05,6.8584e-06
2.7291,1.0258,1.9617e-05,1.5082e-05,1.0114e-05
2.7291,1.0899,2.5447e-05,1.4306e-05,1.1073e-05
2.7291,1.1541,1.5031e-05,1.6479e-05,1.1092e-05
2.7291,1.2182,1.9034e-05,1.3885e-05,1.2209e-05
2.7291,1.2823,1.7799e-05,3.8959e-06,5.3317e-06
2.7291,1.3464,2.4123e-05,1.6805e-05,7.4324e-06
2.7291,1.4105,1.9414e-05,1.4324e-05,1.1395e-05
2.7291,1.4746,1.8365e-05,1.2073e-05,7.9246e-06
2.7291,1.5387,1.1364e-05,8.4706e-06,6.3701e-06
2.7291,1.6029,2.2298e-05,1.8494e-05,9.5696e-06
2.7291,1.667,1.6847e-05,8.8351e-06,6.6584e-06
2.7291,1.7311,1.5119e-05,1.3237e-05,9.9182e-06
2.7291,1.7952,2.428e-05,1.6064e-05,5.9827e-06
2.7291,1.8593,2.2661e-05,1.0462e-05,3.7016e-06
2.7291,1.9234,1.6974e-05,1.3257e-05,8.6231e-06
2.7291,1.9875,2.5143e-05,1.7555e-05,9.6442e-06
2.7291,2.0517,1.4441e-05,1.034e-05,9.9552e-06
2.7291,2.1158,2.1794e-05,1.3365e-05,6.8403e-06
2.7291,2.1799,1.715e-05,1.4184e-05,8.3158e-06
2.7291,2.244,1.0863e-05,1.3076e-05,9.5919e-06
2.7291,2.3081,2.5173e-05,1.4479e-05,1.1431e-05
2.7291,2.3722,2.1621e-05,1.2506e-05,1.0227e-05
2.7291,2.4363,1.961e-05,9.9779e-06,7.2191e-06
2.7291,2.5005,1.9454e-05,1.4673e-05,4.2817e-06
2.7291,2.5646,1.1929e-05,8.2851e-06,6.9724e-06
2.7291,2.6287,5.234e-06,8.0697e-06,8.6932e-06
2.7291,2.6928,1.8514e-05,7.5916e-06,7.4546e-06
2.7291,2.7569,1.0513e-05,8.3484e-06,7.234e-06
2.7291,2.821,1.2304e-05,9.645e-06,9.4076e-06
2.7291,2.8851,1.5296e-05,5.6932e-06,5.3672e-06
2.7291,2.9493,5.2853e-06,4.8121e-06,4.9965e-06
2.7291,3.0134,1.1443e-05,9.8769e-06,9.4356e-06
2.7291,3.0775,8.6904e-06,2.7641e-06,2.7546e-06
2.7291,3.1416,5.6802e-06,3.2803e-06,3.2791e-06
2.7925,0,NaN,NaN,NaN
2.7925,0.064114,1.7859e-05,3.7022e-06,3.2422e-06
2.7925,0.12823,1.4993e-05,5.543e-06,4.9692e-06
2.7925,0.19234,9.2005e-06,7.9989e-06,7.2076e-06
2.7925,0.25646,1.5909e-05,8.0983e-06,8.0622e-06
2.7925,0.32057,1.0708e-05,1.0659e-05,1.0323e-05
2.7925,0.38468,1.678e-05,8.6643e-06,8.5778e-06
2.7925,0.4488,1.6002e-05,7.2776e-06,6.5618e-06
2.7925,0.51291,8.6308e-06,8.6509e-06,8.2202e-06
2.7925,0.57703,1.2986e-05,1.3424e-05,7.3227e-06
2.7925,0.64114,2.2906e-05,1.473e-05,1.0776e-05
2.7925,0.70526,1.1346e-05,1.3629e-05,1.1006e-05
2.7925,0.76937,2.1664e-05,1.2882e-05,5.9223e-06
2.7925,0.83348,1.8132e-05,1.5613e-05,9.4318e-06
2.7925,0.8976,1.5781e-05,1.1476e-05,7.3773e-06
2.7925,0.96171,1.0654e-05,1.0433e-05,9.6769e-06
2.7925,1.0258,1.9833e-05,1.7158e-05,7.3836e-06
2.7925,1.0899,1.3713e-05,1.1688e-05,1.0514e-05
2.7925,1.1541,8.5286e-06,8.3802e-06,9.1975e-06
2.7925,1.2182,1.8987e-05,1.9974e-05,9.7935e-06
2.7925,1.2823,1.7012e-05,1.5316e-05,1.256e-05
2.7925,1.3464,2.6134e-05,1.6574e-05,9.7142e-06
2.7925,1.4105,2.2696e-05,2.2932e-05,6.7272e-06
2.7925,1.4746,1.9407e-05,1.5978e-05,1.1393e-05
2.7925,1.5387,2.2509e-05,1.5874e-05,8.1879e-06
2.7925,1.6029,1.8621e-05,1.8603e-05,1.3595e-05
2.7925,1.667,1.0974e-05,7.855e-06,9.4481e-06
2.7925,1.7311,1.941e-05,1.1971e-05,1.258e-05
2.7925,1.7952,1.0178e-05,6.7369e-06,4.4045e-06
2.7925,1.8593,2.3758e-05,1.6296e-05,1.2027e-05
2.7925,1.9234,2.373e-05,1.9241e-05,1.1381e-05
2.7925,1.9875,1.1838e-05,1.0994e-05,9.7327e-06
2.7925,2.0517,2.1764e-05,1.7088e-05,1.0624e-05
2.7925,2.1158,1.5298e-05,9.2913e-06,1.002e-05
2.7925,2.1799,1.4155e-05,8.2351e-06,4.8335e-06
2.7925,2.244,1.2592e-05,8.1062e-06,6.3639e-06
2.7925,2.3081,1.1936e-05,4.5847e-06,2.6262e-06
2.7925,2.3722,1.1552e-05,7.2107e-06,5.937e-06
2.7925,2.4363,1.4947e-05,8.5262e-06,6.8409e-06
2.7925,2.5005,1.1618e-05,3.0957e-06,1.8415e-06
2.7925,2.5646,1.8246e-05,1.2964e-05,8.6194e-06
2.7925,2.6287,1.1564e-05,5.6586e-06,5.4562e-06
2.7925,2.6928,7.0538e-06,6.4672e-06,4.4202e-06
2.7925,2.7569,9.4085e-06,9.041e-06,8.5012e-06
2.7925,2.821,1.7497e-05,1.0047e-05,9.7941e-06
2.7925,2.8851,2.0771e-05,4.7734e-06,3.3165e-06
2.7925,2.9493,2.1043e-05,6.1105e-06,5.6584e-06
2.7925,3.0134,1.2924e-05,9.0201e-06,8.9421e-06
2.7925,3.0775,1.4048e-05,8.1635e-06,8.1582e-06
2.7925,3.1416,8.4665e-06,7.6852e-06,7.6846e-06
2.856,0,NaN,NaN,NaN
2.856,0.064114,9.9949e-06,5.7358e-06,5.7247e-06
2.856,0.12823,2.336e-06,1.3061e-06,1.5517e-06
2.856,0.19234,1.4428e-05,8.0158e-06,7.2208e-06
2.856,0.25646,1.3572e-05,3.5449e-06,3.5942e-06
2.856,0.32057,2.1666e-05,5.7134e-06,5.2661e-06
2.856,0.38468,1.2588e-05,7.3703e-06,3.2937e-06
2.856,0.4488,1.2203e-05,9.624e-06,6.9119e-06
2.856,0.51291,1.0498e-05,8.5039e-06,8.2237e-06
2.856,0.57703,1.7499e-05,9.101e-06,8.8927e-06
2.856,0.64114,1.7361e-05,9.1126e-06,9.6713e-06
2.856,0.70526,1.5493e-05,1.4593e-05,7.1143e-06
2.856,0.76937,1.7165e-05,1.4738e-05,3.6039e-06
2.856,0.83348,1.6662e-05,1.2451e-05,4.8052e-06
2.856,0.8976,2.0337e-05,1.6085e-05,7.8104e-06
2.856,0.96171,1.1262e-05,6.1125e-06,6.1364e-06
2.856,1.0258,1.7135e-05,1.0333e-05,8.5866e-06
2.856,1.0899,1.7734e-05,1.7032e-05,7.7427e-06
2.856,1.1541,1.0926e-05,6.386e-06,7.3153e-06
2.856,1.2182,2.4824e-05,1.4982e-05,8.2106e-06
2.856,1.2823,2.083e-05,1.7848e-05,1.0144e-05
2.856,1.3464,1.9776e-05,1.6442e-05,1.5396e-05
2.856,1.4105,1.6323e-05,1.5435e-05,1.077e-05
2.856,1.4746,1.9097e-05,1.7287e-05,1.1527e-05
2.856,1.5387,2.5673e-05,2.1735e-05,8.2802e-06
2.856,1.6029,2.537e-05,1.703e-05,1.2417e-05
2.856,1.667,1.1509e-05,1.2569e-05,1.1687e-05
2.856,1.7311,1.6858e-05,1.5081e-05,9.3781e-06
2.856,1.7952,1.7423e-05,1.6425e-05,7.0374e-06
2.856,1.8593,1.84e-05,1.4999e-05,4.1707e-06
2.856,1.9234,1.7655e-05,1.6105e-05,1.2298e-05
2.856,1.9875,1.6959e-05,1.5087e-05,6.8098e-06
2.856,2.0517,2.0374e-05,1.5817e-05,6.2369e-06
2.856,2.1158,1.4585e-05,9.7539e-06,7.9619e-06
2.856,2.1799,1.3944e-05,1.101e-05,8.316e-06
2.856,2.244,1.4055e-05,1.6188e-05,9.6261e-06
2.856,2.3081,1.5999e-05,8.71e-06,7.4416e-06
2.856,2.3722,2.5865e-05,1.623e-05,1.0999e-05
2.856,2.4363,1.1063e-05,1.0117e-05,7.176e-06
2.856,2.5005,1.3907e-05,1.0325e-05,9.6002e-06
2.856,2.5646,1.2038e-05,1.1371e-05,9.2877e-06
2.856,2.6287,1.218e-05,9.2797e-06,7.5239e-06
2.856,2.6928,1.6108e-05,8.5037e-06,5.9999e-06
2.856,2.7569,2.0165e-05,7.8687e-06,7.3441e-06
2.856,2.821,5.1481e-06,7.2975e-06,7.4507e-06
2.856,2.8851,9.0333e-06,5.2424e-06,5.5337e-06
2.856,2.9493,8.4258e-06,4.613e-06,4.3211e-06
2.856,3.0134,1.3045e-05,8.0416e-06,7.858e-06
2.856,3.0775,1.8461e-05,4.8197e-06,4.7043e-06
2.856,3.1416,1.3753e-05,9.9496e-06,9.9488e-06
2.9195,0,NaN,NaN,NaN
2.9195,0.064114,1.2621e-05,2.3517e-06,1.7613e-06
2.9195,0.12823,8.2109e-06,4.5734e-06,4.1016e-06
2.9195,0.19234,6.3386e-06,4.0098e-06,4.2317e-06
2.9195,0.25646,1.1364e-05,8.0793e-06,7.5724e-06
2.9195,0.32057,1.8374e-05,8.4682e-06,8.42e-06
2.9195,0.38468,1.612e-05,1.1612e-05,7.8365e-06
2.9195,0.4488,1.1722e-05,8.7066e-06,2.9965e-06
2.9195,0.51291,1.0724e-05,9.2131e-06,5.679e-06
2.9195,0.57703,2.1672e-05,1.0605e-05,9.941e-06
2.9195,0.64114,1.8734e-05,8.359e-06,6.0646e-06
2.9195,0.70526,1.5146e-05,9.684e-06,8.8249e-06
2.9195,0.76937,2.0703e-05,9.3093e-06,9.3296e-06
2.9195,0.83348,2.4458e-05,1.4405e-05,1.0196e-05
2.9195,0.8976,1.6362e-05,1.5256e-05,4.21e-06
2.9195,0.96171,1.9655e-05,1.4461e-05,9.1967e-06
2.9195,1.0258,1.6158e-05,1.2162e-05,1.3025e-05
2.9195,1.0899,2.445e-05,1.2073e-05,1.2449e-05
2.9195,1.1541,1.7547e-05,1.5147e-05,6.6357e-06
2.9195,1.2182,1.0758e-05,1.0853e-05,6.5552e-06
2.9195,1.2823,1.3609e-05,1.5812e-05,1.4701e-05
2.9195,1.3464,1.4606e-05,1.5052e-05,1.0116e-05
2.9195,1.4105,1.6045e-05,1.3443e-05,1.301e-05
2.9195,1.4746,1.6039e-05,1.2694e-05,1.0329e-05
2.9195,1.5387,1.264e-05,1.1369e-05,1.0402e-05
2.9195,1.6029,2.2219e-05,2.1086e-05,9.5209e-06
2.9195,1.667,2.2172e-05,1.3472e-05,8.2627e-06
2.9195,1.7311,1.3899e-05,1.1324e-05,1.0471e-05
2.9195,1.7952,1.4106e-05,1.1598e-05,7.8934e-06
2.9195,1.8593,2.8075e-05,2.4141e-05,1.0313e-05
2.9195,1.9234,1.2306e-05,1.0762e-05,7.125e-06
2.9195,1.9875,7.3203e-06,8.7434e-06,5.3673e-06
2.9195,2.0517,1.6095e-05,1.2701e-05,8.5304e-06
2.9195,2.1158,1.7984e-05,1.621e-05,6.7513e-06
2.9195,2.1799,2.2933e-05,1.1722e-05,1.1126e-05
2.9195,2.244,1.8187e-05,1.1712e-05,1.1314e-05
2.9195,2.3081,7.8698e-06,8.178e-06,7.5717e-06
2.9195,2.3722,1.3806e-05,1.4396e-05,8.284e-06
2.9195,2.4363,2.1796e-05,1.4887e-05,1.0246e-05
2.9195,2.5005,1.2003e-05,5.0327e-06,3.0179e-06
2.9195,2.5646,1.7273e-05,1.0902e-05,8.8554e-06
2.9195,2.6287,1.4309e-05,3.3618e-06,4.0891e-06
2.9195,2.6928,1.5018e-05,6.0945e-06,4.8602e-06
2.9195,2.7569,9.0132e-06,1.1705e-05,1.1076e-05
2.9195,2.821,1.8626e-05,4.191e-06,4.0424e-06
2.9195,2.8851,2.0665e-05,6.145e-06,2.0781e-06
2.9195,2.9493,1.2127e-05,9.4364e-06,8.7565e-06
2.9195,3.0134,3.2972e-06,5.1135e-06,5.1264e-06
2.9195,3.0775,2.1271e-05,3.2739e-06,3.2489e-06
2.9195,3.1416,1.1802e-05,8.1724e-06,8.1712e-06
2.9829,0,NaN,NaN,NaN
2.9829,0.064114,1.8567e-05,4.8406e-06,4.4682e-06
2.9829,0.12823,9.5316e-06,7.2865e-06,6.8892e-06
2.9829,0.19234,9.0968e-06,3.7367e-06,3.5848e-06
2.9829,0.25646,1.2219e-05,7.934e-06,7.9794e-06
2.9829,0.32057,5.2162e-06,7.0919e-06,5.8715e-06
2.9829,0.38468,2.0004e-05,6.9802e-06,6.7052e-06
2.9829,0.4488,1.7053e-05,8.1962e-06,8.3518e-06
2.9829,0.51291,1.0263e-05,1.0077e-05,6.9899e-06
2.9829,0.57703,6.567e-06,1.0135e-05,7.9264e-06
2.9829,0.64114,2.2476e-05,1.4127e-05,4.3512e-06
2.9829,0.70526,1.3419e-05,9.8046e-06,3.2654e-06
2.9829,0.76937,7.5629e-06,1.0486e-05,9.8033e-06
2.9829,0.83348,1.7412e-05,1.5043e-05,3.3322e-06
2.9829,0.8976,2.1481e-05,1.2235e-05,1.2004e-05
2.9829,0.96171,2.0464e-05,1.6392e-05,4.3069e-06
2.9829,1.0258,9.4949e-06,9.0729e-06,9.5435e-06
2.9829,1.0899,1.2449e-05,1.1963e-05,1.091e-05
2.9829,1.1541,2.0578e-05,1.3905e-05,7.7825e-06
2.9829,1.2182,2.3093e-05,1.1641e-05,6.7661e-06
2.9829,1.2823,1.5363e-05,1.4517e-05,9.663e-06
2.9829,1.3464,1.6514e-05,1.7547e-05,1.0858e-05
2.9829,1.4105,2.1408e-05,1.7572e-05,7.6083e-06
2.9829,1.4746,2.1122e-05,1.6973e-05,1.0513e-05
2.9829,1.5387,1.291e-05,1.2438e-05,1.1373e-05
2.9829,1.6029,2.2951e-05,2.2344e-05,8.6536e-06
2.9829,1.667,1.4062e-05,1.4431e-05,1.0356e-05
2.9829,1.7311,2.0727e-05,2.0053e-05,6.0613e-06
2.9829,1.7952,2.3124e-05,1.7893e-05,7.6833e-06
2.9829,1.8593,1.8276e-05,1.8936e-05,1.2821e-05
2.9829,1.9234,1.9264e-05,1.7054e-05,1.0114e-05
2.9829,1.9875,1.8018e-05,1.0182e-05,9.5424e-06
2.9829,2.0517,2.5975e-05,1.6389e-05,6.6082e-06
2.9829,2.1158,2.0001e-05,1.8051e-05,8.748e-06
2.9829,2.1799,1.2269e-05,1.117e-05,7.9512e-06
2.9829,2.244,1.0102e-05,1.1176e-05,1.071e-05
2.9829,2.3081,1.1403e-05,1.2522e-05,8.4103e-06
2.9829,2.3722,9.0009e-06,5.3175e-06,4.8431e-06
2.9829,2.4363,1.8956e-05,8.3267e-06,8.4798e-06
2.9829,2.5005,1.6114e-05,4.4863e-06,4.3815e-06
2.9829,2.5646,2.0612e-05,1.1498e-05,5.8369e-06
2.9829,2.6287,5.2547e-06,7.4964e-06,7.2663e-06
2.9829,2.6928,1.2015e-05,6.7815e-06,6.7901e-06
2.9829,2.7569,1.405e-05,5.1465e-06,3.6252e-06
2.9829,2.821,2.3813e-05,7.1018e-06,5.2008e-06
2.9829,2.8851,1.5452e-05,6.3639e-06,4.8837e-06
2.9829,2.9493,6.6054e-06,6.0661e-06,5.3535e-06
2.9829,3.0134,1.2653e-05,1.0525e-05,1.0264e-05
2.9829,3.0775,1.3729e-05,7.7989e-06,7.7647e-06
2.9829,3.1416,6.1384e-06,6.1435e-06,6.1425e-06
3.0464,0,NaN,NaN,NaN
3.0464,0.064114,7.2037e-06,7.0384e-06,6.9884e-06
3.0464,0.12823,1.726e-05,4.2826e-06,3.5568e-06
3.0464,0.19234,3.5812e-06,5.3404e-06,5.227e-06
3.0464,0.25646,5.6073e-06,5.977e-06,4.2874e-06
3.0464,0.32057,1.8956e-05,6.1164e-06,5.1486e-06
3.0464,0.38468,7.6963e-06,8.2598e-06,7.0322e-06
3.0464,0.4488,1.4971e-05,6.1752e-06,6.2402e-06
3.0464,0.51291,1.224e-05,7.6411e-06,4.9862e-06
3.0464,0.57703,1.3897e-05,7.9781e-06,7.2318e-06
3.0464,0.64114,2.2853e-05,1.422e-05,1.0033e-05
3.0464,0.70526,9.0004e-06,8.0638e-06,8.2523e-06
3.0464,0.76937,1.5372e-05,8.5353e-06,8.7153e-06
3.0464,0.83348,1.8077e-05,1.0781e-05,5.3912e-06
3.0464,0.8976,1.682e-05,1.132e-05,5.2788e-06
3.0464,0.96171,1.9378e-05,1.4883e-05,9.2135e-06
3.0464,1.0258,2.0552e-05,1.6269e-05,5.7429e-06
3.0464,1.0899,1.2294e-05,1.1848e-05,7.598e-06
3.0464,1.1541,2.0705e-05,1.4918e-05,5.4328e-06
3.0464,1.2182,1.5426e-05,1.2857e-05,1.0137e-05
3.0464,1.2823,2.4749e-05,2.2742e-05,9.7354e-06
3.0464,1.3464,1.7132e-05,1.5804e-05,1.052e-05
3.0464,1.4105,1.3739e-05,1.4499e-05,1.055e-05
3.0464,1.4746,8.1732e-06,8.6981e-06,8.315e-06
3.0464,1.5387,1.8323e-05,9.4368e-06,8.0463e-06
3.0464,1.6029,2.2858e-05,1.7991e-05,8.6346e-06
3.0464,1.667,2.1136e-05,1.605e-05,1.0614e-05
3.0464,1.7311,1.333e-05,1.1643e-05,1.0547e-05
3.0464,1.7952,1.9696e-05,1.543e-05,8.1967e-06
3.0464,1.8593,1.3385e-05,1.3248e-05,8.1138e-06
3.0464,1.9234,1.5107e-05,8.1118e-06,7.8011e-06
3.0464,1.9875,2.1421e-05,1.5466e-05,7.018e-06
3.0464,2.0517,2.3232e-05,1.5623e-05,5.7498e-06
3.0464,2.1158,1.6977e-05,1.1723e-05,1.0528e-05
3.0464,2.1799,2.0995e-05,9.9224e-06,9.1056e-06
3.0464,2.244,1.73e-05,9.4903e-06,9.3713e-06
3.0464,2.3081,6.2783e-06,5.353e-06,5.4318e-06
3.0464,2.3722,1.0323e-05,7.1411e-06,6.9256e-06
3.0464,2.4363,2.3449e-05,1.3034e-05,1.036e-05
3.0464,2.5005,1.6598e-05,1.2164e-05,4.498e-06
3.0464,2.5646,1.6481e-05,9.2026e-06,5.6223e-06
3.0464,2.6287,1.175e-05,3.3823e-06,3.3743e-06
3.0464,2.6928,1.6483e-05,3.864e-06,3.5081e-06
3.0464,2.7569,8.7695e-06,9.4039e-06,9.334e-06
3.0464,2.821,1.3447e-05,9.1345e-06,8.4802e-06
3.0464,2.8851,1.6262e-05,2.2561e-06,2.0176e-06
3.0464,2.9493,1.3343e-05,9.3075e-06,8.809e-06
3.0464,3.0134,5.9216e-06,3.6363e-06,2.6738e-06
3.0464,3.0775,1.6255e-05,5.6863e-06,5.672e-06
3.0464,3.1416,1.3502e-05,6.4167e-06,6.4174e-06
3.1099,0,NaN,NaN,NaN
3.1099,0.064114,1.6325e-05,5.5867e-06,5.552e-06
3.1099,0.12823,8.434e-06,7.8777e-06,7.8802e-06
3.1099,0.19234,9.2948e-06,7.9825e-06,7.566e-06
3.1099,0.25646,1.237e-05,8.4306e-06,8.4325e-06
3.1099,0.32057,9.4314e-06,6.0185e-06,4.7472e-06
3.1099,0.38468,8.4925e-06,3.638e-06,3.559e-06
3.1099,0.4488,1.6088e-05,6.359e-06,4.5124e-06
3.1099,0.51291,1.7647e-05,5.8371e-06,5.748e-06
3.1099,0.57703,7.6586e-06,1.3165e-05,1.2016e-05
3.1099,0.64114,1.7454e-05,6.5661e-06,4.8273e-06
3.1099,0.70526,1.8674e-05,1.4428e-05,9.3671e-06
3.1099,0.76937,1.4677e-05,1.3141e-05,8.3892e-06
3.1099,0.83348,2.0772e-05,1.5038e-05,7.0013e-06
3.1099,0.8976,2.1373e-05,1.6874e-05,1.1124e-05
3.1099,0.96171,1.9612e-05,1.2984e-05,7.1267e-06
3.1099,1.0258,1.6485e-05,1.0716e-05,1.0199e-05
3.1099,1.0899,1.0303e-05,6.4398e-06,6.2312e-06
3.1099,1.1541,1.8839e-05,1.664e-05,1.1868e-05
3.1099,1.2182,1.5844e-05,1.1089e-05,7.3833e-06
3.1099,1.2823,1.2807e-05,1.3116e-05,9.412e-06
3.1099,1.3464,5.4001e-06,6.9354e-06,5.5484e-06
3.1099,1.4105,2.5086e-05,1.8452e-05,6.8172e-06
3.1099,1.4746,2.2983e-05,1.7191e-05,9.5786e-06
3.1099,1.5387,1.7507e-05,1.4988e-05,1.089e-05
3.1099,1.6029,2.0725e-05,1.0261e-05,9.4169e-06
3.1099,1.667,2.0431e-05,1.9668e-05,1.0155e-05
3.1099,1.7311,1.8481e-05,1.7128e-05,7.773e-06
3.1099,1.7952,1.9771e-05,1.208e-05,7.7746e-06
3.1099,1.8593,1.397e-05,8.2253e-06,5.9353e-06
3.1099,1.9234,1.3428e-05,1.273e-05,1.2847e-05
3.1099,1.9875,2.5741e-05,1.8448e-05,4.3722e-06
3.1099,2.0517,1.7906e-05,5.4923e-06,4.2588e-06
3.1099,2.1158,9.2169e-06,1.3021e-05,1.2022e-05
3.1099,2.1799,9.8127e-06,1.0533e-05,9.3178e-06
3.1099,2.244,2.1298e-05,1.2591e-05,7.9502e-06
3.1099,2.3081,8.9632e-06,7.7157e-06,7.2363e-06
3.1099,2.3722,1.5349e-05,1.2067e-05,5.4357e-06
3.1099,2.4363,1.0321e-05,8.2139e-06,6.8717e-06
3.1099,2.5005,1.4723e-05,1.2954e-05,8.2287e-06
3.1099,2.5646,8.4836e-06,7.0958e-06,6.9593e-06
3.1099,2.6287,1.2216e-05,7.6898e-06,7.4162e-06
3.1099,2.6928,1.1605e-05,9.5282e-06,5.9075e-06
3.1099,2.7569,7.6934e-06,9.3807e-06,6.7083e-06
3.1099,2.821,8.2938e-06,6.901e-06,5.2706e-06
3.1099,2.8851,5.2808e-06,7.9976e-06,7.0229e-06
3.1099,2.9493,2.2919e-05,4.4914e-06,3.2899e-06
3.1099,3.0134,1.7638e-05,7.0441e-06,6.9913e-06
3.1099,3.0775,1.112e-05,1.1644e-05,1.1638e-05
3.1099,3.1416,6.5828e-06,6.6743e-06,6.674e-06
3.1733,0,NaN,NaN,NaN
3.1733,0.064114,1.6498e-05,8.0967e-06,8.0137e-06
3.1733,0.12823,9.7701e-06,8.925e-06,8.9252e-06
3.1733,0.19234,1.6016e-05,8.0188e-06,7.3113e-06
3.1733,0.25646,6.1832e-06,9.7304e-06,9.6668e-06
3.1733,0.32057,7.0599e-06,7.7387e-06,6.4444e-06
3.1733,0.38468,1.1432e-05,7.8348e-06,7.8577e-06
3.1733,0.4488,1.1019e-05,4.3604e-06,4.083e-06
3.1733,0.51291,1.8251e-05,1.0618e-05,1.0657e-05
3.1733,0.57703,1.6947e-05,1.0221e-05,9.6336e-06
3.1733,0.64114,1.2541e-05,1.1168e-05,8.3665e-06
3.1733,0.70526,1.8611e-05,1.0777e-05,1.0414e-05
3.1733,0.76937,1.0822e-05,7.5656e-06,7.4968e-06
3.1733,0.83348,8.9743e-06,3.5231e-06,3.3788e-06
3.1733,0.8976,1.5227e-05,1.4341e-05,7.2344e-06
3.1733,0.96171,1.3443e-05,1.5496e-05,9.15e-06
3.1733,1.0258,2.0338e-05,1.6478e-05,1.0916e-05
3.1733,1.0899,1.6643e-05,1.5579e-05,1.0432e-05
3.1733,1.1541,2.0794e-05,1.6915e-05,9.8273e-06
3.1733,1.2182,1.012e-05,9.8903e-06,9.9184e-06
3.1733,1.2823,1.9238e-05,1.7874e-05,7.5938e-06
3.1733,1.3464,1.0407e-05,9.8802e-06,9.0345e-06
3.1733,1.4105,1.2856e-05,1.1428e-05,1.0313e-05
3.1733,1.4746,1.1558e-05,6.0096e-06,5.7785e-06
3.1733,1.5387,2.5191e-05,2.3064e-05,1.062e-05
3.1733,1.6029,1.7392e-05,1.6422e-05,1.114e-05
3.1733,1.667,2.4052e-05,2.0381e-05,1.088e-05
3.1733,1.7311,1.2044e-05,1.1083e-05,9.529e-06
3.1733,1.7952,1.7148e-05,1.1173e-05,7.4767e-06
3.1733,1.8593,1.2788e-05,1.3544e-05,1.2408e-05
3.1733,1.9234,5.9514e-06,9.7117e-06,8.4517e-06
3.1733,1.9875,1.6621e-05,1.6029e-05,1.1437e-05
3.1733,2.0517,2.6807e-05,1.7337e-05,7.6192e-06
3.1733,2.1158,1.6446e-05,9.2421e-06,8.6238e-06
3.1733,2.1799,1.679e-05,1.2768e-05,7.9329e-06
3.1733,2.244,1.3717e-05,8.9885e-06,7.3001e-06
3.1733,2.3081,1.7563e-05,1.0302e-05,1.017e-05
3.1733,2.3722,1.6159e-05,1.1526e-05,5.8575e-06
3.1733,2.4363,1.4668e-05,5.6053e-06,5.6148e-06
3.1733,2.5005,1.7023e-05,1.0791e-05,6.541e-06
3.1733,2.5646,1.3166e-05,7.0582e-06,5.1775e-06
3.1733,2.6287,1.5402e-05,9.6704e-06,9.6518e-06
3.1733,2.6928,1.4551e-05,7.6907e-06,3.7574e-06
3.1733,2.7569,1.4681e-05,7.4153e-06,4.2441e-06
3.1733,2.821,1.4876e-05,1.0518e-05,1.0533e-05
3.1733,2.8851,6.1178e-06,8.5243e-06,6.5498e-06
3.1733,2.9493,1.0838e-05,5.5908e-06,5.2692e-06
3.1733,3.0134,9.4334e-06,6.6501e-06,6.0925e-06
3.1733,3.0775,1.7412e-05,5.588e-06,5.5908e-06
3.1733,3.1416,1.4656e-05,5.4099e-06,5.4094e-06
3.2368,0,NaN,NaN,NaN
3.2368,0.064114,6.7613e-06,4.5967e-06,4.4365e-06
3.2368,0.12823,1.1355e-05,6.2669e-06,5.9987e-06
3.2368,0.19234,7.1157e-06,9.4596e-06,9.3322e-06
3.2368,0.25646,1.9918e-05,3.7439e-06,3.152e-06
3.2368,0.32057,1.8481e-05,9.5098e-06,7.9668e-06
3.2368,0.38468,2.1445e-05,9.3388e-06,7.4634e-06
3.2368,0.4488,1.1635e-05,5.5094e-06,5.5185e-06
3.2368,0.51291,1.5982e-05,6.4229e-06,6.0114e-06
3.2368,0.57703,1.0077e-05,1.1296e-05,1.0575e-05
3.2368,0.64114,1.3083e-05,1.1798e-05,7.4807e-06
3.2368,0.70526,1.6516e-05,1.2064e-05,6.1877e-06
3.2368,0.76937,2.012e-05,9.6998e-06,9.6918e-06
3.2368,0.83348,2.3852e-05,1.8152e-05,8.1393e-06
3.2368,0.8976,1.8817e-05,1.2426e-05,9.8824e-06
3.2368,0.96171,2.1102e-05,1.348e-05,1.0197e-05
3.2368,1.0258,1.7115e-05,1.3794e-05,7.87e-06
3.2368,1.0899,2.0608e-05,1.5269e-05,1.0298e-05
3.2368,1.1541,2.2458e-05,2.0511e-05,7.3498e-06
3.2368,1.2182,1.6405e-05,1.0451e-05,9.5045e-06
3.2368,1.2823,2.4229e-05,2.1191e-05,5.5647e-06
3.2368,1.3464,2.5928e-05,1.456e-05,1.1581e-05
3.2368,1.4105,2.4962e-05,2.2464e-05,4.6752e-06
3.2368,1.4746,2.5436e-05,2.1967e-05,8.0251e-06
3.2368,1.5387,2.0422e-05,1.8178e-05,6.8432e-06
3.2368,1.6029,1.7569e-05,1.4413e-05,7.434e-06
3.2368,1.667,1.6545e-05,1.2222e-05,1.2431e-05
3.2368,1.7311,2.0805e-05,1.785e-05,1.2067e-05
3.2368,1.7952,1.2709e-05,1.0996e-05,1.1411e-05
3.2368,1.8593,1.1858e-05,1.1974e-05,1.1686e-05
3.2368,1.9234,2.423e-05,8.6296e-06,6.5237e-06
3.2368,1.9875,1.8293e-05,1.4574e-05,7.0483e-06
3.2368,2.0517,9.3522e-06,7.3725e-06,6.2621e-06
3.2368,2.1158,1.8683e-05,9.2595e-06,8.9456e-06
3.2368,2.1799,1.6022e-05,6.1669e-06,6.2133e-06
3.2368,2.244,2.278e-05,1.3683e-05,1.2061e-05
3.2368,2.3081,1.6208e-05,1.1825e-05,8.3845e-06
3.2368,2.3722,1.8892e-05,1.4588e-05,5.6226e-06
3.2368,2.4363,1.2656e-05,7.453e-06,3.2926e-06
3.2368,2.5005,1.3549e-05,3.8113e-06,3.7759e-06
3.2368,2.5646,9.2957e-06,5.0673e-06,4.9479e-06
3.2368,2.6287,1.3237e-05,4.9237e-06,4.2384e-06
3.2368,2.6928,1.2507e-05,9.3699e-06,8.6346e-06
3.2368,2.7569,2.0703e-05,9.4549e-06,7.2376e-06
3.2368,2.821,1.7595e-05,9.7069e-06,8.1853e-06
3.2368,2.8851,1.7025e-05,8.011e-06,7.0818e-06
3.2368,2.9493,5.4014e-06,6.4458e-06,6.3795e-06
3.2368,3.0134,9.9377e-06,7.114e-06,6.7416e-06
3.2368,3.0775,2.1038e-05,7.6133e-07,8.1808e-07
3.2368,3.1416,1.835e-05,4.9627e-06,4.9627e-06
3.3003,0,NaN,NaN,NaN
3.3003,0.064114,1.3816e-05,7.6051e-06,7.5162e-06
3.3003,0.12823,7.9251e-06,9.0123e-06,8.8398e-06
3.3003,0.19234,1.3018e-05,8.099e-06,7.8089e-06
3.3003,0.25646,7.0196e-06,4.4989e-06,2.9189e-06
3.3003,0.32057,5.6688e-06,3.9038e-06,2.9286e-06
3.3003,0.38468,1.9504e-05,4.2064e-06,4.1802e-06
3.3003,0.4488,4.5631e-06,6.7431e-06,6.3167e-06
3.3003,0.51291,1.8072e-05,7.9814e-06,5.3013e-06
3.3003,0.57703,1.3476e-05,6.8343e-06,7.1589e-06
3.3003,0.64114,1.4605e-05,1.066e-05,6.2125e-06
3.3003,0.70526,1.5116e-05,9.3941e-06,6.6837e-06
3.3003,0.76937,1.2593e-05,8.4736e-06,7.5683e-06
3.3003,0.83348,1.3567e-05,5.7527e-06,5.6925e-06
3.3003,0.8976,2.4213e-05,1.7333e-05,9.6996e-06
3.3003,0.96171,1.1093e-05,8.432e-06,7.9902e-06
3.3003,1.0258,1.3612e-05,1.0875e-05,9.8088e-06
3.3003,1.0899,1.3526e-05,1.0297e-05,1.0064e-05
3.3003,1.1541,1.5499e-05,9.4357e-06,1.0358e-05
3.3003,1.2182,1.4822e-05,1.2155e-05,1.0761e-05
3.3003,1.2823,1.7274e-05,1.396e-05,9.4434e-06
3.3003,1.3464,2.1006e-05,1.7871e-05,1.0652e-05
3.3003,1.4105,2.1737e-05,1.785e-05,1.2512e-05
3.3003,1.4746,1.8143e-05,1.3227e-05,1.2791e-05
3.3003,1.5387,2.2677e-05,2.1116e-05,1.0404e-05
3.3003,1.6029,1.9856e-05,9.3871e-06,8.5965e-06
3.3003,1.667,1.8576e-05,1.8574e-05,1.084e-05
3.3003,1.7311,1.9358e-05,1.1198e-05,1.137e-05
3.3003,1.7952,2.083e-05,1.2882e-05,1.1261e-05
3.3003,1.8593,1.3873e-05,1.0731e-05,1.1078e-05
3.3003,1.9234,2.0276e-05,1.1616e-05,1.0261e-05
3.3003,1.9875,1.7972e-05,8.0585e-06,5.3753e-06
3.3003,2.0517,2.4391e-05,1.8274e-05,7.6662e-06
3.3003,2.1158,1.6851e-05,1.4834e-05,1.0186e-05
3.3003,2.1799,2.2529e-05,1.065e-05,1.0087e-05
3.3003,2.244,1.8748e-05,1.5831e-05,3.4134e-06
3.3003,2.3081,8.2797e-06,6.048e-06,4.8324e-06
3.3003,2.3722,1.1424e-05,6.3784e-06,4.208e-06
3.3003,2.4363,1.0902e-05,1.1303e-05,1.1015e-05
3.3003,2.5005,2.1861e-05,1.2454e-05,8.5059e-06
3.3003,2.5646,1.4787e-05,1.0288e-05,5.1921e-06
3.3003,2.6287,1.2696e-05,1.0075e-05,8.4086e-06
3.3003,2.6928,1.2255e-05,8.0841e-06,7.0009e-06
3.3003,2.7569,9.5678e-06,6.6667e-06,5.9125e-06
3.3003,2.821,6.4008e-06,5.7934e-06,4.6311e-06
3.3003,2.8851,1.1109e-05,9.4187e-06,8.3785e-06
3.3003,2.9493,9.8187e-06,8.9466e-06,8.8468e-06
3.3003,3.0134,1.2627e-05,5.1772e-06,4.6156e-06
3.3003,3.0775,9.663e-06,9.667e-06,9.6654e-06
3.3003,3.1416,6.9799e-06,3.4315e-06,3.356e-06
3.3637,0,NaN,NaN,NaN
3.3637,0.064114,1.472e-05,7.0146e-06,6.9026e-06
3.3637,0.12823,1.0224e-05,5.7388e-06,5.6424e-06
3.3637,0.19234,2.014e-05,1.6333e-06,1.8158e-06
3.3637,0.25646,1.414e-05,9.5894e-06,9.0234e-06
3.3637,0.32057,1.3354e-05,6.6114e-06,5.6201e-06
3.3637,0.38468,1.3154e-05,7.3234e-06,7.4057e-06
3.3637,0.4488,1.8205e-05,6.5964e-06,3.3657e-06
3.3637,0.51291,7.4257e-06,1.0113e-05,7.5798e-06
3.3637,0.57703,1.821e-05,4.0173e-06,4.5658e-06
3.3637,0.64114,1.4066e-05,5.5786e-06,5.4119e-06
3.3637,0.70526,9.4212e-06,8.8719e-06,8.5793e-06
3.3637,0.76937,1.1448e-05,1.1964e-05,9.8342e-06
3.3637,0.83348,1.4652e-05,8.9859e-06,4.6692e-06
3.3637,0.8976,1.4148e-05,1.0941e-05,1.0633e-05
3.3637,0.96171,2.048e-05,1.4337e-05,1.1031e-05
3.3637,1.0258,1.8809e-05,1.2009e-05,9.9643e-06
3.3637,1.0899,1.7411e-05,1.8599e-05,8.7551e-06
3.3637,1.1541,1.8583e-05,1.9812e-05,9.2473e-06
3.3637,1.2182,1.645e-05,1.3465e-05,1.0102e-05
3.3637,1.2823,1.9678e-05,1.3629e-05,7.6062e-06
3.3637,1.3464,1.7143e-05,1.5208e-05,1.2335e-05
3.3637,1.4105,2.4365e-05,2.2448e-05,1.0118e-05
3.3637,1.4746,1.7896e-05,1.3815e-05,9.3976e-06
3.3637,1.5387,2.6944e-05,1.6809e-05,8.4476e-06
3.3637,1.6029,2.9466e-05,2.0281e-05,4.5483e-06
3.3637,1.667,1.5106e-05,1.1082e-05,1.2076e-05
3.3637,1.7311,1.932e-05,1.9282e-05,6.984e-06
3.3637,1.7952,2.0575e-05,8.067e-06,7.7179e-06
3.3637,1.8593,2.8464e-05,2.1559e-05,2.7657e-06
3.3637,1.9234,9.9149e-06,1.2797e-05,9.6144e-06
3.3637,1.9875,1.0262e-05,1.1204e-05,9.7581e-06
3.3637,2.0517,1.0775e-05,1.2854e-05,1.2394e-05
3.3637,2.1158,1.7035e-05,1.091e-05,8.6578e-06
3.3637,2.1799,1.5544e-05,8.1816e-06,6.5964e-06
3.3637,2.244,1.378e-05,1.4402e-05,8.1038e-06
3.3637,2.3081,1.4788e-05,1.2589e-05,9.4485e-06
3.3637,2.3722,5.1408e-06,1.0458e-05,1.0266e-05
3.3637,2.4363,1.1664e-05,1.0613e-05,9.8416e-06
3.3637,2.5005,2.163e-05,1.3332e-05,1.1555e-05
3.3637,2.5646,1.7671e-05,1.2541e-05,8.4861e-06
3.3637,2.6287,2.3036e-05,1.2088e-05,1.0377e-05
3.3637,2.6928,7.4718e-06,1.0322e-05,8.6546e-06
3.3637,2.7569,5.0089e-06,7.3689e-06,4.5029e-06
3.3637,2.821,1.0348e-05,1.1485e-05,1.0448e-05
3.3637,2.8851,9.9104e-06,3.2154e-06,3.1466e-06
3.3637,2.9493,1.5794e-05,9.1736e-06,9.1256e-06
3.3637,3.0134,1.7352e-05,8.0959e-06,8.0955e-06
3.3637,3.0775,1.6098e-05,8.3049e-06,8.3123e-06
3.3637,3.1416,9.5622e-06,6.1133e-06,6.1127e-06
3.4272,0,NaN,NaN,NaN
3.4272,0.064114,1.3584e-05,9.5576e-06,9.4838e-06
3.4272,0.12823,5.99e-06,4.2329e-06,3.7456e-06
3.4272,0.19234,2.0584e-05,6.7298e-06,6.4057e-06
3.4272,0.25646,7.5239e-06,5.1985e-06,4.8942e-06
3.4272,0.32057,1.2088e-05,8.465e-06,6.9702e-06
3.4272,0.38468,1.1456e-05,1.0908e-05,8.4439e-06
3.4272,0.4488,1.0879e-05,1.1741e-05,7.0003e-06
3.4272,0.51291,6.4218e-06,5.833e-06,5.226e-06
3.4272,0.57703,1.2246e-05,7.8576e-06,4.6536e-06
3.4272,0.64114,8.8808e-06,9.2615e-06,8.8098e-06
3.4272,0.70526,1.8755e-05,1.0806e-05,8.9719e-06
3.4272,0.76937,1.6571e-05,1.126e-05,4.1225e-06
3.4272,0.83348,1.1747e-05,1.2266e-05,8.5691e-06
3.4272,0.8976,5.0333e-06,8.4068e-06,8.4426e-06
3.4272,0.96171,2.3213e-05,1.6481e-05,1.0867e-05
3.4272,1.0258,2.072e-05,1.1869e-05,1.0923e-05
3.4272,1.0899,1.6264e-05,1.705e-05,1.1319e-05
3.4272,1.1541,1.7448e-05,1.6801e-05,8.7995e-06
3.4272,1.2182,1.8796e-05,1.5987e-05,1.2924e-05
3.4272,1.2823,1.671e-05,2.6377e-06,4.0334e-06
3.4272,1.3464,2.4192e-05,1.5716e-05,1.0344e-05
3.4272,1.4105,1.1482e-05,1.0624e-05,5.7299e-06
3.4272,1.4746,1.1034e-05,1.0723e-05,8.4246e-06
3.4272,1.5387,1.4278e-05,6.3056e-06,2.3338e-06
3.4272,1.6029,1.9607e-05,1.0793e-05,7.6918e-06
3.4272,1.667,9.8073e-06,7.5698e-06,6.4113e-06
3.4272,1.7311,2.1948e-05,2.0381e-05,4.9661e-06
3.4272,1.7952,1.6436e-05,1.5438e-05,1.1099e-05
3.4272,1.8593,1.9984e-05,1.9313e-05,9.4085e-06
3.4272,1.9234,1.0875e-05,7.1853e-06,8.2077e-06
3.4272,1.9875,2.5455e-05,1.6186e-05,6.6949e-06
3.4272,2.0517,2.4718e-05,1.9854e-05,1.1406e-05
3.4272,2.1158,1.8992e-05,1.0424e-05,5.974e-06
3.4272,2.1799,1.8824e-05,7.9423e-06,8.9938e-06
3.4272,2.244,1.1146e-05,4.125e-06,5.8207e-06
3.4272,2.3081,1.5894e-05,1.1526e-05,3.5823e-06
3.4272,2.3722,1.5019e-05,4.899e-06,5.1749e-06
3.4272,2.4363,1.7036e-05,1.3488e-05,8.1995e-06
3.4272,2.5005,1.7125e-05,1.0684e-05,8.8134e-06
3.4272,2.5646,1.927e-05,1.0446e-05,7.7763e-06
3.4272,2.6287,1.2243e-05,1.1837e-05,6.408e-06
3.4272,2.6928,4.7025e-06,6.1244e-06,6.1577e-06
3.4272,2.7569,6.577e-06,5.2399e-06,4.1009e-06
3.4272,2.821,1.2557e-05,8.4134e-06,6.6313e-06
3.4272,2.8851,1.6081e-05,9.0876e-06,8.7135e-06
3.4272,2.9493,1.0724e-05,2.7891e-06,2.4215e-06
3.4272,3.0134,2.2064e-05,3.4548e-06,3.3192e-06
3.4272,3.0775,5.531e-06,4.9509e-06,4.8795e-06
3.4272,3.1416,1.9996e-05,3.3634e-06,3.3621e-06
3.4907,0,NaN,NaN,NaN
3.4907,0.064114,1.02e-05,8.3623e-06,8.3379e-06
3.4907,0.12823,1.2989e-05,4.1311e-06,4.1629e-06
3.4907,0.19234,3.0732e-06,4.6037e-06,4.6935e-06
3.4907,0.25646,2.0335e-05,8.3173e-06,7.4293e-06
3.4907,0.32057,1.9436e-05,7.2411e-06,6.216e-06
3.4907,0.38468,9.4376e-06,8.7346e-06,7.4013e-06
3.4907,0.4488,1.1574e-05,1.2718e-05,1.0283e-05
3.4907,0.51291,8.3009e-06,3.342e-06,3.1917e-06
3.4907,0.57703,2.1337e-05,1.1514e-05,1.1795e-05
3.4907,0.64114,8.8663e-06,1.0417e-05,9.1854e-06
3.4907,0.70526,2.146e-05,1.3763e-05,1.0636e-05
3.4907,0.76937,1.8258e-05,1.2806e-05,4.6046e-06
3.4907,0.83348,2.06e-05,1.5614e-05,8.1251e-06
3.4907,0.8976,1.4536e-05,8.8705e-06,9.5114e-06
3.4907,0.96171,1.7505e-05,1.4115e-05,1.045e-05
3.4907,1.0258,1.7604e-05,1.5041e-05,1.2357e-05
3.4907,1.0899,8.2359e-06,1.0383e-05,1.113e-05
3.4907,1.1541,6.1821e-06,7.7483e-06,6.6837e-06
3.4907,1.2182,2.3217e-05,1.1814e-05,9.2214e-06
3.4907,1.2823,1.8179e-05,1.4287e-05,1.1909e-05
3.4907,1.3464,1.9412e-05,1.3339e-05,1.2732e-05
3.4907,1.4105,1.5335e-05,1.3956e-05,8.4864e-06
3.4907,1.4746,2.6488e-05,1.4529e-05,1.0176e-05
3.4907,1.5387,2.6181e-05,2.2085e-05,7.547e-06
3.4907,1.6029,2.3108e-05,1.7299e-05,9.4591e-06
3.4907,1.667,1.4375e-05,1.0558e-05,7.1948e-06
3.4907,1.7311,1.1825e-05,1.1186e-05,1.0711e-05
3.4907,1.7952,1.2398e-05,1.2972e-05,1.0964e-05
3.4907,1.8593,1.9967e-05,1.753e-05,1.0332e-05
3.4907,1.9234,6.0411e-06,3.7937e-06,1.9463e-06
3.4907,1.9875,1.7198e-05,1.6285e-05,1.2176e-05
3.4907,2.0517,1.1759e-05,1.134e-05,8.472e-06
3.4907,2.1158,2.0915e-05,1.3791e-05,1.2375e-05
3.4907,2.1799,2.5654e-05,1.6974e-05,8.7025e-06
3.4907,2.244,1.8383e-05,7.957e-06,6.4795e-06
3.4907,2.3081,2.0147e-05,1.1645e-05,8.0828e-06
3.4907,2.3722,1.4833e-05,9.7258e-06,7.8616e-06
3.4907,2.4363,1.1852e-05,1.3277e-05,1.1935e-05
3.4907,2.5005,2.0133e-05,1.3802e-05,6.7978e-06
3.4907,2.5646,1.0463e-05,9.1418e-06,8.0352e-06
3.4907,2.6287,9.3742e-06,8.8418e-06,7.0945e-06
3.4907,2.6928,1.2686e-05,9.7604e-06,7.3202e-06
3.4907,2.7569,1.4586e-05,8.5174e-06,7.6009e-06
3.4907,2.821,1.1574e-05,9.3784e-06,9.3446e-06
3.4907,2.8851,1.4959e-05,1.1557e-05,1.0843e-05
3.4907,2.9493,8.2494e-06,5.8707e-06,5.5991e-06
3.4907,3.0134,7.7842e-06,8.0723e-06,7.8448e-06
3.4907,3.0775,9.3155e-06,2.8715e-06,2.843e-06
3.4907,3.1416,8.3335e-06,3.3196e-06,3.3172e-06
3.5541,0,NaN,NaN,NaN
3.5541,0.064114,1.5949e-05,7.6628e-06,7.6216e-06
3.5541,0.12823,6.2926e-06,4.7996e-06,4.235e-06
3.5541,0.19234,1.4801e-05,9.1443e-06,9.0451e-06
3.5541,0.25646,1.306e-05,5.3736e-06,4.3593e-06
3.5541,0.32057,1.8058e-05,6.6538e-06,2.5969e-06
3.5541,0.38468,1.0738e-05,9.6506e-06,7.0672e-06
3.5541,0.4488,1.1961e-05,1.1717e-05,1.174e-05
3.5541,0.51291,1.9176e-05,9.9676e-06,8.496e-06
3.5541,0.57703,5.3145e-06,8.573e-06,8.0236e-06
3.5541,0.64114,1.4877e-05,4.3204e-06,4.329e-06
3.5541,0.70526,1.1978e-05,1.2667e-05,9.2877e-06
3.5541,0.76937,2.047e-05,1.0274e-05,9.2594e-06
3.5541,0.83348,2.0965e-05,9.8782e-06,7.73e-06
3.5541,0.8976,8.6216e-06,8.0481e-06,6.8503e-06
3.5541,0.96171,2.5672e-05,1.7699e-05,5.6211e-06
3.5541,1.0258,1.9825e-05,1.6461e-05,5.9066e-06
3.5541,1.0899,1.3126e-05,1.1515e-05,1.1748e-05
3.5541,1.1541,5.7511e-06,7.5873e-06,6.9963e-06
3.5541,1.2182,2.1925e-05,1.7525e-05,9.0673e-06
3.5541,1.2823,2.5891e-05,1.844e-05,4.0096e-06
3.5541,1.3464,1.7302e-05,1.5398e-05,1.1634e-05
3.5541,1.4105,1.3622e-05,1.2218e-05,5.6847e-06
3.5541,1.4746,1.7012e-05,1.5152e-05,1.152e-05
3.5541,1.5387,1.7574e-05,1.2438e-05,7.2182e-06
3.5541,1.6029,2.1226e-05,2.0471e-05,2.6784e-06
3.5541,1.667,9.4239e-06,8.5995e-06,4.2777e-06
3.5541,1.7311,2.7083e-05,2.4006e-05,8.6581e-06
3.5541,1.7952,2.4137e-05,1.9086e-05,9.7422e-06
3.5541,1.8593,2.2118e-05,2.2863e-05,1.2189e-05
3.5541,1.9234,1.1779e-05,6.784e-06,7.3944e-06
3.5541,1.9875,2.1192e-05,1.3065e-05,8.6051e-06
3.5541,2.0517,1.4651e-05,1.351e-05,9.9208e-06
3.5541,2.1158,3.123e-06,7.6807e-06,7.2727e-06
3.5541,2.1799,2.4004e-05,1.7452e-05,8.1975e-06
3.5541,2.244,1.4014e-05,6.9971e-06,8.3389e-06
3.5541,2.3081,1.9713e-05,1.3892e-05,8.7374e-06
3.5541,2.3722,1.407e-05,1.501e-05,1.1815e-05
3.5541,2.4363,1.379e-05,1.313e-05,9.2727e-06
3.5541,2.5005,1.938e-05,9.8591e-06,9.1385e-06
3.5541,2.5646,1.5769e-05,1.2502e-05,8.7025e-06
3.5541,2.6287,7.4902e-06,9.6172e-06,8.3069e-06
3.5541,2.6928,1.8584e-05,8.4712e-06,8.8318e-06
3.5541,2.7569,1.6494e-05,8.9361e-06,8.4903e-06
3.5541,2.821,6.3341e-06,6.4703e-06,6.812e-06
3.5541,2.8851,1.9078e-05,4.8663e-06,5.201e-06
3.5541,2.9493,1.713e-05,5.3655e-06,3.2147e-06
3.5541,3.0134,1.4315e-05,9.5763e-06,9.2901e-06
3.5541,3.0775,1.2069e-05,7.8156e-06,7.7424e-06
3.5541,3.1416,1.5069e-05,8.9757e-06,8.9755e-06
3.6176,0,NaN,NaN,NaN
3.6176,0.064114,2.0092e-05,3.2962e-06,3.1951e-06
3.6176,0.12823,1.8705e-05,5.462e-06,5.2577e-06
3.6176,0.19234,1.3549e-05,5.5156e-06,4.9225e-06
3.6176,0.25646,5.9344e-06,8.0103e-06,6.238e-06
3.6176,0.32057,1.5437e-05,9.2786e-06,7.0364e-06
3.6176,0.38468,1.6447e-05,1.0206e-05,8.3426e-06
3.6176,0.4488,1.9736e-05,8.6348e-06,7.7893e-06
3.6176,0.51291,2.1225e-05,1.3139e-05,9.2679e-06
3.6176,0.57703,2.1321e-05,1.1088e-05,6.4276e-06
3.6176,0.64114,1.8961e-05,9.547e-06,6.2338e-06
3.6176,0.70526,1.3781e-05,7.0917e-06,6.719e-06
3.6176,0.76937,2.251e-05,1.097e-05,1.1041e-05
3.6176,0.83348,1.378e-05,1.348e-05,8.7437e-06
3.6176,0.8976,1.656e-05,1.6984e-05,8.1871e-06
3.6176,0.96171,2.2546e-05,1.5199e-05,8.5208e-06
3.6176,1.0258,1.7768e-05,1.5838e-05,8.7934e-06
3.6176,1.0899,1.5788e-05,1.0882e-05,8.411e-06
3.6176,1.1541,1.1018e-05,1.1722e-05,8.3287e-06
3.6176,1.2182,1.6189e-05,1.6543e-05,9.2735e-06
3.6176,1.2823,1.834e-05,2.0303e-05,1.0775e-05
3.6176,1.3464,1.2311e-05,1.3428e-05,1.1791e-05
3.6176,1.4105,1.6912e-05,1.4484e-05,1.3472e-05
3.6176,1.4746,1.9034e-05,1.1096e-05,7.6577e-06
3.6176,1.5387,1.5837e-05,1.5778e-05,9.1161e-06
3.6176,1.6029,2.0225e-05,1.2239e-05,1.0618e-05
3.6176,1.667,2.5307e-05,2.2626e-05,1.0276e-05
3.6176,1.7311,1.372e-05,1.3803e-05,1.0501e-05
3.6176,1.7952,2.6484e-05,1.9771e-05,5.6092e-06
3.6176,1.8593,1.8651e-05,1.5064e-05,8.5131e-06
3.6176,1.9234,1.3605e-05,1.4804e-05,1.0982e-05
3.6176,1.9875,1.8118e-05,1.1685e-05,7.2542e-06
3.6176,2.0517,5.7783e-06,9.5968e-06,9.5728e-06
3.6176,2.1158,1.9315e-05,1.4247e-05,7.5227e-06
3.6176,2.1799,1.2836e-05,9.6209e-06,8.2067e-06
3.6176,2.244,2.1017e-05,1.6722e-05,5.9314e-06
3.6176,2.3081,1.6555e-05,1.2685e-05,1.0838e-05
3.6176,2.3722,2.2696e-05,1.3586e-05,8.8864e-06
3.6176,2.4363,2.0887e-05,1.1879e-05,8.7617e-06
3.6176,2.5005,1.6425e-05,1.2212e-05,6.2326e-06
3.6176,2.5646,1.3562e-05,1.0827e-05,6.1435e-06
3.6176,2.6287,1.5097e-05,7.5247e-06,7.4785e-06
3.6176,2.6928,1.635e-05,1.0574e-05,1.0851e-05
3.6176,2.7569,1.1115e-05,8.1265e-06,7.5171e-06
3.6176,2.821,8.7822e-06,6.4314e-06,2.9545e-06
3.6176,2.8851,1.6712e-05,9.9594e-06,9.7964e-06
3.6176,2.9493,1.0323e-05,5.8263e-06,5.094e-06
3.6176,3.0134,4.7024e-06,3.9291e-06,3.6869e-06
3.6176,3.0775,6.614e-06,2.9097e-06,2.8654e-06
3.6176,3.1416,4.1147e-06,3.9724e-06,3.9696e-06
3.6811,0,NaN,NaN,NaN
3.6811,0.064114,6.9e-06,7.3654e-06,7.2886e-06
3.6811,0.12823,2.1324e-05,4.1203e-06,3.9409e-06
3.6811,0.19234,9.0008e-06,7.3713e-06,7.4136e-06
3.6811,0.25646,9.6529e-06,8.1995e-06,7.4551e-06
3.6811,0.32057,9.2362e-06,8.3632e-06,6.8754e-06
3.6811,0.38468,1.6167e-05,6.4321e-06,6.547e-06
3.6811,0.4488,9.4138e-06,1.0335e-05,8.6049e-06
3.6811,0.51291,1.5605e-05,2.7632e-06,2.565e-06
3.6811,0.57703,9.5316e-06,8.9454e-06,6.6906e-06
3.6811,0.64114,1.6096e-05,1.3394e-05,4.1908e-06
3.6811,0.70526,1.4725e-05,1.2314e-05,7.9267e-06
3.6811,0.76937,5.5515e-06,8.2977e-06,8.0439e-06
3.6811,0.83348,1.1095e-05,6.8113e-06,7.4584e-06
3.6811,0.8976,2.3027e-05,1.4458e-05,1.1584e-05
3.6811,0.96171,1.8608e-05,9.0293e-06,8.0054e-06
3.6811,1.0258,1.0775e-05,1.1975e-05,9.8061e-06
3.6811,1.0899,2.1538e-05,1.7376e-05,8.4536e-06
3.6811,1.1541,1.4954e-05,4.4107e-06,5.6355e-06
3.6811,1.2182,1.8528e-05,1.7393e-05,1.0883e-05
3.6811,1.2823,1.0784e-05,1.2506e-05,1.4765e-05
3.6811,1.3464,2.0858e-05,1.7033e-05,1.2531e-05
3.6811,1.4105,1.2107e-05,7.6883e-06,6.0418e-06
3.6811,1.4746,2.459e-05,2.0909e-05,1.1542e-05
3.6811,1.5387,2.0252e-05,8.9271e-06,4.6205e-06
3.6811,1.6029,2.2289e-05,2.1296e-05,1.0034e-05
3.6811,1.667,2.6944e-05,2.0168e-05,4.1613e-06
3.6811,1.7311,1.7455e-05,1.661e-05,1.1055e-05
3.6811,1.7952,1.5602e-05,1.1909e-05,9.2301e-06
3.6811,1.8593,2.1859e-05,1.6656e-05,1.2231e-05
3.6811,1.9234,2.1038e-05,1.8951e-05,8.289e-06
3.6811,1.9875,2.3812e-05,1.1582e-05,7.6535e-06
3.6811,2.0517,1.5208e-05,1.6785e-05,1.12e-05
3.6811,2.1158,2.0426e-05,1.2665e-05,8.375e-06
3.6811,2.1799,1.5852e-05,6.5287e-06,6.6805e-06
3.6811,2.244,2.2413e-05,1.197e-05,1.0839e-05
3.6811,2.3081,2.2336e-05,1.4184e-05,1.122e-05
3.6811,2.3722,1.3776e-05,6.3118e-06,4.0926e-06
3.6811,2.4363,1.2783e-05,1.0429e-05,7.8491e-06
3.6811,2.5005,1.0944e-05,5.0609e-06,3.5945e-06
3.6811,2.5646,1.2309e-05,7.5891e-06,7.1757e-06
3.6811,2.6287,1.5259e-05,9.9524e-06,7.7077e-06
3.6811,2.6928,1.2427e-05,7.0697e-06,5.2188e-06
3.6811,2.7569,1.2611e-05,8.9505e-06,9.4198e-06
3.6811,2.821,9.5564e-06,7.6371e-06,7.6435e-06
3.6811,2.8851,1.1512e-05,8.7346e-06,8.398e-06
3.6811,2.9493,4.4069e-06,4.6471e-06,4.5581e-06
3.6811,3.0134,7.7153e-06,4.6517e-06,4.0052e-06
3.6811,3.0775,1.0325e-05,9.9794e-06,9.9089e-06
3.6811,3.1416,3.9959e-06,3.8804e-06,3.8789e-06
3.7445,0,NaN,NaN,NaN
3.7445,0.064114,2.0724e-05,4.0892e-06,3.8637e-06
3.7445,0.12823,3.96e-06,2.1515e-06,1.8378e-06
3.7445,0.19234,8.0871e-06,6.0146e-06,5.0289e-06
3.7445,0.25646,1.4546e-05,1.065e-05,9.9435e-06
3.7445,0.32057,1.4288e-05,4.327e-06,3.1103e-06
3.7445,0.38468,9.1525e-06,8.1161e-06,8.2291e-06
3.7445,0.4488,6.7284e-06,9.4204e-06,8.7932e-06
3.7445,0.51291,1.4818e-05,1.1246e-05,6.2547e-06
3.7445,0.57703,1.4312e-05,8.8016e-06,7.5392e-06
3.7445,0.64114,1.8838e-05,1.0424e-05,6.3948e-06
3.7445,0.70526,2.0761e-05,1.1476e-05,8.7881e-06
3.7445,0.76937,1.7095e-05,1.303e-05,9.3522e-06
3.7445,0.83348,1.7756e-05,1.1063e-05,9.3024e-06
3.7445,0.8976,2.6251e-05,1.9356e-05,1.1393e-05
3.7445,0.96171,1.922e-05,9.7318e-06,4.6287e-06
3.7445,1.0258,1.2535e-05,9.8156e-06,8.4555e-06
3.7445,1.0899,2.6332e-05,1.4574e-05,8.7377e-06
3.7445,1.1541,2.0343e-05,1.4083e-05,9.0055e-06
3.7445,1.2182,2.7084e-05,1.8641e-05,7.7509e-06
3.7445,1.2823,1.7544e-05,1.7385e-05,1.0295e-05
3.7445,1.3464,1.8784e-05,1.5895e-05,1.4595e-05
3.7445,1.4105,8.1037e-06,5.9684e-06,8.2334e-06
3.7445,1.4746,2.1258e-05,1.801e-05,9.0225e-06
3.7445,1.5387,2.4999e-05,1.8962e-05,1.0921e-05
3.7445,1.6029,1.815e-05,1.6982e-05,1.0692e-05
3.7445,1.667,1.4677e-05,8.3406e-06,9.235e-06
3.7445,1.7311,2.0503e-05,1.1502e-05,9.3406e-06
3.7445,1.7952,2.3603e-05,1.4458e-05,8.6783e-06
3.7445,1.8593,1.5442e-05,1.4708e-05,9.6537e-06
3.7445,1.9234,1.9747e-05,1.2799e-05,4.5246e-06
3.7445,1.9875,1.7382e-05,1.5826e-05,7.4609e-06
3.7445,2.0517,2.0499e-05,1.7326e-05,8.6401e-06
3.7445,2.1158,1.6461e-05,1.0324e-05,8.9883e-06
3.7445,2.1799,1.9517e-05,1.2049e-05,1.1089e-05
3.7445,2.244,1.3339e-05,8.6164e-06,6.8825e-06
3.7445,2.3081,1.1738e-05,9.4912e-06,6.9247e-06
3.7445,2.3722,1.6931e-05,1.248e-05,7.8855e-06
3.7445,2.4363,1.5581e-05,1.3338e-05,6.2682e-06
3.7445,2.5005,1.3789e-05,6.1977e-06,4.6339e-06
3.7445,2.5646,1.2357e-05,1.1547e-05,8.1879e-06
3.7445,2.6287,6.2711e-06,7.2106e-06,5.908e-06
3.7445,2.6928,6.172e-06,1.0957e-05,1.0527e-05
3.7445,2.7569,1.2502e-05,7.7428e-06,7.6206e-06
3.7445,2.821,1.487e-05,9.5514e-06,8.2116e-06
3.7445,2.8851,3.3265e-06,3.4452e-06,3.8779e-06
3.7445,2.9493,9.7493e-06,5.0901e-06,5.2539e-06
3.7445,3.0134,9.3526e-06,7.6205e-06,7.6438e-06
3.7445,3.0775,7.729e-06,1.6403e-06,1.6346e-06
3.7445,3.1416,1.9041e-05,3.1019e-06,3.0999e-06
3.808,0,NaN,NaN,NaN
3.808,0.064114,1.4409e-05,9.6821e-06,9.615e-06
3.808,0.12823,1.9856e-05,4.4734e-06,3.5823e-06
3.808,0.19234,2.0503e-05,3.3068e-06,3.3882e-06
3.808,0.25646,2.1826e-05,4.5575e-06,3.8453e-06
3.808,0.32057,8.2361e-06,7.5634e-06,5.9367e-06
3.808,0.38468,1.605e-05,4.622e-06,3.4413e-06
3.808,0.4488,1.4667e-05,7.8481e-06,4.3475e-06
3.808,0.51291,1.2299e-05,8.551e-06,6.0317e-06
3.808,0.57703,1.296e-05,8.7982e-06,6.157e-06
3.808,0.64114,1.3611e-05,1.1099e-05,7.4431e-06
3.808,0.70526,1.9151e-05,1.1832e-05,8.4519e-06
3.808,0.76937,1.9253e-05,1.0392e-05,6.7568e-06
3.808,0.83348,1.8977e-05,9.2648e-06,9.8241e-06
3.808,0.8976,1.8331e-05,1.0885e-05,7.9368e-06
3.808,0.96171,1.7583e-05,1.3213e-05,1.06e-05
3.808,1.0258,2.3798e-05,1.4822e-05,1.1116e-05
3.808,1.0899,9.8936e-06,8.7024e-06,9.6e-06
3.808,1.1541,2.0744e-05,1.854e-05,9.764e-06
3.808,1.2182,2.5652e-05,2.3042e-05,1.2259e-05
3.808,1.2823,1.6115e-05,1.2811e-05,7.6616e-06
3.808,1.3464,1.7145e-05,1.4342e-05,1.087e-05
3.808,1.4105,2.447e-05,1.3385e-05,5.4127e-06
3.808,1.4746,2.0559e-05,1.5947e-05,5.8964e-06
3.808,1.5387,9.4197e-06,9.573e-06,7.5966e-06
3.808,1.6029,1.1462e-05,1.1098e-05,9.7883e-06
3.808,1.667,2.3295e-05,1.8225e-05,7.0595e-06
3.808,1.7311,1.384e-05,1.1861e-05,1.1124e-05
3.808,1.7952,2.2617e-05,1.4068e-05,1.0812e-05
3.808,1.8593,1.5016e-05,1.3908e-05,5.7339e-06
3.808,1.9234,2.7631e-05,1.9524e-05,9.3493e-06
3.808,1.9875,1.5213e-05,1.56e-05,1.2896e-05
3.808,2.0517,1.4749e-05,1.1837e-05,9.5188e-06
3.808,2.1158,1.846e-05,1.4128e-05,1.1674e-05
3.808,2.1799,1.6029e-05,1.5018e-05,9.328e-06
3.808,2.244,1.7671e-05,1.2318e-05,6.4629e-06
3.808,2.3081,9.9466e-06,1.1646e-05,9.3359e-06
3.808,2.3722,1.4786e-05,1.1516e-05,1.0457e-05
3.808,2.4363,1.4222e-05,1.4011e-05,1.0152e-05
3.808,2.5005,2.3695e-05,1.2609e-05,8.5142e-06
3.808,2.5646,9.9875e-06,9.1149e-06,8.8852e-06
3.808,2.6287,1.7733e-05,9.0868e-06,5.8823e-06
3.808,2.6928,1.5374e-05,8.5576e-06,4.4533e-06
3.808,2.7569,1.3868e-05,7.1598e-06,5.5117e-06
3.808,2.821,1.0674e-05,1.1453e-05,1.0073e-05
3.808,2.8851,1.9891e-05,4.4591e-06,3.981e-06
3.808,2.9493,9.7003e-06,7.2726e-06,6.9903e-06
3.808,3.0134,4.9287e-06,3.0432e-06,2.5458e-06
3.808,3.0775,1.8495e-05,2.6912e-06,2.5784e-06
3.808,3.1416,1.9814e-05,4.2171e-06,4.2173e-06
3.8715,0,NaN,NaN,NaN
3.8715,0.064114,2.6847e-06,2.6302e-06,2.2526e-06
3.8715,0.12823,1.737e-05,4.1045e-06,4.2199e-06
3.8715,0.19234,2.0232e-05,5.454e-06,4.2728e-06
3.8715,0.25646,1.3768e-05,5.9665e-06,4.7969e-06
3.8715,0.32057,7.2555e-06,1.0238e-05,8.5686e-06
3.8715,0.38468,1.8971e-05,8.8513e-06,7.9459e-06
3.8715,0.4488,1.7896e-05,9.9292e-06,9.3018e-06
3.8715,0.51291,9.9083e-06,8.9323e-06,7.2482e-06
3.8715,0.57703,1.6004e-05,1.079e-05,6.3023e-06
3.8715,0.64114,1.8425e-05,1.2981e-05,4.6219e-06
3.8715,0.70526,9.8711e-06,8.8844e-06,6.4054e-06
3.8715,0.76937,1.9734e-05,7.9123e-06,8.3245e-06
3.8715,0.83348,2.2229e-05,1.6494e-05,6.4681e-06
3.8715,0.8976,2.2016e-05,1.084e-05,1.0149e-05
3.8715,0.96171,1.2617e-05,9.113e-06,3.6724e-06
3.8715,1.0258,8.4968e-06,5.5497e-06,3.7994e-06
3.8715,1.0899,1.819e-05,6.266e-06,7.4244e-06
3.8715,1.1541,2.579e-05,1.8982e-05,4.7163e-06
3.8715,1.2182,1.2786e-05,1.4792e-05,9.6459e-06
3.8715,1.2823,2.1282e-05,1.2422e-05,7.6723e-06
3.8715,1.3464,1.529e-05,1.5859e-05,1.0387e-05
3.8715,1.4105,1.3606e-05,1.2735e-05,7.6898e-06
3.8715,1.4746,1.6415e-05,1.5139e-05,1.1008e-05
3.8715,1.5387,2.8405e-05,2.1423e-05,9.2551e-06
3.8715,1.6029,2.1905e-05,1.8261e-05,7.701e-06
3.8715,1.667,1.6604e-05,1.4216e-05,9.8754e-06
3.8715,1.7311,1.8839e-05,9.3625e-06,1.1123e-05
3.8715,1.7952,1.93e-05,1.5237e-05,7.6295e-06
3.8715,1.8593,1.3842e-05,1.2655e-05,7.4141e-06
3.8715,1.9234,2.2663e-05,1.5872e-05,9.746e-06
3.8715,1.9875,1.7978e-05,9.0923e-06,4.009e-06
3.8715,2.0517,1.8513e-05,1.1786e-05,1.0247e-05
3.8715,2.1158,2.2502e-05,1.321e-05,5.9952e-06
3.8715,2.1799,1.9208e-05,1.5968e-05,2.871e-06
3.8715,2.244,1.5787e-05,1.4075e-05,1.082e-05
3.8715,2.3081,1.2897e-05,8.264e-06,1.0188e-05
3.8715,2.3722,1.7947e-05,1.0388e-05,1.0398e-05
3.8715,2.4363,1.555e-05,1.1832e-05,5.4168e-06
3.8715,2.5005,8.2424e-06,7.3312e-06,6.1055e-06
3.8715,2.5646,1.7298e-05,1.3756e-05,9.872e-06
3.8715,2.6287,1.0832e-05,9.3638e-06,4.3131e-06
3.8715,2.6928,1.7003e-05,5.2438e-06,4.3529e-06
3.8715,2.7569,1.6738e-05,6.5825e-06,4.7539e-06
3.8715,2.821,1.3964e-05,8.8857e-06,9.0035e-06
3.8715,2.8851,1.4427e-05,5.1603e-06,4.2104e-06
3.8715,2.9493,1.2026e-05,5.786e-06,5.1697e-06
3.8715,3.0134,1.5472e-05,7.2548e-06,7.3843e-06
3.8715,3.0775,1.0381e-05,3.557e-06,3.5892e-06
3.8715,3.1416,1.3979e-05,6.5939e-06,6.5923e-06
3.9349,0,NaN,NaN,NaN
3.9349,0.064114,9.3415e-06,8.3157e-06,8.2368e-06
3.9349,0.12823,1.8728e-05,5.4519e-06,5.4456e-06
3.9349,0.19234,1.0075e-05,5.9976e-06,5.3381e-06
3.9349,0.25646,7.3639e-06,6.6402e-06,4.413e-06
3.9349,0.32057,1.514e-05,7.2603e-06,4.5438e-06
3.9349,0.38468,1.2631e-05,8.4133e-06,5.5974e-06
3.9349,0.4488,1.6692e-05,9.663e-06,6.5342e-06
3.9349,0.51291,1.0847e-05,7.8556e-06,8.1008e-06
3.9349,0.57703,1.9245e-05,8.7637e-06,5.3394e-06
3.9349,0.64114,9.8843e-06,1.2752e-05,9.5535e-06
3.9349,0.70526,1.4548e-05,7.7309e-06,6.8556e-06
3.9349,0.76937,1.032e-05,8.5275e-06,6.6414e-06
3.9349,0.83348,1.2525e-05,1.4616e-05,1.0239e-05
3.9349,0.8976,1.8211e-05,1.0706e-05,7.059e-06
3.9349,0.96171,2.1033e-05,1.1598e-05,7.4892e-06
3.9349,1.0258,1.3579e-05,6.2658e-06,4.2963e-06
3.9349,1.0899,9.9227e-06,1.0324e-05,9.6024e-06
3.9349,1.1541,1.3785e-05,1.3932e-05,9.6087e-06
3.9349,1.2182,1.6646e-05,5.3177e-06,7.9652e-06
3.9349,1.2823,2.0361e-05,1.8899e-05,6.1894e-06
3.9349,1.3464,1.8701e-05,1.1874e-05,8.0198e-06
3.9349,1.4105,1.8255e-05,9.0757e-06,7.9952e-06
3.9349,1.4746,2.2871e-05,2.2317e-05,8.9169e-06
3.9349,1.5387,1.6872e-05,1.628e-05,4.046e-06
3.9349,1.6029,2.614e-05,1.5647e-05,9.1886e-06
3.9349,1.667,2.6177e-05,2.0123e-05,6.3298e-06
3.9349,1.7311,2.1969e-05,1.8347e-05,9.6692e-06
3.9349,1.7952,1.2998e-05,8.0652e-06,7.9511e-06
3.9349,1.8593,1.7664e-05,1.0288e-05,1.0241e-05
3.9349,1.9234,1.6424e-05,1.3416e-05,1.3014e-05
3.9349,1.9875,1.614e-05,1.3586e-05,9.9632e-06
3.9349,2.0517,1.8491e-05,9.8732e-06,6.7429e-06
3.9349,2.1158,7.7205e-06,1.2379e-05,1.0383e-05
3.9349,2.1799,1.5588e-05,9.6044e-06,4.9785e-06
3.9349,2.244,2.3538e-05,1.0071e-05,1.0251e-05
3.9349,2.3081,1.7733e-05,5.6921e-06,7.5631e-06
3.9349,2.3722,1.58e-05,9.5544e-06,7.6926e-06
3.9349,2.4363,1.3472e-05,7.2124e-06,3.2788e-06
3.9349,2.5005,1.1713e-05,1.1114e-05,9.587e-06
3.9349,2.5646,1.9265e-05,6.512e-06,6.5206e-06
3.9349,2.6287,1.3729e-05,7.1652e-06,5.441e-06
3.9349,2.6928,2.2517e-05,8.6379e-06,8.5374e-06
3.9349,2.7569,1.9465e-05,6.327e-06,5.2883e-06
3.9349,2.821,8.2943e-06,5.9405e-06,5.3993e-06
3.9349,2.8851,1.4916e-05,9.4945e-06,8.7177e-06
3.9349,2.9493,1.9486e-05,6.4511e-06,5.8368e-06
3.9349,3.0134,1.0598e-05,6.0045e-06,5.8222e-06
3.9349,3.0775,4.5022e-06,5.3788e-06,5.3667e-06
3.9349,3.1416,1.2867e-05,7.593e-06,7.5871e-06
3.9984,0,NaN,NaN,NaN
3.9984,0.064114,2.0673e-05,3.4859e-06,3.351e-06
3.9984,0.12823,1.3156e-05,6.3483e-06,6.412e-06
3.9984,0.19234,1.3971e-05,8.7581e-06,8.4698e-06
3.9984,0.25646,1.6402e-05,3.1833e-06,2.1944e-06
3.9984,0.32057,1.1722e-05,9.4736e-06,9.4832e-06
3.9984,0.38468,1.336e-05,9.7976e-06,8.2358e-06
3.9984,0.4488,1.3057e-05,1.0552e-05,9.0217e-06
3.9984,0.51291,1.659e-05,7.8776e-06,6.9205e-06
3.9984,0.57703,1.4813e-05,1.1683e-05,8.8908e-06
3.9984,0.64114,2.358e-05,1.3756e-05,8.0599e-06
3.9984,0.70526,1.7945e-05,7.6117e-06,7.7866e-06
3.9984,0.76937,1.4995e-05,1.2585e-05,8.046e-06
3.9984,0.83348,1.1357e-05,9.0161e-06,5.412e-06
3.9984,0.8976,1.7972e-05,8.0758e-06,7.5584e-06
3.9984,0.96171,1.5523e-05,1.3129e-05,8.0008e-06
3.9984,1.0258,1.0542e-05,6.0649e-06,2.6153e-06
3.9984,1.0899,1.3451e-05,9.3e-06,9.1422e-06
3.9984,1.1541,2.0241e-05,1.649e-05,9.6891e-06
3.9984,1.2182,2.199e-05,7.7443e-06,1.0753e-05
3.9984,1.2823,1.5775e-05,5.739e-06,7.9899e-06
3.9984,1.3464,1.0123e-05,1.0596e-05,8.6525e-06
3.9984,1.4105,1.7476e-05,1.5858e-05,1.1829e-05
3.9984,1.4746,2.3573e-05,1.9968e-05,1.0187e-05
3.9984,1.5387,2.139e-05,7.5482e-06,7.0643e-06
3.9984,1.6029,1.0692e-05,9.23e-06,6.2454e-06
3.9984,1.667,1.969e-05,1.9915e-05,5.3087e-06
3.9984,1.7311,2.5744e-05,2.3536e-05,1.2112e-05
3.9984,1.7952,1.4392e-05,1.3104e-05,7.6755e-06
3.9984,1.8593,2.2608e-05,1.3724e-05,7.1128e-06
3.9984,1.9234,1.522e-05,5.6487e-06,7.048e-06
3.9984,1.9875,1.9321e-05,8.4062e-06,1.0921e-05
3.9984,2.0517,1.8746e-05,1.5978e-05,4.6595e-06
3.9984,2.1158,1.2811e-05,1.4658e-05,1.0967e-05
3.9984,2.1799,1.7047e-05,1.0666e-05,1.1258e-05
3.9984,2.244,1.6632e-05,1.6425e-05,1.1998e-05
3.9984,2.3081,1.4027e-05,1.0091e-05,6.8651e-06
3.9984,2.3722,2.0228e-05,9.6394e-06,9.8631e-06
3.9984,2.4363,1.5587e-05,6.5521e-06,7.0006e-06
3.9984,2.5005,9.1966e-06,1.0942e-05,6.7016e-06
3.9984,2.5646,1.801e-05,9.6408e-06,6.7043e-06
3.9984,2.6287,1.5655e-05,6.5729e-06,5.6197e-06
3.9984,2.6928,2.1899e-05,7.4134e-06,6.0001e-06
3.9984,2.7569,8.0287e-06,8.4428e-06,8.4846e-06
3.9984,2.821,1.326e-05,8.7953e-06,8.0587e-06
3.9984,2.8851,1.4263e-05,1.0988e-05,1.0106e-05
3.9984,2.9493,1.6086e-05,9.9422e-06,9.9708e-06
3.9984,3.0134,9.2221e-06,5.7282e-06,5.5743e-06
3.9984,3.0775,1.5249e-05,4.735e-06,4.7002e-06
3.9984,3.1416,6.7003e-06,3.5797e-06,3.5767e-06
4.0619,0,NaN,NaN,NaN
4.0619,0.064114,1.618e-05,7.454e-06,7.3204e-06
4.0619,0.12823,1.3373e-05,5.5637e-06,5.032e-06
4.0619,0.19234,1.4914e-05,6.0942e-06,6.2233e-06
4.0619,0.25646,2.0155e-05,5.5201e-06,4.7421e-06
4.0619,0.32057,1.0765e-05,7.2025e-06,4.7004e-06
4.0619,0.38468,1.398e-05,8.6782e-06,6.8692e-06
4.0619,0.4488,1.752e-05,6.063e-06,4.0263e-06
4.0619,0.51291,1.8913e-05,6.9489e-06,8.3783e-06
4.0619,0.57703,2.1487e-05,1.1234e-05,8.4843e-06
4.0619,0.64114,9.7901e-06,3.805e-06,7.1719e-06
4.0619,0.70526,1.1102e-05,9.0478e-06,6.0799e-06
4.0619,0.76937,1.3665e-05,1.1079e-05,4.1652e-06
4.0619,0.83348,1.0629e-05,5.9067e-06,6.8391e-06
4.0619,0.8976,1.4228e-05,1.1492e-05,1.0552e-05
4.0619,0.96171,1.108e-05,7.011e-06,8.4063e-06
4.0619,1.0258,1.3287e-05,1.2167e-05,9.0814e-06
4.0619,1.0899,1.9487e-05,1.1348e-05,7.2941e-06
4.0619,1.1541,2.0067e-05,8.3543e-06,6.4843e-06
4.0619,1.2182,1.8376e-05,1.3451e-05,1.1061e-05
4.0619,1.2823,1.7406e-05,1.6885e-05,1.1078e-05
4.0619,1.3464,2.0205e-05,1.4829e-05,8.5507e-06
4.0619,1.4105,2.4149e-05,1.9407e-05,9.9918e-06
4.0619,1.4746,1.4946e-05,1.5925e-05,1.1776e-05
4.0619,1.5387,1.8815e-05,1.6733e-05,1.0842e-05
4.0619,1.6029,8.924e-06,5.9178e-06,6.2969e-06
4.0619,1.667,2.2474e-05,1.8919e-05,5.4999e-06
4.0619,1.7311,1.7259e-05,1.1462e-05,9.9929e-06
4.0619,1.7952,1.8025e-05,1.5522e-05,6.4021e-06
4.0619,1.8593,2.0384e-05,1.2283e-05,8.6249e-06
4.0619,1.9234,1.7459e-05,5.753e-06,1.063e-05
4.0619,1.9875,1.1875e-05,1.3351e-05,1.2276e-05
4.0619,2.0517,1.6274e-05,1.3649e-05,5.754e-06
4.0619,2.1158,1.2651e-05,9.0217e-06,8.3154e-06
4.0619,2.1799,2.0309e-05,1.8564e-05,9.3393e-06
4.0619,2.244,1.4002e-05,7.8838e-06,9.9096e-06
4.0619,2.3081,1.4555e-05,1.2007e-05,1.0538e-05
4.0619,2.3722,1.7514e-05,1.1598e-05,3.2995e-06
4.0619,2.4363,9.6088e-06,8.5094e-06,8.1181e-06
4.0619,2.5005,2.1363e-05,1.1021e-05,6.8359e-06
4.0619,2.5646,1.3239e-05,6.266e-06,6.1713e-06
4.0619,2.6287,1.3822e-05,1.1025e-05,8.7964e-06
4.0619,2.6928,1.7889e-05,1.3242e-05,1.102e-05
4.0619,2.7569,1.3084e-05,1.2227e-05,9.1568e-06
4.0619,2.821,2.1294e-05,9.2921e-06,7.9894e-06
4.0619,2.8851,7.3037e-06,5.1962e-06,4.2984e-06
4.0619,2.9493,1.8459e-05,5.2471e-06,4.812e-06
4.0619,3.0134,1.1644e-05,4.3181e-06,3.2757e-06
4.0619,3.0775,7.118e-06,5.8985e-06,5.7176e-06
4.0619,3.1416,2.0896e-05,8.5159e-07,8.3915e-07
4.1253,0,NaN,NaN,NaN
4.1253,0.064114,2.352e-05,1.7296e-06,1.0127e-06
4.1253,0.12823,9.2532e-06,7.5884e-06,7.5068e-06
4.1253,0.19234,1.0095e-05,1.0131e-05,1.0048e-05
4.1253,0.25646,1.1467e-05,7.5029e-06,6.7487e-06
4.1253,0.32057,1.2838e-05,6.1509e-06,4.9123e-06
4.1253,0.38468,1.7217e-05,1.0333e-05,7.1122e-06
4.1253,0.4488,1.3893e-05,7.3421e-06,6.9041e-06
4.1253,0.51291,1.8201e-05,1.0439e-05,7.5778e-06
4.1253,0.57703,2.0312e-05,1.1757e-05,1.094e-05
4.1253,0.64114,1.6601e-05,1.4021e-05,9.356e-06
4.1253,0.70526,1.3811e-05,1.4224e-05,1.0043e-05
4.1253,0.76937,2.2403e-05,1.4891e-05,8.4447e-06
4.1253,0.83348,1.5383e-05,9.632e-06,8.4325e-06
4.1253,0.8976,8.6953e-06,1.0761e-05,7.7306e-06
4.1253,0.96171,2.5045e-05,1.5406e-05,9.8306e-06
4.1253,1.0258,6.7922e-06,1.0302e-05,1.1708e-05
4.1253,1.0899,1.825e-05,1.3317e-05,1.2192e-05
4.1253,1.1541,2.1108e-05,1.6171e-05,8.6238e-06
4.1253,1.2182,2.1836e-05,1.7524e-05,1.0221e-05
4.1253,1.2823,2.1063e-05,1.7059e-05,8.1159e-06
4.1253,1.3464,1.0225e-05,9.6053e-06,8.5653e-06
4.1253,1.4105,1.881e-05,1.7132e-05,1.0104e-05
4.1253,1.4746,1.6734e-05,1.6554e-05,6.3567e-06
4.1253,1.5387,1.6949e-05,1.5349e-05,1.0337e-05
4.1253,1.6029,1.8749e-05,7.2776e-06,1.1581e-05
4.1253,1.667,1.9276e-05,1.6239e-05,8.1749e-06
4.1253,1.7311,2.3066e-05,2.0869e-05,1.421e-05
4.1253,1.7952,1.7783e-05,1.617e-05,1.3238e-05
4.1253,1.8593,1.9022e-05,1.5297e-05,5.5314e-06
4.1253,1.9234,1.6761e-05,1.015e-05,5.1803e-06
4.1253,1.9875,2.0734e-05,1.9143e-05,1.1494e-05
4.1253,2.0517,1.4909e-05,4.0312e-06,4.4213e-06
4.1253,2.1158,1.8314e-05,1.5783e-05,1.1091e-05
4.1253,2.1799,2.0739e-05,1.6759e-05,6.0979e-06
4.1253,2.244,1.5184e-05,1.0266e-05,5.3095e-06
4.1253,2.3081,2.2666e-05,1.5704e-05,8.8079e-06
4.1253,2.3722,1.507e-05,1.1871e-05,5.6016e-06
4.1253,2.4363,1.3866e-05,1.2851e-05,4.8017e-06
4.1253,2.5005,9.4248e-06,9.3535e-06,7.7202e-06
4.1253,2.5646,5.4398e-06,9.3056e-06,8.4712e-06
4.1253,2.6287,1.8689e-05,1.0605e-05,8.2193e-06
4.1253,2.6928,1.3156e-05,7.8299e-06,7.1687e-06
4.1253,2.7569,1.6542e-05,3.5698e-06,1.6796e-06
4.1253,2.821,1.2758e-05,8.4419e-06,7.0131e-06
4.1253,2.8851,3.8385e-06,7.0085e-06,7.0842e-06
4.1253,2.9493,6.2545e-06,7.5492e-06,7.6454e-06
4.1253,3.0134,7.508e-06,6.4812e-06,6.3081e-06
4.1253,3.0775,9.592e-06,5.3316e-06,5.2508e-06
4.1253,3.1416,3.7718e-06,3.5658e-06,3.5642e-06
4.1888,0,NaN,NaN,NaN
4.1888,0.064114,1.0858e-05,8.2604e-06,8.1917e-06
4.1888,0.12823,3.149e-06,3.9695e-06,3.5257e-06
4.1888,0.19234,1.9886e-05,1.1908e-06,2.0286e-06
4.1888,0.25646,1.2535e-05,3.1521e-06,2.1907e-06
4.1888,0.32057,7.3736e-06,8.4533e-06,7.4664e-06
4.1888,0.38468,1.1187e-05,7.6832e-06,4.1781e-06
4.1888,0.4488,1.7736e-05,9.2248e-06,7.4178e-06
4.1888,0.51291,1.8578e-05,1.1579e-05,1.1494e-05
4.1888,0.57703,1.4915e-05,7.0683e-06,7.1846e-06
4.1888,0.64114,1.4463e-05,1.2239e-05,4.2747e-06
4.1888,0.70526,1.8074e-05,1.1451e-05,8.695e-06
4.1888,0.76937,1.1565e-05,1.3267e-05,9.8581e-06
4.1888,0.83348,2.1652e-05,1.1424e-05,1.0891e-05
4.1888,0.8976,1.7997e-05,1.329e-05,5.8783e-06
4.1888,0.96171,1.4312e-05,7.3209e-06,4.4446e-06
4.1888,1.0258,1.6917e-05,7.4352e-06,7.1681e-06
4.1888,1.0899,2.8651e-05,1.8762e-05,1.2636e-05
4.1888,1.1541,1.7764e-05,1.105e-05,9.7142e-06
4.1888,1.2182,1.5411e-05,1.6136e-05,9.3679e-06
4.1888,1.2823,1.8312e-05,1.4833e-05,1.0263e-05
4.1888,1.3464,2.3274e-05,1.6401e-05,1.1377e-05
4.1888,1.4105,2.2337e-05,2.2166e-05,1.1956e-05
4.1888,1.4746,1.8756e-05,1.6903e-05,1.0252e-05
4.1888,1.5387,1.7025e-05,1.252e-05,6.3807e-06
4.1888,1.6029,2.0214e-05,1.1528e-05,6.5346e-06
4.1888,1.667,1.9954e-05,1.5632e-05,1.0587e-05
4.1888,1.7311,2.1748e-05,8.2464e-06,1.0485e-05
4.1888,1.7952,1.1106e-05,1.1213e-05,9.8088e-06
4.1888,1.8593,1.9981e-05,1.5146e-05,1.0174e-05
4.1888,1.9234,8.9808e-06,1.2024e-05,1.1143e-05
4.1888,1.9875,1.118e-05,8.9461e-06,1.0136e-05
4.1888,2.0517,1.4009e-05,1.1432e-05,8.9579e-06
4.1888,2.1158,2.4706e-05,1.2895e-05,7.6037e-06
4.1888,2.1799,2.1416e-05,1.1565e-05,6.8398e-06
4.1888,2.244,1.9631e-05,1.5731e-05,8.471e-06
4.1888,2.3081,2.0047e-05,1.298e-05,7.0945e-06
4.1888,2.3722,1.5318e-05,1.0947e-05,9.3932e-06
4.1888,2.4363,1.6044e-05,6.5165e-06,6.5772e-06
4.1888,2.5005,1.5387e-05,1.1836e-05,6.6434e-06
4.1888,2.5646,1.1508e-05,8.983e-06,8.9777e-06
4.1888,2.6287,1.0832e-05,5.8205e-06,3.2569e-06
4.1888,2.6928,6.5856e-06,8.919e-06,8.3419e-06
4.1888,2.7569,1.7101e-05,7.8106e-06,5.2059e-06
4.1888,2.821,1.7807e-05,5.4345e-06,3.8551e-06
4.1888,2.8851,6.3791e-06,5.9761e-06,5.6392e-06
4.1888,2.9493,1.5206e-05,3.5349e-06,3.3998e-06
4.1888,3.0134,1.5046e-05,1.0042e-05,1.0076e-05
4.1888,3.0775,7.3508e-06,5.6523e-06,5.6043e-06
4.1888,3.1416,7.7701e-06,5.5247e-06,5.5217e-06
4.2523,0,NaN,NaN,NaN
4.2523,0.064114,9.3443e-06,8.3577e-06,8.3171e-06
4.2523,0.12823,1.3089e-05,7.2817e-06,7.1247e-06
4.2523,0.19234,6.0411e-06,8.2431e-06,7.4738e-06
4.2523,0.25646,1.2895e-05,9.3406e-06,8.0811e-06
4.2523,0.32057,1.2361e-05,9.4574e-06,8.2377e-06
4.2523,0.38468,1.587e-05,4.5491e-06,4.5213e-06
4.2523,0.4488,1.2249e-05,7.5399e-06,6.9709e-06
4.2523,0.51291,1.9625e-05,5.1528e-06,5.0712e-06
4.2523,0.57703,1.0422e-05,6.4132e-06,5.397e-06
4.2523,0.64114,1.6017e-05,8.041e-06,7.9229e-06
4.2523,0.70526,1.682e-05,1.0524e-05,6.9641e-06
4.2523,0.76937,1.7998e-05,1.0259e-05,5.8882e-06
4.2523,0.83348,2.0671e-05,1.4912e-05,7.595e-06
4.2523,0.8976,1.9839e-05,1.6606e-05,6.5348e-06
4.2523,0.96171,1.6409e-05,1.4727e-05,1.0343e-05
4.2523,1.0258,1.7049e-05,1.4199e-05,1.6259e-06
4.2523,1.0899,1.5756e-05,1.3533e-05,5.7264e-06
4.2523,1.1541,1.271e-05,1.2758e-05,9.7596e-06
4.2523,1.2182,1.4359e-05,1.0741e-05,8.6774e-06
4.2523,1.2823,2.8659e-05,2.1294e-05,9.5749e-06
4.2523,1.3464,2.318e-05,2.0605e-05,1.1743e-05
4.2523,1.4105,8.9445e-06,8.8149e-06,3.7399e-06
4.2523,1.4746,2.4614e-05,1.9723e-05,9.3959e-06
4.2523,1.5387,2.0663e-05,1.9931e-05,9.8737e-06
4.2523,1.6029,2.1272e-05,1.9583e-05,1.2356e-05
4.2523,1.667,2.1938e-05,1.624e-05,6.1527e-06
4.2523,1.7311,1.6979e-05,1.488e-05,6.8533e-06
4.2523,1.7952,7.862e-06,5.6921e-06,1.0179e-05
4.2523,1.8593,1.9817e-05,1.0992e-05,8.3581e-06
4.2523,1.9234,1.2927e-05,1.1271e-05,4.8889e-06
4.2523,1.9875,2.7589e-05,1.6722e-05,8.0681e-06
4.2523,2.0517,1.6951e-05,1.3678e-05,1.0591e-05
4.2523,2.1158,1.0929e-05,4.5529e-06,7.6694e-06
4.2523,2.1799,1.5368e-05,1.1139e-05,9.9093e-06
4.2523,2.244,2.0847e-05,1.1356e-05,8.2239e-06
4.2523,2.3081,1.4922e-05,1.7623e-05,1.0773e-05
4.2523,2.3722,1.7733e-05,1.0896e-05,1.0177e-05
4.2523,2.4363,1.3133e-05,1.2111e-05,7.3038e-06
4.2523,2.5005,7.5117e-06,3.2943e-06,6.2196e-06
4.2523,2.5646,1.5026e-05,6.5479e-06,6.1162e-06
4.2523,2.6287,1.4742e-05,1.1524e-05,7.4105e-06
4.2523,2.6928,1.169e-05,6.8407e-06,4.6927e-06
4.2523,2.7569,1.3814e-05,5.7832e-06,4.876e-06
4.2523,2.821,7.0464e-06,1.1351e-05,1.1222e-05
4.2523,2.8851,1.8059e-05,8.3359e-06,7.3114e-06
4.2523,2.9493,1.9883e-05,7.8619e-06,7.0905e-06
4.2523,3.0134,1.625e-05,9.394e-06,9.1743e-06
4.2523,3.0775,1.4508e-05,7.4947e-06,7.4444e-06
4.2523,3.1416,1.6028e-05,6.3627e-06,6.3627e-06
4.3157,0,NaN,NaN,NaN
4.3157,0.064114,1.656e-05,6.8673e-06,6.9023e-06
4.3157,0.12823,1.8634e-05,4.6275e-06,4.4332e-06
4.3157,0.19234,6.924e-06,9.8165e-06,9.8823e-06
4.3157,0.25646,1.4469e-05,5.6379e-06,5.4748e-06
4.3157,0.32057,7.1766e-06,5.3107e-06,7.4289e-07
4.3157,0.38468,1.1502e-05,5.5179e-06,5.8403e-06
4.3157,0.4488,1.7377e-05,1.0305e-05,8.9336e-06
4.3157,0.51291,1.6121e-05,9.1821e-06,8.6461e-06
4.3157,0.57703,1.2959e-05,1.2285e-05,8.9935e-06
4.3157,0.64114,1.9754e-05,9.9615e-06,6.1917e-06
4.3157,0.70526,2.3203e-05,1.1982e-05,1.1666e-05
4.3157,0.76937,1.9188e-05,1.0301e-05,7.4808e-06
4.3157,0.83348,1.8064e-05,9.665e-06,5.1337e-06
4.3157,0.8976,1.8239e-05,1.1089e-05,9.0106e-06
4.3157,0.96171,1.6441e-05,1.2004e-05,8.5075e-06
4.3157,1.0258,1.1019e-05,6.8671e-06,3.5908e-06
4.3157,1.0899,1.4207e-05,1.4412e-05,7.3178e-06
4.3157,1.1541,1.5786e-05,1.2433e-05,5.5542e-06
4.3157,1.2182,6.2094e-06,8.9063e-06,1.1582e-05
4.3157,1.2823,1.3592e-05,1.2783e-05,6.3117e-06
4.3157,1.3464,1.5117e-05,1.4985e-05,9.8615e-06
4.3157,1.4105,1.7107e-05,1.0744e-05,6.2675e-06
4.3157,1.4746,1.7048e-05,1.6514e-05,9.648e-06
4.3157,1.5387,2.5565e-05,1.8265e-05,7.489e-06
4.3157,1.6029,1.9441e-05,1.9038e-05,1.1683e-05
4.3157,1.667,1.1792e-05,1.245e-05,1.0652e-05
4.3157,1.7311,2.0311e-05,1.7901e-05,1.1469e-05
4.3157,1.7952,1.9913e-05,1.5349e-05,6.8362e-06
4.3157,1.8593,1.9365e-05,1.3755e-05,9.907e-06
4.3157,1.9234,1.2203e-05,1.0104e-05,6.7054e-06
4.3157,1.9875,8.5375e-06,1.0595e-05,8.6276e-06
4.3157,2.0517,9.1762e-06,8.4064e-06,6.5337e-06
4.3157,2.1158,2.1874e-05,1.6874e-05,9.5093e-06
4.3157,2.1799,2.0815e-05,8.7888e-06,6.9467e-06
4.3157,2.244,2.0735e-05,1.171e-05,9.9705e-06
4.3157,2.3081,1.7635e-05,8.1866e-06,4.9447e-06
4.3157,2.3722,1.4881e-05,1.197e-05,8.1304e-06
4.3157,2.4363,1.7508e-05,1.0273e-05,8.4711e-06
4.3157,2.5005,1.5159e-05,7.1757e-06,8.6097e-06
4.3157,2.5646,1.5778e-05,8.6644e-06,6.7336e-06
4.3157,2.6287,9.3884e-06,9.7385e-06,9.3183e-06
4.3157,2.6928,9.8217e-06,8.8136e-06,6.5768e-06
4.3157,2.7569,6.9485e-06,8.0562e-06,8.4899e-06
4.3157,2.821,1.3803e-05,6.5993e-06,5.1839e-06
4.3157,2.8851,9.7818e-06,3.5058e-06,1.6775e-06
4.3157,2.9493,1.8228e-05,4.8516e-06,4.4992e-06
4.3157,3.0134,2.1254e-05,3.6364e-06,3.7922e-06
4.3157,3.0775,9.2956e-06,5.1863e-06,5.0245e-06
4.3157,3.1416,1.7637e-05,4.6592e-06,4.6589e-06
4.3792,0,NaN,NaN,NaN
4.3792,0.064114,4.3899e-06,2.3412e-06,1.7952e-06
4.3792,0.12823,1.3691e-05,5.8351e-06,5.8742e-06
4.3792,0.19234,1.4607e-05,4.9765e-06,3.658e-06
4.3792,0.25646,1.1609e-05,7.1253e-06,6.5762e-06
4.3792,0.32057,1.0473e-05,1.2101e-05,1.1246e-05
4.3792,0.38468,1.2308e-05,8.005e-06,8.3388e-06
4.3792,0.4488,1.9626e-05,9.7209e-06,7.6419e-06
4.3792,0.51291,1.3371e-05,1.0376e-05,5.4845e-06
4.3792,0.57703,1.429e-05,7.6108e-06,6.9186e-06
4.3792,0.64114,1.4603e-05,1.0986e-05,7.0137e-06
4.3792,0.70526,1.0884e-05,1.0111e-05,8.7997e-06
4.3792,0.76937,9.3991e-06,9.4802e-06,8.8879e-06
4.3792,0.83348,9.183e-06,5.2293e-06,8.2132e-06
4.3792,0.8976,1.7173e-05,1.6099e-05,6.9546e-06
4.3792,0.96171,1.7515e-05,1.5062e-05,6.2312e-06
4.3792,1.0258,2.0551e-05,1.9094e-05,1.1876e-05
4.3792,1.0899,1.853e-05,1.816e-05,9.534e-06
4.3792,1.1541,5.1448e-06,5.3606e-06,9.0109e-06
4.3792,1.2182,2.0375e-05,1.8028e-05,1.0299e-05
4.3792,1.2823,1.8247e-05,1.6727e-05,4.4956e-06
4.3792,1.3464,9.4822e-06,7.5911e-06,7.6703e-06
4.3792,1.4105,2.1055e-05,1.1611e-05,1.2049e-05
4.3792,1.4746,2.0009e-05,1.1818e-05,7.63e-06
4.3792,1.5387,2.321e-05,2.188e-05,1.1245e-05
4.3792,1.6029,2.0328e-05,1.3443e-05,1.1688e-05
4.3792,1.667,2.1001e-05,1.5479e-05,1.1123e-05
4.3792,1.7311,1.1363e-05,1.1256e-05,8.2061e-06
4.3792,1.7952,1.8623e-05,1.0348e-05,1.2339e-05
4.3792,1.8593,2.0581e-05,1.0782e-05,1.0147e-05
4.3792,1.9234,1.8488e-05,1.4207e-05,1.1317e-05
4.3792,1.9875,1.228e-05,8.4822e-06,6.77e-06
4.3792,2.0517,8.2082e-06,7.8889e-06,9.4609e-06
4.3792,2.1158,2.0529e-05,1.2578e-05,8.1098e-06
4.3792,2.1799,1.8779e-05,1.6262e-05,1.0045e-05
4.3792,2.244,1.4417e-05,1.6712e-05,1.0389e-05
4.3792,2.3081,1.3182e-05,8.1626e-06,7.6197e-06
4.3792,2.3722,1.5557e-05,1.0151e-05,5.0441e-06
4.3792,2.4363,1.8841e-05,1.4839e-05,1.0658e-05
4.3792,2.5005,1.9205e-05,8.7838e-06,8.9474e-06
4.3792,2.5646,1.0076e-05,1.0576e-05,9.4364e-06
4.3792,2.6287,8.5387e-06,7.2098e-06,7.0952e-06
4.3792,2.6928,1.3942e-05,8.3617e-06,5.9743e-06
4.3792,2.7569,1.2814e-05,9.6717e-06,7.1703e-06
4.3792,2.821,1.3911e-05,9.5643e-06,7.7199e-06
4.3792,2.8851,9.2119e-06,8.6747e-06,8.459e-06
4.3792,2.9493,5.7933e-06,8.0317e-06,7.5631e-06
4.3792,3.0134,1.6368e-05,7.2604e-06,7.1431e-06
4.3792,3.0775,3.0126e-06,3.3954e-06,3.4172e-06
4.3792,3.1416,1.3947e-05,8.9373e-06,8.9366e-06
4.4427,0,NaN,NaN,NaN
4.4427,0.064114,1.7132e-05,7.6373e-06,7.636e-06
4.4427,0.12823,8.5404e-06,4.8188e-06,4.6647e-06
4.4427,0.19234,1.1617e-05,1.0025e-05,9.5116e-06
4.4427,0.25646,1.2572e-05,7.4329e-06,6.6694e-06
4.4427,0.32057,6.7488e-06,1.0349e-05,9.0539e-06
4.4427,0.38468,1.0852e-05,9.0676e-06,5.7333e-06
4.4427,0.4488,8.8524e-06,1.0833e-05,9.8213e-06
4.4427,0.51291,1.582e-05,1.0952e-05,7.2724e-06
4.4427,0.57703,1.6312e-05,1.2376e-05,8.1124e-06
4.4427,0.64114,2.0363e-05,9.5099e-06,6.2422e-06
4.4427,0.70526,1.8529e-05,1.4425e-05,9.7991e-06
4.4427,0.76937,1.9445e-05,1.3322e-05,8.9549e-06
4.4427,0.83348,1.7751e-05,1.0707e-05,3.7855e-06
4.4427,0.8976,1.107e-05,7.841e-06,4.5723e-06
4.4427,0.96171,2.1099e-05,1.3619e-05,1.2422e-05
4.4427,1.0258,2.0387e-05,1.9326e-05,9.3885e-06
4.4427,1.0899,2.0495e-05,1.5375e-05,7.2007e-06
4.4427,1.1541,1.8627e-05,1.1148e-05,1.1361e-05
4.4427,1.2182,1.7036e-05,1.4555e-05,8.2321e-06
4.4427,1.2823,2.0243e-05,1.7402e-05,8.7783e-06
4.4427,1.3464,2.6233e-05,1.7101e-05,7.8823e-06
4.4427,1.4105,1.1947e-05,1.1885e-05,1.2005e-05
4.4427,1.4746,2.0176e-05,1.1454e-05,7.743e-06
4.4427,1.5387,2.1724e-05,2.1227e-05,1.0696e-05
4.4427,1.6029,1.4926e-05,1.4752e-05,5.1527e-06
4.4427,1.667,2.1043e-05,1.7381e-05,9.1461e-06
4.4427,1.7311,1.6483e-05,1.4768e-05,6.5872e-06
4.4427,1.7952,1.3783e-05,1.2827e-05,1.1514e-05
4.4427,1.8593,1.3558e-05,1.3836e-05,8.6577e-06
4.4427,1.9234,8.6217e-06,5.7218e-06,8.3551e-06
4.4427,1.9875,8.7526e-06,7.6184e-06,8.9541e-06
4.4427,2.0517,1.8731e-05,1.7403e-05,1.0465e-05
4.4427,2.1158,1.7619e-05,9.5717e-06,1.1213e-05
4.4427,2.1799,2.4123e-05,1.7084e-05,1.1421e-05
4.4427,2.244,1.5889e-05,8.5864e-06,6.2626e-06
4.4427,2.3081,1.3708e-05,1.0265e-05,1.0211e-05
4.4427,2.3722,1.5691e-05,9.8379e-06,1.271e-05
4.4427,2.4363,1.637e-05,8.5564e-06,5.1996e-06
4.4427,2.5005,1.4903e-05,1.0542e-05,8.8193e-06
4.4427,2.5646,1.8089e-05,9.8624e-06,7.6017e-06
4.4427,2.6287,8.4304e-06,7.9859e-06,6.5761e-06
4.4427,2.6928,1.0046e-05,9.367e-06,8.4103e-06
4.4427,2.7569,8.6103e-06,8.1473e-06,7.5467e-06
4.4427,2.821,1.5593e-05,1.0829e-05,9.2301e-06
4.4427,2.8851,1.6878e-05,1.0545e-05,9.5962e-06
4.4427,2.9493,1.5906e-05,5.6004e-06,5.258e-06
4.4427,3.0134,1.0914e-05,6.7281e-06,6.3394e-06
4.4427,3.0775,6.8927e-06,7.3361e-06,7.3135e-06
4.4427,3.1416,7.8704e-06,7.4705e-06,7.4726e-06
4.5061,0,NaN,NaN,NaN
4.5061,0.064114,5.7489e-06,6.2923e-06,6.2406e-06
4.5061,0.12823,6.1578e-06,7.1006e-06,6.7209e-06
4.5061,0.19234,1.1013e-05,6.7085e-06,6.2776e-06
4.5061,0.25646,1.4449e-05,6.4431e-06,6.7552e-06
4.5061,0.32057,1.8177e-05,6.5806e-06,4.4539e-06
4.5061,0.38468,6.8696e-06,6.0409e-06,3.8283e-06
4.5061,0.4488,1.0689e-05,4.1866e-06,3.1444e-06
4.5061,0.51291,1.7564e-05,1.0973e-05,8.8387e-06
4.5061,0.57703,1.6189e-05,7.1916e-06,6.7665e-06
4.5061,0.64114,1.8871e-05,8.9927e-06,9.6875e-06
4.5061,0.70526,1.7042e-05,1.4588e-05,9.5101e-06
4.5061,0.76937,9.1986e-06,1.1461e-05,9.179e-06
4.5061,0.83348,1.5314e-05,1.0716e-05,7.286e-06
4.5061,0.8976,1.3109e-05,8.7447e-06,5.3892e-06
4.5061,0.96171,1.3413e-05,1.0373e-05,5.3856e-06
4.5061,1.0258,1.1684e-05,7.7612e-06,7.6014e-06
4.5061,1.0899,1.5696e-05,9.4472e-06,1.0155e-05
4.5061,1.1541,1.6845e-05,7.8143e-06,8.4077e-06
4.5061,1.2182,1.0583e-05,7.868e-06,1.0894e-05
4.5061,1.2823,2.0718e-05,1.8775e-05,9.8131e-06
4.5061,1.3464,1.79e-05,1.3052e-05,5.9002e-06
4.5061,1.4105,1.4401e-05,1.0875e-05,9.771e-06
4.5061,1.4746,1.374e-05,6.6208e-06,8.3329e-06
4.5061,1.5387,2.1521e-05,1.2449e-05,6.2454e-06
4.5061,1.6029,2.1451e-05,9.5177e-06,9.0795e-06
4.5061,1.667,1.6642e-05,1.4281e-05,5.2657e-06
4.5061,1.7311,2.5705e-05,1.6606e-05,8.3026e-06
4.5061,1.7952,2.0163e-05,1.6511e-05,9.7396e-06
4.5061,1.8593,2.6815e-05,1.9917e-05,1.0002e-05
4.5061,1.9234,1.7465e-05,1.5047e-05,8.4767e-06
4.5061,1.9875,2.0365e-05,1.0173e-05,1.4127e-05
4.5061,2.0517,1.2079e-05,1.0517e-05,1.1859e-05
4.5061,2.1158,1.1172e-05,1.329e-05,1.2842e-05
4.5061,2.1799,2.6024e-05,1.8595e-05,9.8675e-06
4.5061,2.244,1.7901e-05,1.6039e-05,8.6921e-06
4.5061,2.3081,1.8684e-05,9.352e-06,5.7497e-06
4.5061,2.3722,2.4962e-05,1.6493e-05,1.1141e-05
4.5061,2.4363,1.388e-05,1.0669e-05,5.5026e-06
4.5061,2.5005,2.1581e-05,1.2111e-05,8.5281e-06
4.5061,2.5646,1.2789e-05,6.1417e-06,6.8037e-06
4.5061,2.6287,1.2911e-05,1.0108e-05,6.9834e-06
4.5061,2.6928,1.453e-05,7.8293e-06,9.0514e-06
4.5061,2.7569,8.6125e-06,5.7804e-06,1.5705e-06
4.5061,2.821,1.5089e-05,7.1631e-06,3.9724e-06
4.5061,2.8851,1.1221e-05,8.2074e-06,7.8192e-06
4.5061,2.9493,1.0881e-05,9.3788e-06,9.3264e-06
4.5061,3.0134,8.8693e-06,6.8592e-06,6.5349e-06
4.5061,3.0775,1.2527e-05,9.4807e-06,9.4477e-06
4.5061,3.1416,1.5702e-05,6.8179e-06,6.8177e-06
4.5696,0,NaN,NaN,NaN
4.5696,0.064114,1.251e-05,9.9355e-06,9.8614e-06
4.5696,0.12823,2.2575e-05,1.8391e-06,9.9023e-07
4.5696,0.19234,6.9101e-06,4.709e-06,4.7489e-06
4.5696,0.25646,2.0242e-05,4.7754e-06,4.215e-06
4.5696,0.32057,3.6209e-06,8.4047e-06,9.0751e-06
4.5696,0.38468,7.799e-06,1.0443e-05,8.535e-06
4.5696,0.4488,1.3295e-05,7.9465e-06,2.5703e-06
4.5696,0.51291,1.5581e-05,1.1967e-05,8.6025e-06
4.5696,0.57703,1.1378e-05,1.0912e-05,5.7871e-06
4.5696,0.64114,1.6735e-05,1.5731e-05,1.0749e-05
4.5696,0.70526,8.7397e-06,1.1752e-05,8.7e-06
4.5696,0.76937,1.778e-05,7.0416e-06,7.0288e-06
4.5696,0.83348,1.3802e-05,1.0419e-05,8.2053e-06
4.5696,0.8976,1.8703e-05,1.1671e-05,5.5361e-06
4.5696,0.96171,1.9069e-05,9.8263e-06,8.1729e-06
4.5696,1.0258,1.7802e-05,1.7367e-05,8.5016e-06
4.5696,1.0899,2.0798e-05,1.0641e-05,6.3783e-06
4.5696,1.1541,1.4141e-05,1.1815e-05,7.1865e-06
4.5696,1.2182,1.6032e-05,1.4129e-05,9.5975e-06
4.5696,1.2823,2.404e-05,1.9623e-05,1.0924e-05
4.5696,1.3464,1.8575e-05,1.7843e-05,7.4764e-06
4.5696,1.4105,2.1047e-05,1.59e-05,9.7351e-06
4.5696,1.4746,1.7323e-05,1.0675e-05,8.7831e-06
4.5696,1.5387,2.3837e-05,1.2222e-05,2.2652e-06
4.5696,1.6029,2.1991e-05,1.5801e-05,5.6086e-06
4.5696,1.667,2.1508e-05,1.6522e-05,1.0686e-05
4.5696,1.7311,1.3687e-05,1.1541e-05,1.1306e-05
4.5696,1.7952,2.3993e-05,1.653e-05,5.1919e-06
4.5696,1.8593,1.8003e-05,7.4984e-06,1.1556e-05
4.5696,1.9234,1.489e-05,1.3584e-05,1.2197e-05
4.5696,1.9875,1.0581e-05,1.2807e-05,1.0724e-05
4.5696,2.0517,2.1063e-05,1.6994e-05,8.836e-06
4.5696,2.1158,1.8962e-05,1.0568e-05,6.6713e-06
4.5696,2.1799,9.6082e-06,1.1364e-05,1.0213e-05
4.5696,2.244,1.4252e-05,9.1064e-06,6.7333e-06
4.5696,2.3081,1.547e-05,1.4379e-05,6.6526e-06
4.5696,2.3722,1.1524e-05,1.0472e-05,5.5387e-06
4.5696,2.4363,1.202e-05,7.1757e-06,3.0344e-06
4.5696,2.5005,1.511e-05,1.287e-05,7.4537e-06
4.5696,2.5646,7.2422e-06,1.1203e-05,8.7449e-06
4.5696,2.6287,1.5272e-05,8.4253e-06,7.1359e-06
4.5696,2.6928,2.3751e-05,1.2535e-05,9.5757e-06
4.5696,2.7569,7.0831e-06,1.0834e-05,9.3808e-06
4.5696,2.821,1.1586e-05,8.7377e-06,6.7862e-06
4.5696,2.8851,9.049e-06,6.2482e-06,4.4676e-06
4.5696,2.9493,8.6139e-06,5.5701e-06,4.8371e-06
4.5696,3.0134,4.5359e-06,3.6593e-06,3.3177e-06
4.5696,3.0775,1.0132e-05,7.3408e-06,7.2538e-06
4.5696,3.1416,5.2798e-06,8.9785e-07,8.8971e-07
4.6331,0,NaN,NaN,NaN
4.6331,0.064114,9.1625e-06,7.6144e-06,7.5185e-06
4.6331,0.12823,9.032e-06,7.2003e-06,6.7748e-06
4.6331,0.19234,1.2323e-05,6.3264e-06,5.5198e-06
4.6331,0.25646,1.2171e-05,8.041e-06,7.0589e-06
4.6331,0.32057,8.2748e-06,4.4581e-06,3.5835e-06
4.6331,0.38468,1.4086e-05,7.0412e-06,5.4472e-06
4.6331,0.4488,1.2709e-05,9.0653e-06,5.5027e-06
4.6331,0.51291,1.8017e-05,1.0192e-05,8.2114e-06
4.6331,0.57703,9.1174e-06,8.0031e-06,9.6697e-06
4.6331,0.64114,1.0694e-05,6.3683e-06,7.6983e-06
4.6331,0.70526,1.8714e-05,1.0682e-05,7.1613e-06
4.6331,0.76937,1.1219e-05,7.716e-06,9.0482e-06
4.6331,0.83348,1.1671e-05,9.3659e-06,6.4512e-06
4.6331,0.8976,1.0772e-05,9.1485e-06,1.1207e-05
4.6331,0.96171,2.2953e-05,1.6882e-05,9.0598e-06
4.6331,1.0258,1.249e-05,7.9797e-06,1.0916e-05
4.6331,1.0899,1.5558e-05,1.4498e-05,1.1206e-05
4.6331,1.1541,2.2903e-05,1.2827e-05,4.9413e-06
4.6331,1.2182,1.3163e-05,1.3132e-05,9.0301e-06
4.6331,1.2823,1.5055e-05,9.6796e-06,8.5372e-06
4.6331,1.3464,2.9072e-05,1.8872e-05,7.9456e-06
4.6331,1.4105,1.6344e-05,1.3962e-05,6.9185e-06
4.6331,1.4746,1.8617e-05,1.3627e-05,1.0695e-05
4.6331,1.5387,1.9415e-05,1.311e-05,7.0999e-06
4.6331,1.6029,1.8998e-05,1.4169e-05,6.6509e-06
4.6331,1.667,1.0671e-05,1.0081e-05,9.868e-06
4.6331,1.7311,1.3087e-05,1.0753e-05,8.6337e-06
4.6331,1.7952,1.6519e-05,1.6025e-05,9.1848e-06
4.6331,1.8593,1.9017e-05,6.3192e-06,8.5844e-06
4.6331,1.9234,2.0072e-05,1.2437e-05,1.2732e-05
4.6331,1.9875,2.5431e-05,1.1468e-05,6.6011e-06
4.6331,2.0517,2.3009e-05,1.7728e-05,1.1071e-05
4.6331,2.1158,1.3749e-05,7.3163e-06,9.5429e-06
4.6331,2.1799,1.573e-05,1.4953e-05,9.8912e-06
4.6331,2.244,2.0034e-05,1.5626e-05,1.0099e-05
4.6331,2.3081,1.2069e-05,1.0573e-05,8.952e-06
4.6331,2.3722,1.1091e-05,6.5229e-06,9.9355e-06
4.6331,2.4363,1.8927e-05,8.4008e-06,6.6881e-06
4.6331,2.5005,9.683e-06,5.3433e-06,5.778e-06
4.6331,2.5646,1.6239e-05,8.0583e-06,6.8273e-06
4.6331,2.6287,1.4862e-05,1.2627e-05,1.0184e-05
4.6331,2.6928,6.7737e-06,6.1064e-06,5.7658e-06
4.6331,2.7569,1.2606e-05,6.8934e-06,3.6955e-06
4.6331,2.821,1.7076e-05,7.7456e-06,6.12e-06
4.6331,2.8851,3.5486e-06,4.9746e-06,4.2484e-06
4.6331,2.9493,1.0298e-05,1.0229e-05,9.9825e-06
4.6331,3.0134,1.3369e-05,5.4685e-06,5.0784e-06
4.6331,3.0775,1.5041e-05,2.6961e-06,2.4423e-06
4.6331,3.1416,1.2578e-05,1.0089e-05,1.0086e-05
4.6965,0,NaN,NaN,NaN
4.6965,0.064114,1.0721e-05,1.1224e-05,1.1198e-05
4.6965,0.12823,1.8169e-05,4.4445e-06,4.0091e-06
4.6965,0.19234,1.9875e-05,5.0512e-06,4.5748e-06
4.6965,0.25646,2.0671e-05,8.3904e-06,6.9432e-06
4.6965,0.32057,1.5095e-05,4.8134e-06,2.9213e-06
4.6965,0.38468,1.9698e-05,8.1843e-06,4.6721e-06
4.6965,0.4488,2.1445e-05,9.6308e-06,8.2075e-06
4.6965,0.51291,1.3772e-05,8.2112e-06,5.9346e-06
4.6965,0.57703,1.4666e-05,9.3836e-06,6.1633e-06
4.6965,0.64114,1.3725e-05,7.3239e-06,6.89e-06
4.6965,0.70526,1.6828e-05,1.0927e-05,5.4004e-06
4.6965,0.76937,1.3869e-05,6.4353e-06,5.4863e-06
4.6965,0.83348,1.0693e-05,9.713e-06,5.4168e-06
4.6965,0.8976,1.7866e-05,1.7565e-05,9.7584e-06
4.6965,0.96171,1.5743e-05,1.4903e-05,1.0825e-05
4.6965,1.0258,2.3376e-05,1.5496e-05,1.0516e-05
4.6965,1.0899,2.2798e-05,1.6856e-05,9.4142e-06
4.6965,1.1541,2.25e-05,1.8576e-05,1.0358e-05
4.6965,1.2182,6.3707e-06,8.7036e-06,1.1861e-05
4.6965,1.2823,1.9817e-05,1.5774e-05,8.513e-06
4.6965,1.3464,1.9876e-05,1.7619e-05,1.1256e-05
4.6965,1.4105,2.1136e-05,9.3734e-06,7.7653e-06
4.6965,1.4746,1.5338e-05,1.3145e-05,4.7242e-06
4.6965,1.5387,1.2933e-05,1.2442e-05,1.4394e-05
4.6965,1.6029,7.6555e-06,7.4288e-06,8.345e-06
4.6965,1.667,1.6414e-05,1.2717e-05,8.3692e-06
4.6965,1.7311,1.6729e-05,9.698e-06,5.2125e-06
4.6965,1.7952,1.6521e-05,1.4197e-05,9.5202e-06
4.6965,1.8593,1.3769e-05,8.9816e-06,5.5344e-06
4.6965,1.9234,1.1943e-05,1.0999e-05,8.3807e-06
4.6965,1.9875,1.8519e-05,1.6871e-05,1.2234e-05
4.6965,2.0517,1.9063e-05,1.1385e-05,5.5563e-06
4.6965,2.1158,2.1346e-05,1.2397e-05,3.3082e-06
4.6965,2.1799,2.0888e-05,1.281e-05,9.0381e-06
4.6965,2.244,1.8574e-05,1.4658e-05,8.5679e-06
4.6965,2.3081,1.1248e-05,1.2144e-05,7.1022e-06
4.6965,2.3722,1.2612e-05,7.1889e-06,2.428e-06
4.6965,2.4363,1.2932e-05,1.0605e-05,8.214e-06
4.6965,2.5005,1.6766e-05,1.3008e-05,8.1597e-06
4.6965,2.5646,2.053e-05,1.1192e-05,1.092e-05
4.6965,2.6287,1.8828e-05,9.519e-06,9.5131e-06
4.6965,2.6928,1.4279e-05,1.0253e-05,7.0072e-06
4.6965,2.7569,1.2481e-05,8.5946e-06,5.9459e-06
4.6965,2.821,1.2946e-05,9.0156e-06,8.7831e-06
4.6965,2.8851,9.7648e-06,8.1258e-06,7.0065e-06
4.6965,2.9493,6.2275e-06,2.8886e-06,2.7567e-06
4.6965,3.0134,1.0893e-05,1.0044e-05,9.9498e-06
4.6965,3.0775,1.2898e-05,1.1586e-05,1.1596e-05
4.6965,3.1416,1.9473e-05,4.6119e-06,4.6107e-06
4.76,0,NaN,NaN,NaN
4.76,0.064114,1.3783e-05,9.715e-06,9.7172e-06
4.76,0.12823,1.2706e-05,6.4489e-06,6.0983e-06
4.76,0.19234,3.3346e-06,4.6635e-06,3.5869e-06
4.76,0.25646,1.314e-05,4.2102e-06,2.9328e-06
4.76,0.32057,1.8172e-05,1.1988e-05,1.0453e-05
4.76,0.38468,1.3928e-05,8.6124e-06,6.8478e-06
4.76,0.4488,9.6546e-06,3.9937e-06,4.1822e-06
4.76,0.51291,1.0646e-05,1.413e-05,1.1147e-05
4.76,0.57703,9.4319e-06,6.6061e-06,8.1308e-06
4.76,0.64114,1.1194e-05,6.0133e-06,5.8143e-06
4.76,0.70526,8.2753e-06,7.5735e-06,6.5933e-06
4.76,0.76937,1.2637e-05,8.0106e-06,6.2446e-06
4.76,0.83348,1.8591e-05,1.5104e-05,1.0275e-05
4.76,0.8976,2.4959e-05,1.6374e-05,9.0378e-06
4.76,0.96171,2.146e-05,1.433e-05,5.4258e-06
4.76,1.0258,1.8837e-05,1.6805e-05,1.0961e-05
4.76,1.0899,2.5896e-05,1.8071e-05,8.7487e-06
4.76,1.1541,2.078e-05,1.731e-05,9.6286e-06
4.76,1.2182,1.6908e-05,1.9656e-05,1.4856e-05
4.76,1.2823,2.2556e-05,2.1862e-05,1.2228e-05
4.76,1.3464,2.3296e-05,2.0412e-05,1.17e-05
4.76,1.4105,2.1466e-05,1.6882e-05,7.4233e-06
4.76,1.4746,1.8706e-05,1.6518e-05,8.222e-06
4.76,1.5387,1.114e-05,1.1264e-05,5.2326e-06
4.76,1.6029,1.4117e-05,1.1422e-05,2.0611e-06
4.76,1.667,2.1614e-05,8.4098e-06,7.0192e-06
4.76,1.7311,2.1496e-05,1.6681e-05,1.2906e-05
4.76,1.7952,2.8213e-05,2.1148e-05,1.1506e-05
4.76,1.8593,1.3357e-05,1.255e-05,9.727e-06
4.76,1.9234,1.0914e-05,9.3416e-06,1.1195e-05
4.76,1.9875,1.6436e-05,1.3556e-05,9.8688e-06
4.76,2.0517,2.0364e-05,1.7385e-05,8.5256e-06
4.76,2.1158,2.134e-05,1.9514e-05,1.1278e-05
4.76,2.1799,1.5617e-05,1.2519e-05,8.3195e-06
4.76,2.244,2.4524e-05,1.8044e-05,9.4018e-06
4.76,2.3081,1.3661e-05,5.3168e-06,5.7731e-06
4.76,2.3722,1.6072e-05,1.6389e-05,1.104e-05
4.76,2.4363,6.9476e-06,9.8983e-06,1.0844e-05
4.76,2.5005,2.0206e-05,9.4761e-06,4.9197e-06
4.76,2.5646,8.4168e-06,1.3491e-05,1.0931e-05
4.76,2.6287,1.1615e-05,5.817e-06,6.9711e-06
4.76,2.6928,1.1749e-05,9.777e-06,5.5499e-06
4.76,2.7569,2.0509e-05,1.2815e-05,1.05e-05
4.76,2.821,1.2619e-05,8.3521e-06,7.1644e-06
4.76,2.8851,1.2697e-05,7.0755e-06,5.9284e-06
4.76,2.9493,1.7509e-05,5.2064e-06,3.8379e-06
4.76,3.0134,1.9659e-05,4.4141e-06,3.757e-06
4.76,3.0775,1.4705e-05,8.356e-06,8.3163e-06
4.76,3.1416,1.6898e-05,6.7068e-06,6.7067e-06
4.8235,0,NaN,NaN,NaN
4.8235,0.064114,1.1352e-05,1.0382e-05,1.0312e-05
4.8235,0.12823,1.6054e-05,5.4862e-06,5.4574e-06
4.8235,0.19234,1.2249e-05,6.4264e-06,5.2829e-06
4.8235,0.25646,1.5684e-05,1.1628e-05,1.1327e-05
4.8235,0.32057,1.8518e-05,8.601e-06,7.9947e-06
4.8235,0.38468,2.0924e-05,5.6637e-06,2.599e-06
4.8235,0.4488,1.4163e-05,8.9373e-06,5.1565e-06
4.8235,0.51291,1.0666e-05,1.1054e-05,9.4338e-06
4.8235,0.57703,1.3003e-05,1.332e-05,9.338e-06
4.8235,0.64114,1.4147e-05,8.238e-06,6.1864e-06
4.8235,0.70526,1.3791e-05,6.534e-06,6.8003e-06
4.8235,0.76937,7.5358e-06,7.7244e-06,8.4978e-06
4.8235,0.83348,1.5119e-05,1.016e-05,6.44e-06
4.8235,0.8976,1.9317e-05,9.7116e-06,1.0485e-05
4.8235,0.96171,1.3497e-05,7.305e-06,7.9575e-06
4.8235,1.0258,1.5167e-05,1.2582e-05,4.7287e-06
4.8235,1.0899,1.8674e-05,1.34e-05,9.2071e-06
4.8235,1.1541,1.9919e-05,1.4867e-05,6.529e-06
4.8235,1.2182,1.721e-05,9.2901e-06,1.2467e-05
4.8235,1.2823,2.4293e-05,1.4462e-05,6.0605e-06
4.8235,1.3464,2.6255e-05,2.1635e-05,1.2635e-05
4.8235,1.4105,2.1812e-05,1.7759e-05,1.1455e-05
4.8235,1.4746,2.0612e-05,2.0849e-05,1.0723e-05
4.8235,1.5387,2.0984e-05,8.3058e-06,7.3039e-06
4.8235,1.6029,2.6973e-05,1.9467e-05,1.1457e-05
4.8235,1.667,1.0016e-05,8.019e-06,8.9558e-06
4.8235,1.7311,1.9059e-05,7.5277e-06,1.1392e-05
4.8235,1.7952,1.521e-05,1.1685e-05,1.1169e-05
4.8235,1.8593,2.2301e-05,1.7656e-05,9.9545e-06
4.8235,1.9234,2.0363e-05,1.5509e-05,5.4714e-06
4.8235,1.9875,2.0248e-05,7.5457e-06,6.082e-06
4.8235,2.0517,1.748e-05,1.1841e-05,5.413e-06
4.8235,2.1158,1.6384e-05,1.618e-05,1.0353e-05
4.8235,2.1799,2.2604e-05,1.6397e-05,7.5064e-06
4.8235,2.244,1.5092e-05,9.382e-06,4.7846e-06
4.8235,2.3081,2.392e-05,1.3495e-05,1.0082e-05
4.8235,2.3722,1.1535e-05,5.1905e-06,7.3903e-06
4.8235,2.4363,1.027e-05,9.4478e-06,6.0181e-06
4.8235,2.5005,2.3893e-05,1.4819e-05,1.0846e-05
4.8235,2.5646,1.4256e-05,1.1472e-05,8.8392e-06
4.8235,2.6287,8.2198e-06,1.0664e-05,9.8945e-06
4.8235,2.6928,9.1464e-06,1.2048e-05,1.0028e-05
4.8235,2.7569,1.8427e-05,5.939e-06,6.6568e-06
4.8235,2.821,9.2524e-06,8.6417e-06,6.6781e-06
4.8235,2.8851,9.1769e-06,7.5589e-06,7.676e-06
4.8235,2.9493,7.6778e-06,9.3389e-06,9.1792e-06
4.8235,3.0134,1.065e-05,1.0383e-05,1.0181e-05
4.8235,3.0775,1.1296e-05,5.6418e-06,5.557e-06
4.8235,3.1416,4.8715e-06,4.9143e-06,4.9143e-06
4.8869,0,NaN,NaN,NaN
4.8869,0.064114,1.1504e-05,1.0688e-05,1.0612e-05
4.8869,0.12823,9.3289e-06,8.1633e-06,7.8624e-06
4.8869,0.19234,1.5763e-05,6.4925e-06,5.7026e-06
4.8869,0.25646,1.6289e-05,7.942e-06,7.6345e-06
4.8869,0.32057,1.2104e-05,6.5058e-06,6.3302e-06
4.8869,0.38468,8.1751e-06,9.8316e-06,8.518e-06
4.8869,0.4488,3.5831e-06,8.2603e-06,7.9138e-06
4.8869,0.51291,4.6288e-06,8.7602e-06,7.7549e-06
4.8869,0.57703,2.2964e-05,1.2924e-05,9.6082e-06
4.8869,0.64114,1.5788e-05,9.624e-06,5.2552e-06
4.8869,0.70526,2.0291e-05,1.6552e-05,1.1537e-05
4.8869,0.76937,1.5924e-05,4.4996e-06,7.685e-06
4.8869,0.83348,1.5284e-05,8.6459e-06,4.9826e-06
4.8869,0.8976,1.4259e-05,5.2634e-06,4.2728e-06
4.8869,0.96171,1.9988e-05,1.6257e-05,6.8348e-06
4.8869,1.0258,1.7839e-05,1.6114e-05,7.0026e-06
4.8869,1.0899,2.4292e-05,1.8444e-05,1.0192e-05
4.8869,1.1541,1.6875e-05,4.9994e-06,5.3726e-06
4.8869,1.2182,1.5278e-05,1.0585e-05,1.0217e-05
4.8869,1.2823,2.1441e-05,2.0274e-05,9.6281e-06
4.8869,1.3464,1.5142e-05,7.6772e-06,1.2664e-05
4.8869,1.4105,1.9064e-05,8.7289e-06,7.4787e-06
4.8869,1.4746,2.5576e-05,1.7029e-05,6.3341e-06
4.8869,1.5387,3.0119e-05,2.1587e-05,8.5734e-06
4.8869,1.6029,2.2792e-05,1.217e-05,4.8281e-06
4.8869,1.667,1.6163e-05,1.4242e-05,7.861e-06
4.8869,1.7311,2.3973e-05,1.1706e-05,6.5619e-06
4.8869,1.7952,1.1332e-05,1.2212e-05,7.2285e-06
4.8869,1.8593,8.9298e-06,1.037e-05,1.0432e-05
4.8869,1.9234,2.2683e-05,2.1033e-05,1.1938e-05
4.8869,1.9875,2.0124e-05,9.3941e-06,1.1156e-05
4.8869,2.0517,2.0407e-05,7.3688e-06,8.8113e-06
4.8869,2.1158,2.1333e-05,1.7713e-05,7.1928e-06
4.8869,2.1799,1.1376e-05,9.3028e-06,8.2343e-06
4.8869,2.244,9.5322e-06,5.5402e-06,7.6432e-06
4.8869,2.3081,7.0949e-06,1.2565e-05,1.0578e-05
4.8869,2.3722,1.9761e-05,1.1647e-05,8.0815e-06
4.8869,2.4363,1.7532e-05,7.9962e-06,5.4103e-06
4.8869,2.5005,1.5877e-05,1.189e-05,7.691e-06
4.8869,2.5646,1.4687e-05,1.1323e-05,7.043e-06
4.8869,2.6287,9.8314e-06,1.2088e-05,9.6053e-06
4.8869,2.6928,8.9474e-06,9.2366e-06,6.8056e-06
4.8869,2.7569,1.3956e-05,8.5561e-06,8.2715e-06
4.8869,2.821,1.369e-05,7.4543e-06,5.2138e-06
4.8869,2.8851,1.4705e-05,5.1612e-06,4.9611e-06
4.8869,2.9493,1.6876e-05,4.4036e-06,3.1517e-06
4.8869,3.0134,1.2003e-05,4.8826e-06,5.0149e-06
4.8869,3.0775,7.8069e-06,8.7374e-06,8.7111e-06
4.8869,3.1416,1.4186e-05,8.8489e-06,8.8435e-06
4.9504,0,NaN,NaN,NaN
4.9504,0.064114,1.84e-05,5.6649e-06,5.76e-06
4.9504,0.12823,7.0654e-06,4.309e-06,3.8973e-06
4.9504,0.19234,1.3687e-05,4.9055e-06,3.6585e-06
4.9504,0.25646,5.5522e-06,3.4615e-06,3.1287e-06
4.9504,0.32057,8.6853e-06,7.9961e-06,5.8247e-06
4.9504,0.38468,1.8401e-05,1.1038e-05,9.3052e-06
4.9504,0.4488,1.8855e-05,5.1182e-06,3.1039e-06
4.9504,0.51291,1.1468e-05,1.0815e-05,1.0002e-05
4.9504,0.57703,1.8166e-05,1.0777e-05,6.7436e-06
4.9504,0.64114,1.6114e-05,9.8195e-06,7.2461e-06
4.9504,0.70526,1.6953e-05,9.0411e-06,3.0305e-06
4.9504,0.76937,1.9959e-05,1.631e-05,7.0907e-06
4.9504,0.83348,1.0069e-05,8.1439e-06,6.5778e-06
4.9504,0.8976,2.0551e-05,1.5304e-05,6.7243e-06
4.9504,0.96171,1.2812e-05,4.7907e-06,1.0651e-05
4.9504,1.0258,9.3006e-06,5.2434e-06,6.6139e-06
4.9504,1.0899,1.9566e-05,1.5287e-05,9.4565e-06
4.9504,1.1541,1.499e-05,1.4277e-05,6.099e-06
4.9504,1.2182,2.3262e-05,1.8952e-05,1.0065e-05
4.9504,1.2823,1.572e-05,1.2782e-05,8.539e-06
4.9504,1.3464,6.5647e-06,5.7487e-06,9.556e-06
4.9504,1.4105,1.5005e-05,1.4824e-05,1.1623e-05
4.9504,1.4746,2.2993e-05,1.7519e-05,9.6844e-06
4.9504,1.5387,2.2938e-05,1.9907e-05,1.1081e-05
4.9504,1.6029,1.1767e-05,1.2215e-05,1.2527e-05
4.9504,1.667,1.7169e-05,1.3879e-05,9.967e-06
4.9504,1.7311,2.804e-06,1.6314e-06,1.0165e-05
4.9504,1.7952,9.1783e-06,1.1666e-05,1.2408e-05
4.9504,1.8593,1.0497e-05,1.2897e-05,9.3606e-06
4.9504,1.9234,1.4537e-05,1.3602e-05,8.3254e-06
4.9504,1.9875,1.7956e-05,6.1848e-06,8.9088e-06
4.9504,2.0517,1.2072e-05,9.997e-06,3.3274e-06
4.9504,2.1158,1.586e-05,1.1943e-05,1.0767e-05
4.9504,2.1799,1.6653e-05,1.0548e-05,5.882e-06
4.9504,2.244,1.0387e-05,4.1181e-06,7.3283e-06
4.9504,2.3081,1.619e-05,1.1889e-05,4.5202e-06
4.9504,2.3722,1.1375e-05,4.141e-06,8.2853e-06
4.9504,2.4363,1.321e-05,6.4545e-06,5.6049e-06
4.9504,2.5005,2.1376e-05,1.0789e-05,7.7008e-06
4.9504,2.5646,8.6156e-06,8.8705e-06,7.69e-06
4.9504,2.6287,9.4285e-06,1.2647e-05,1.0574e-05
4.9504,2.6928,1.8594e-05,7.0542e-06,5.5523e-06
4.9504,2.7569,1.4916e-05,4.8063e-06,3.088e-06
4.9504,2.821,1.7621e-05,1.1936e-05,1.0439e-05
4.9504,2.8851,1.1472e-05,7.2353e-06,6.8718e-06
4.9504,2.9493,1.2318e-05,7.9979e-06,7.661e-06
4.9504,3.0134,1.2464e-05,8.3732e-06,8.1121e-06
4.9504,3.0775,1.0088e-05,8.8673e-06,8.803e-06
4.9504,3.1416,1.023e-05,7.7487e-06,7.749e-06
5.0139,0,NaN,NaN,NaN
5.0139,0.064114,5.1691e-06,3.2381e-06,3.0203e-06
5.0139,0.12823,1.2184e-05,8.3443e-06,8.0845e-06
5.0139,0.19234,9.8267e-06,1.1613e-05,1.1426e-05
5.0139,0.25646,6.2497e-06,5.4879e-06,4.5701e-06
5.0139,0.32057,7.4805e-06,6.4247e-06,6.2513e-06
5.0139,0.38468,9.3498e-06,7.8165e-06,5.3122e-06
5.0139,0.4488,1.8099e-05,8.1269e-06,7.1672e-06
5.0139,0.51291,2.2748e-05,1.0422e-05,5.8024e-06
5.0139,0.57703,2.1318e-05,1.0673e-05,7.9003e-06
5.0139,0.64114,1.8886e-05,1.2463e-05,5.7519e-06
5.0139,0.70526,1.719e-05,9.1819e-06,4.303e-06
5.0139,0.76937,1.5076e-05,9.7109e-06,6.4203e-06
5.0139,0.83348,1.9417e-05,1.7451e-05,1.0896e-05
5.0139,0.8976,1.934e-05,1.4548e-05,1.1315e-05
5.0139,0.96171,1.7663e-05,1.3613e-05,8.8766e-06
5.0139,1.0258,2.4792e-05,2.0613e-05,1.2354e-05
5.0139,1.0899,1.5571e-05,8.7509e-06,7.1913e-06
5.0139,1.1541,1.379e-05,9.1343e-06,9.781e-06
5.0139,1.2182,1.6588e-05,1.5379e-05,7.611e-06
5.0139,1.2823,2.1813e-05,3.4867e-06,7.4747e-06
5.0139,1.3464,2.1751e-05,1.6315e-05,7.7453e-06
5.0139,1.4105,2.4162e-05,2.2614e-05,1.0355e-05
5.0139,1.4746,8.6488e-06,8.3681e-06,6.0959e-06
5.0139,1.5387,1.8442e-05,1.8139e-05,1.0458e-05
5.0139,1.6029,1.6605e-05,1.6183e-05,1.188e-05
5.0139,1.667,1.0765e-05,9.9821e-06,4.1423e-06
5.0139,1.7311,1.8539e-05,1.7016e-05,8.8361e-06
5.0139,1.7952,1.6368e-05,1.182e-05,6.0179e-06
5.0139,1.8593,1.8806e-05,1.7883e-05,7.905e-06
5.0139,1.9234,1.8971e-05,1.5712e-05,1.3211e-05
5.0139,1.9875,2.8352e-05,2.2238e-05,1.3527e-05
5.0139,2.0517,2.4566e-05,1.4494e-05,9.5464e-06
5.0139,2.1158,2.3915e-05,1.3359e-05,9.6537e-06
5.0139,2.1799,9.7231e-06,7.306e-06,7.2164e-06
5.0139,2.244,6.3001e-06,7.1605e-06,9.0255e-06
5.0139,2.3081,2.0987e-05,1.2955e-05,1.0557e-05
5.0139,2.3722,1.2653e-05,8.1116e-06,7.4758e-06
5.0139,2.4363,1.5858e-05,5.3994e-06,6.1166e-06
5.0139,2.5005,1.0898e-05,5.4507e-06,6.6129e-06
5.0139,2.5646,1.5074e-05,1.1765e-05,5.6465e-06
5.0139,2.6287,1.448e-05,9.5975e-06,6.2096e-06
5.0139,2.6928,8.8369e-06,8.789e-06,5.2793e-06
5.0139,2.7569,1.0569e-05,7.0381e-06,2.9048e-06
5.0139,2.821,1.351e-05,9.3916e-06,6.8251e-06
5.0139,2.8851,1.6153e-05,8.1717e-06,7.7851e-06
5.0139,2.9493,1.8091e-05,7.6047e-06,7.1937e-06
5.0139,3.0134,1.6065e-05,9.1773e-06,8.8629e-06
5.0139,3.0775,1.8752e-05,5.103e-06,4.7347e-06
5.0139,3.1416,5.9649e-06,5.9618e-06,5.9619e-06
5.0773,0,NaN,NaN,NaN
5.0773,0.064114,6.6836e-06,3.1626e-06,2.8152e-06
5.0773,0.12823,1.3745e-05,1.0112e-05,1.0022e-05
5.0773,0.19234,1.2029e-05,5.3639e-06,5.1513e-06
5.0773,0.25646,6.7396e-06,8.094e-06,6.7519e-06
5.0773,0.32057,2.2825e-05,8.8075e-06,6.6405e-06
5.0773,0.38468,1.2208e-05,9.4364e-06,7.4846e-06
5.0773,0.4488,9.3402e-06,8.5464e-06,5.5792e-06
5.0773,0.51291,7.9664e-06,6.0752e-06,5.3565e-06
5.0773,0.57703,1.3208e-05,1.1664e-05,8.347e-06
5.0773,0.64114,9.0582e-06,3.5086e-06,3.5628e-06
5.0773,0.70526,1.0407e-05,9.6956e-06,7.628e-06
5.0773,0.76937,1.7962e-05,7.9104e-06,4.8071e-06
5.0773,0.83348,1.9809e-05,1.0031e-05,6.2535e-06
5.0773,0.8976,2.529e-05,1.6475e-05,1.1571e-05
5.0773,0.96171,2.5804e-05,1.663e-05,8.9941e-06
5.0773,1.0258,1.2499e-05,5.7245e-06,7.2839e-06
5.0773,1.0899,9.5523e-06,7.0959e-06,1.1336e-05
5.0773,1.1541,1.2526e-05,6.2723e-06,9.0855e-06
5.0773,1.2182,6.6844e-06,9.5797e-06,1.2283e-05
5.0773,1.2823,1.3654e-05,1.4998e-05,7.4322e-06
5.0773,1.3464,2.35e-05,8.3521e-06,5.8909e-06
5.0773,1.4105,2.4281e-05,1.4069e-05,8.1242e-06
5.0773,1.4746,1.8868e-05,1.0873e-05,8.883e-06
5.0773,1.5387,2.177e-05,1.8176e-05,1.0215e-05
5.0773,1.6029,2.4459e-05,1.69e-05,8.5362e-06
5.0773,1.667,2.3282e-05,1.2882e-05,5.6711e-06
5.0773,1.7311,2.2062e-05,1.112e-05,6.7519e-06
5.0773,1.7952,2.2223e-05,1.8906e-05,7.0389e-06
5.0773,1.8593,1.4429e-05,1.3442e-05,5.1204e-06
5.0773,1.9234,1.7891e-05,8.5801e-06,3.9882e-06
5.0773,1.9875,2.0751e-05,1.3699e-05,6.7333e-06
5.0773,2.0517,1.585e-05,8.5665e-06,5.6857e-06
5.0773,2.1158,1.4866e-05,1.4201e-05,9.6192e-06
5.0773,2.1799,8.3789e-06,4.5012e-06,9.3601e-06
5.0773,2.244,1.8026e-05,1.0861e-05,7.8545e-06
5.0773,2.3081,1.7776e-05,7.537e-06,8.0036e-06
5.0773,2.3722,1.5103e-05,6.1918e-06,4.2649e-06
5.0773,2.4363,1.4037e-05,1.0161e-05,9.2955e-06
5.0773,2.5005,1.3364e-05,4.959e-06,6.8829e-06
5.0773,2.5646,6.397e-06,7.6902e-06,9.7556e-06
5.0773,2.6287,1.906e-05,1.0701e-05,9.3612e-06
5.0773,2.6928,1.454e-05,8.4615e-06,4.9748e-06
5.0773,2.7569,1.2833e-05,9.4055e-06,6.8126e-06
5.0773,2.821,1.5101e-05,8.2612e-06,6.7105e-06
5.0773,2.8851,1.508e-05,8.6387e-06,8.2823e-06
5.0773,2.9493,1.5985e-05,5.2827e-06,3.649e-06
5.0773,3.0134,6.5522e-06,5.5741e-06,5.6697e-06
5.0773,3.0775,1.3509e-05,9.2531e-06,9.1702e-06
5.0773,3.1416,1.426e-05,5.5644e-06,5.5644e-06
5.1408,0,NaN,NaN,NaN
5.1408,0.064114,1.6198e-05,3.0884e-06,3.0766e-06
5.1408,0.12823,9.0028e-06,6.0136e-06,5.5771e-06
5.1408,0.19234,1.0198e-05,8.1581e-06,7.9938e-06
5.1408,0.25646,1.2714e-05,9.016e-06,8.6266e-06
5.1408,0.32057,1.5174e-05,7.6147e-06,6.2084e-06
5.1408,0.38468,7.6291e-06,9.4686e-06,7.6401e-06
5.1408,0.4488,1.9578e-05,9.5226e-06,8.3906e-06
5.1408,0.51291,1.3194e-05,1.1474e-05,9.3487e-06
5.1408,0.57703,1.7677e-05,7.1124e-06,3.199e-06
5.1408,0.64114,7.6903e-06,9.8149e-06,8.4799e-06
5.1408,0.70526,7.7398e-06,5.0466e-06,7.5407e-06
5.1408,0.76937,1.3585e-05,1.032e-05,6.9781e-06
5.1408,0.83348,1.7383e-05,1.2019e-05,8.2873e-06
5.1408,0.8976,7.91e-06,8.1906e-06,6.1241e-06
5.1408,0.96171,1.6914e-05,1.0273e-05,1.058e-05
5.1408,1.0258,2.0401e-05,1.6735e-05,7.395e-06
5.1408,1.0899,2.1107e-05,1.5198e-05,6.8294e-06
5.1408,1.1541,1.7953e-05,1.5823e-05,1.1065e-05
5.1408,1.2182,1.644e-05,1.7913e-05,9.8395e-06
5.1408,1.2823,1.5628e-05,1.438e-05,4.8868e-06
5.1408,1.3464,1.7287e-05,1.0516e-05,1.0725e-05
5.1408,1.4105,1.872e-05,1.1893e-05,7.29e-06
5.1408,1.4746,1.031e-05,1.0123e-05,7.98e-06
5.1408,1.5387,1.0544e-05,9.8333e-06,1.028e-05
5.1408,1.6029,8.924e-06,6.7742e-06,1.1537e-05
5.1408,1.667,1.1775e-05,8.655e-06,9.3172e-06
5.1408,1.7311,1.8772e-05,1.4661e-05,1.2878e-05
5.1408,1.7952,1.68e-05,1.6041e-05,5.1859e-06
5.1408,1.8593,2.0296e-05,9.3751e-06,9.1033e-06
5.1408,1.9234,1.8545e-05,1.7065e-05,8.9032e-06
5.1408,1.9875,1.0571e-05,1.2737e-05,1.0217e-05
5.1408,2.0517,1.8972e-05,1.5412e-05,1.1427e-05
5.1408,2.1158,1.3105e-05,1.663e-05,1.1956e-05
5.1408,2.1799,1.3597e-05,1.4875e-05,9.9962e-06
5.1408,2.244,1.5662e-05,1.5973e-05,1.0189e-05
5.1408,2.3081,1.8631e-05,1.5266e-05,6.1038e-06
5.1408,2.3722,1.9196e-05,1.048e-05,7.2558e-06
5.1408,2.4363,1.6634e-05,9.145e-06,5.8421e-06
5.1408,2.5005,2.4159e-05,1.5524e-05,9.643e-06
5.1408,2.5646,9.292e-06,5.1135e-06,6.6527e-06
5.1408,2.6287,1.5521e-05,9.3024e-06,7.6024e-06
5.1408,2.6928,6.8708e-06,8.1907e-06,8.0094e-06
5.1408,2.7569,2.0534e-05,1.0287e-05,8.5851e-06
5.1408,2.821,1.8099e-05,9.2897e-06,8.8504e-06
5.1408,2.8851,1.1226e-05,4.6536e-06,4.4197e-06
5.1408,2.9493,1.1615e-05,8.5634e-06,7.6953e-06
5.1408,3.0134,1.0556e-05,7.0942e-06,6.9667e-06
5.1408,3.0775,2.2381e-06,2.5203e-06,2.4699e-06
5.1408,3.1416,6.0361e-06,3.8314e-06,3.836e-06
5.2043,0,NaN,NaN,NaN
5.2043,0.064114,8.5142e-06,7.5404e-06,7.4834e-06
5.2043,0.12823,1.5716e-05,5.2667e-06,4.9073e-06
5.2043,0.19234,1.2956e-05,9.8893e-06,9.8667e-06
5.2043,0.25646,1.2018e-05,8.5233e-06,7.5894e-06
5.2043,0.32057,8.816e-06,8.741e-06,7.3403e-06
5.2043,0.38468,9.2704e-06,6.7165e-06,6.5621e-06
5.2043,0.4488,1.2367e-05,8.0221e-06,7.8202e-06
5.2043,0.51291,1.5885e-05,9.7535e-06,9.2875e-06
5.2043,0.57703,1.3589e-05,9.9116e-06,4.8241e-06
5.2043,0.64114,1.429e-05,1.5061e-05,1.1417e-05
5.2043,0.70526,1.4232e-05,1.3364e-05,9.2766e-06
5.2043,0.76937,1.1155e-05,8.6063e-06,6.9002e-06
5.2043,0.83348,2.1253e-05,1.2169e-05,8.1985e-06
5.2043,0.8976,1.1351e-05,9.3289e-06,5.1109e-06
5.2043,0.96171,1.9684e-05,1.4673e-05,9.567e-06
5.2043,1.0258,1.9783e-05,1.4305e-05,8.5527e-06
5.2043,1.0899,2.4836e-05,1.811e-05,7.2856e-06
5.2043,1.1541,2.1628e-05,1.6148e-05,7.5863e-06
5.2043,1.2182,1.8763e-05,1.5631e-05,1.0891e-05
5.2043,1.2823,1.7658e-05,1.1884e-05,8.4593e-06
5.2043,1.3464,1.6782e-05,1.8072e-05,1.2232e-05
5.2043,1.4105,1.844e-05,1.3488e-05,8.8164e-06
5.2043,1.4746,2.0964e-05,5.9033e-06,8.1377e-06
5.2043,1.5387,1.9031e-05,1.9009e-05,9.8205e-06
5.2043,1.6029,1.5437e-05,1.0479e-05,6.9591e-06
5.2043,1.667,2.507e-05,1.9732e-05,9.3816e-06
5.2043,1.7311,2.2271e-05,1.5994e-05,1.2983e-05
5.2043,1.7952,1.727e-05,1.6704e-05,6.6701e-06
5.2043,1.8593,2.0688e-05,1.7765e-05,1.0079e-05
5.2043,1.9234,2.1926e-05,2.0193e-05,1.1407e-05
5.2043,1.9875,2.1936e-05,2.0692e-05,9.5618e-06
5.2043,2.0517,2.0618e-05,1.2181e-05,8.6764e-06
5.2043,2.1158,1.2449e-05,1.0957e-05,7.3797e-06
5.2043,2.1799,1.2935e-05,1.0699e-05,7.6802e-06
5.2043,2.244,1.1627e-05,1.1709e-05,8.7627e-06
5.2043,2.3081,9.9562e-06,7.1666e-06,6.6125e-06
5.2043,2.3722,1.6567e-05,1.1295e-05,7.0057e-06
5.2043,2.4363,1.6561e-05,1.0606e-05,1.0077e-05
5.2043,2.5005,9.1428e-06,4.0734e-06,7.5818e-06
5.2043,2.5646,2.2448e-05,9.5416e-06,9.7856e-06
5.2043,2.6287,1.0517e-05,5.5124e-06,4.9451e-06
5.2043,2.6928,1.6348e-05,8.7004e-06,5.2721e-06
5.2043,2.7569,7.0078e-06,9.5095e-06,7.1832e-06
5.2043,2.821,1.6762e-05,6.383e-06,4.9296e-06
5.2043,2.8851,1.7068e-05,6.9442e-06,6.2219e-06
5.2043,2.9493,1.3734e-05,9.7961e-06,9.5138e-06
5.2043,3.0134,9.3736e-06,1.0487e-05,1.0346e-05
5.2043,3.0775,3.3652e-06,3.6486e-06,3.5994e-06
5.2043,3.1416,1.0278e-05,1.0094e-05,1.0094e-05
5.2677,0,NaN,NaN,NaN
5.2677,0.064114,2.0981e-05,1.4708e-06,1.5598e-06
5.2677,0.12823,1.5889e-05,7.0232e-06,7.0165e-06
5.2677,0.19234,1.5023e-05,7.1648e-06,6.4133e-06
5.2677,0.25646,6.5153e-06,7.8029e-06,7.5841e-06
5.2677,0.32057,3.0911e-06,6.2867e-06,6.5494e-06
5.2677,0.38468,1.9614e-05,8.0363e-06,7.2396e-06
5.2677,0.4488,8.392e-06,3.537e-06,3.1562e-06
5.2677,0.51291,1.648e-05,7.6744e-06,7.5669e-06
5.2677,0.57703,1.8489e-05,8.3089e-06,5.5412e-06
5.2677,0.64114,1.6366e-05,5.5374e-06,4.7274e-06
5.2677,0.70526,7.0302e-06,9.7098e-06,9.0351e-06
5.2677,0.76937,1.1128e-05,7.187e-06,8.9626e-06
5.2677,0.83348,2.2223e-05,1.5517e-05,1.0359e-05
5.2677,0.8976,2.1388e-05,1.5306e-05,8.2203e-06
5.2677,0.96171,1.9184e-05,1.1229e-05,7.9629e-06
5.2677,1.0258,2.0836e-05,1.7193e-05,5.4472e-06
5.2677,1.0899,1.9303e-05,1.598e-05,9.482e-06
5.2677,1.1541,1.6547e-05,9.989e-06,9.8659e-06
5.2677,1.2182,9.9245e-06,1.0002e-05,1.1654e-05
5.2677,1.2823,1.2579e-05,1.4651e-05,1.0336e-05
5.2677,1.3464,1.784e-05,1.7272e-05,1.2987e-05
5.2677,1.4105,1.1947e-05,9.9544e-06,1.0311e-05
5.2677,1.4746,1.5559e-05,9.4682e-06,8.2155e-06
5.2677,1.5387,1.5715e-05,1.1894e-05,1.2869e-05
5.2677,1.6029,1.4098e-05,8.613e-06,1.2108e-05
5.2677,1.667,1.7647e-05,8.6165e-06,5.3812e-06
5.2677,1.7311,2.0806e-05,1.6207e-05,8.9303e-06
5.2677,1.7952,1.7837e-05,1.9139e-05,1.1647e-05
5.2677,1.8593,1.7733e-05,1.2266e-05,7.3687e-06
5.2677,1.9234,1.4569e-05,1.5222e-05,7.3079e-06
5.2677,1.9875,2.1007e-05,1.3837e-05,9.2007e-06
5.2677,2.0517,1.7026e-05,1.4252e-05,1.0889e-05
5.2677,2.1158,1.8582e-05,1.7317e-05,1.2746e-05
5.2677,2.1799,6.0976e-06,1.1973e-05,1.0975e-05
5.2677,2.244,2.0773e-05,1.4611e-05,3.7461e-06
5.2677,2.3081,9.704e-06,6.5573e-06,7.3914e-06
5.2677,2.3722,1.6838e-05,1.5051e-05,8.358e-06
5.2677,2.4363,1.3593e-05,1.0947e-05,5.9825e-06
5.2677,2.5005,2.2703e-05,1.5715e-05,1.0219e-05
5.2677,2.5646,1.1679e-05,1.0945e-05,1.0582e-05
5.2677,2.6287,1.2336e-05,9.5653e-06,5.503e-06
5.2677,2.6928,1.2591e-05,8.533e-06,9.2594e-06
5.2677,2.7569,2.267e-05,9.2036e-06,4.3094e-06
5.2677,2.821,1.3171e-05,9.0763e-06,6.9419e-06
5.2677,2.8851,1.3357e-05,7.7642e-06,6.8261e-06
5.2677,2.9493,5.6948e-06,7.0118e-06,6.8454e-06
5.2677,3.0134,1.0587e-05,8.5733e-06,8.4455e-06
5.2677,3.0775,1.9209e-05,1.9773e-06,2.0632e-06
5.2677,3.1416,1.1257e-05,9.9904e-06,9.9919e-06
5.3312,0,NaN,NaN,NaN
5.3312,0.064114,1.2589e-05,7.7635e-06,7.6472e-06
5.3312,0.12823,1.589e-05,8.4711e-06,8.1988e-06
5.3312,0.19234,1.2731e-05,2.9502e-06,2.3862e-06
5.3312,0.25646,6.5444e-06,4.7711e-06,4.2545e-06
5.3312,0.32057,1.8217e-05,2.3587e-06,3.8126e-06
5.3312,0.38468,8.7895e-06,9.3374e-06,7.136e-06
5.3312,0.4488,1.4554e-05,1.0582e-05,9.7676e-06
5.3312,0.51291,1.9581e-05,1.0537e-05,1.1162e-05
5.3312,0.57703,9.511e-06,1.2009e-05,9.4062e-06
5.3312,0.64114,1.1425e-05,6.3125e-06,7.3791e-06
5.3312,0.70526,1.2895e-05,1.3138e-05,9.6054e-06
5.3312,0.76937,1.853e-05,8.4647e-06,7.3297e-06
5.3312,0.83348,1.6329e-05,1.2265e-05,3.5992e-06
5.3312,0.8976,2.0515e-05,8.6121e-06,8.1455e-06
5.3312,0.96171,2.3642e-05,1.5034e-05,8.6455e-06
5.3312,1.0258,1.7826e-05,1.5612e-05,6.8513e-06
5.3312,1.0899,1.5131e-05,1.1538e-05,1.0873e-05
5.3312,1.1541,1.3255e-05,7.1182e-06,6.9708e-06
5.3312,1.2182,1.2314e-05,1.1774e-05,7.477e-06
5.3312,1.2823,1.8262e-05,1.7937e-05,9.5088e-06
5.3312,1.3464,1.7569e-05,1.6829e-05,1.3063e-05
5.3312,1.4105,1.5377e-05,1.4308e-05,5.9616e-06
5.3312,1.4746,1.9815e-05,1.4281e-05,7.2735e-06
5.3312,1.5387,2.4937e-05,1.6539e-05,7.4904e-06
5.3312,1.6029,1.8467e-05,1.8401e-05,8.7784e-06
5.3312,1.667,1.6601e-05,1.6664e-05,3.9397e-06
5.3312,1.7311,1.8654e-05,1.4915e-05,8.1328e-06
5.3312,1.7952,1.6523e-05,1.5469e-05,1.2575e-05
5.3312,1.8593,1.4222e-05,1.3993e-05,1.0631e-05
5.3312,1.9234,1.7357e-05,1.1362e-05,1.0803e-05
5.3312,1.9875,1.6276e-05,1.5558e-05,8.5707e-06
5.3312,2.0517,7.5953e-06,6.8897e-06,6.116e-06
5.3312,2.1158,1.9658e-05,1.762e-05,9.5052e-06
5.3312,2.1799,2.0559e-05,1.4923e-05,1.1785e-05
5.3312,2.244,1.9121e-05,1.0934e-05,3.2971e-06
5.3312,2.3081,1.9616e-05,1.4455e-05,9.9792e-06
5.3312,2.3722,1.8551e-05,6.6027e-06,7.3858e-06
5.3312,2.4363,1.1939e-05,1.1225e-05,1.0308e-05
5.3312,2.5005,1.262e-05,1.0232e-05,4.7349e-06
5.3312,2.5646,1.6101e-05,8.1668e-06,9.4581e-06
5.3312,2.6287,1.2746e-05,1.0279e-05,9.3817e-06
5.3312,2.6928,8.4096e-06,7.2712e-06,7.5478e-06
5.3312,2.7569,9.683e-06,8.7055e-06,8.6129e-06
5.3312,2.821,1.5728e-05,1.0614e-05,1.0006e-05
5.3312,2.8851,6.4118e-06,8.359e-06,6.3191e-06
5.3312,2.9493,1.9426e-05,6.0148e-06,4.3527e-06
5.3312,3.0134,1.0297e-05,6.527e-06,6.2665e-06
5.3312,3.0775,1.6814e-05,3.7434e-06,3.6911e-06
5.3312,3.1416,1.5315e-05,7.4214e-06,7.4218e-06
5.3947,0,NaN,NaN,NaN
5.3947,0.064114,8.7962e-06,8.2721e-06,8.2152e-06
5.3947,0.12823,1.7294e-05,5.2085e-06,5.0609e-06
5.3947,0.19234,1.2972e-05,1.0783e-05,1.0593e-05
5.3947,0.25646,5.2585e-06,4.4526e-06,3.6932e-06
5.3947,0.32057,1.1177e-05,6.6375e-06,5.3734e-06
5.3947,0.38468,1.9948e-05,9.0945e-06,8.578e-06
5.3947,0.4488,1.4891e-05,1.2473e-05,1.0224e-05
5.3947,0.51291,2.0728e-05,5.8008e-06,6.5357e-06
5.3947,0.57703,9.3873e-06,1.0939e-05,9.0774e-06
5.3947,0.64114,1.3426e-05,1.5918e-05,9.7862e-06
5.3947,0.70526,8.8769e-06,9.5251e-06,1.0327e-05
5.3947,0.76937,2.2431e-05,1.1169e-05,1.2254e-05
5.3947,0.83348,1.8461e-05,1.0763e-05,5.5463e-06
5.3947,0.8976,1.3192e-05,1.4415e-05,1.0224e-05
5.3947,0.96171,1.5211e-05,7.7029e-06,8.7246e-06
5.3947,1.0258,1.8454e-05,1.6109e-05,1.0284e-05
5.3947,1.0899,1.9905e-05,1.1878e-05,1.0004e-05
5.3947,1.1541,1.6649e-05,1.5706e-05,6.3261e-06
5.3947,1.2182,2.0148e-05,6.7298e-06,7.3204e-06
5.3947,1.2823,1.9709e-05,1.2226e-05,9.4441e-06
5.3947,1.3464,2.384e-05,1.2284e-05,3.3721e-06
5.3947,1.4105,2.1568e-05,1.1486e-05,5.9116e-06
5.3947,1.4746,2.4312e-05,1.3901e-05,4.4586e-06
5.3947,1.5387,1.3832e-05,1.1925e-05,7.0086e-06
5.3947,1.6029,2.077e-05,1.7598e-05,1.3922e-05
5.3947,1.667,1.7064e-05,6.6161e-06,7.5353e-06
5.3947,1.7311,2.2946e-05,1.6786e-05,7.6738e-06
5.3947,1.7952,1.2631e-05,1.0109e-05,8.3547e-06
5.3947,1.8593,1.2017e-05,1.0959e-05,1.0131e-05
5.3947,1.9234,1.8684e-05,7.9965e-06,9.351e-06
5.3947,1.9875,1.6269e-05,1.2016e-05,9.2891e-06
5.3947,2.0517,2.0356e-05,2.0684e-05,1.0984e-05
5.3947,2.1158,1.6755e-05,1.207e-05,8.3439e-06
5.3947,2.1799,1.8562e-05,1.6231e-05,9.8663e-06
5.3947,2.244,1.431e-05,8.166e-06,6.8283e-06
5.3947,2.3081,1.1201e-05,1.1946e-05,7.4681e-06
5.3947,2.3722,1.5047e-05,7.0757e-06,8.459e-06
5.3947,2.4363,1.6077e-05,6.8448e-06,7.4519e-06
5.3947,2.5005,1.5086e-05,9.7179e-06,7.0565e-06
5.3947,2.5646,1.7839e-05,7.2413e-06,5.9257e-06
5.3947,2.6287,9.9617e-06,7.4544e-06,4.6513e-06
5.3947,2.6928,1.6664e-05,2.6902e-06,2.9022e-06
5.3947,2.7569,1.9228e-05,4.778e-06,4.0232e-06
5.3947,2.821,1.3403e-05,8.8733e-06,7.9636e-06
5.3947,2.8851,1.1865e-05,8.2211e-06,7.9793e-06
5.3947,2.9493,1.3717e-05,4.3099e-06,3.3021e-06
5.3947,3.0134,1.4735e-05,4.5315e-06,4.4157e-06
5.3947,3.0775,1.2144e-05,9.8064e-06,9.7643e-06
5.3947,3.1416,1.4136e-05,6.7996e-06,6.7894e-06
5.4581,0,NaN,NaN,NaN
5.4581,0.064114,1.096e-05,6.67e-06,6.6688e-06
5.4581,0.12823,4.5787e-06,4.3957e-06,4.046e-06
5.4581,0.19234,7.3747e-06,7.5044e-06,7.3559e-06
5.4581,0.25646,1.0555e-05,4.326e-06,2.2867e-06
5.4581,0.32057,2.0921e-05,5.3194e-06,2.9819e-06
5.4581,0.38468,5.3038e-06,3.925e-06,2.3164e-06
5.4581,0.4488,1.24e-05,7.8738e-06,5.7523e-06
5.4581,0.51291,1.9785e-05,1.0328e-05,8.7954e-06
5.4581,0.57703,6.7806e-06,9.4192e-06,1.0382e-05
5.4581,0.64114,1.2935e-05,1.0735e-05,1.0615e-05
5.4581,0.70526,1.5019e-05,1.3608e-05,1.1511e-05
5.4581,0.76937,1.582e-05,8.738e-06,5.5715e-06
5.4581,0.83348,1.7166e-05,1.5315e-05,8.9655e-06
5.4581,0.8976,1.3613e-05,1.1022e-05,4.1069e-06
5.4581,0.96171,1.4947e-05,1.0879e-05,6.1898e-06
5.4581,1.0258,2.176e-05,1.6819e-05,5.6904e-06
5.4581,1.0899,1.7702e-05,1.3275e-05,1.0453e-05
5.4581,1.1541,2.2403e-05,9.4932e-06,1.0652e-05
5.4581,1.2182,1.8863e-05,1.408e-05,7.6887e-06
5.4581,1.2823,2.417e-05,2.3384e-05,1.0792e-05
5.4581,1.3464,2.3555e-05,9.3525e-06,3.2513e-06
5.4581,1.4105,1.9797e-05,1.4849e-05,6.2479e-06
5.4581,1.4746,1.4089e-05,1.31e-05,1.3738e-05
5.4581,1.5387,1.5843e-05,1.2079e-05,7.1583e-06
5.4581,1.6029,2.5451e-05,1.7557e-05,9.068e-06
5.4581,1.667,1.9615e-05,1.7469e-05,9.4817e-06
5.4581,1.7311,1.8907e-05,8.4562e-06,1.0044e-05
5.4581,1.7952,2.3602e-05,1.3783e-05,8.5825e-06
5.4581,1.8593,1.8656e-05,2.4607e-06,7.4675e-06
5.4581,1.9234,1.6292e-05,9.3381e-06,8.9828e-06
5.4581,1.9875,1.8675e-05,1.4404e-05,7.177e-06
5.4581,2.0517,1.8923e-05,9.4927e-06,4.6048e-06
5.4581,2.1158,1.4272e-05,8.2902e-06,3.905e-06
5.4581,2.1799,1.8988e-05,1.7683e-05,8.727e-06
5.4581,2.244,2.4191e-05,1.8592e-05,9.3282e-06
5.4581,2.3081,1.7999e-05,1.5571e-05,9.409e-06
5.4581,2.3722,1.9144e-05,9.3657e-06,6.507e-06
5.4581,2.4363,1.4584e-05,1.2338e-05,1.0158e-05
5.4581,2.5005,1.1689e-05,1.1875e-05,8.837e-06
5.4581,2.5646,1.9411e-05,8.6136e-06,8.1324e-06
5.4581,2.6287,1.9502e-05,1.1877e-05,1.1494e-05
5.4581,2.6928,1.6826e-05,6.2612e-06,3.4481e-06
5.4581,2.7569,1.7019e-05,1.0093e-05,9.2346e-06
5.4581,2.821,8.7767e-06,8.5175e-06,8.8359e-06
5.4581,2.8851,1.603e-05,5.9357e-06,5.4389e-06
5.4581,2.9493,1.0658e-05,7.7972e-06,7.7687e-06
5.4581,3.0134,1.1856e-05,1.0164e-05,1.0121e-05
5.4581,3.0775,1.3189e-05,1.019e-05,1.0112e-05
5.4581,3.1416,9.4077e-06,4.6794e-06,4.6787e-06
5.5216,0,NaN,NaN,NaN
5.5216,0.064114,1.3095e-05,6.4982e-06,6.4528e-06
5.5216,0.12823,8.5945e-06,6.5992e-06,6.7644e-06
5.5216,0.19234,1.3682e-05,8.4005e-06,7.7874e-06
5.5216,0.25646,2.099e-05,5.0934e-06,5.0278e-06
5.5216,0.32057,1.7781e-05,6.924e-06,4.9976e-06
5.5216,0.38468,1.2874e-05,3.8944e-06,3.3583e-06
5.5216,0.4488,1.0443e-05,7.4594e-06,6.1259e-06
5.5216,0.51291,1.0045e-05,8.0774e-06,7.6365e-06
5.5216,0.57703,1.3164e-05,8.2005e-06,6.0813e-06
5.5216,0.64114,1.6381e-05,9.5639e-06,4.2958e-06
5.5216,0.70526,1.7997e-05,9.2649e-06,6.8753e-06
5.5216,0.76937,1.7153e-05,1.3602e-05,8.2372e-06
5.5216,0.83348,1.4686e-05,6.2756e-06,5.2391e-06
5.5216,0.8976,1.38e-05,1.4386e-05,8.9366e-06
5.5216,0.96171,1.6327e-05,1.0705e-05,5.9247e-06
5.5216,1.0258,2.4909e-05,1.4609e-05,8.4148e-06
5.5216,1.0899,1.9814e-05,1.7014e-05,9.5529e-06
5.5216,1.1541,1.6767e-05,5.7955e-06,5.5989e-06
5.5216,1.2182,2.2264e-05,1.8785e-05,8.2364e-06
5.5216,1.2823,1.3002e-05,9.0572e-06,8.3896e-06
5.5216,1.3464,2.2248e-05,9.3384e-06,7.3757e-06
5.5216,1.4105,1.5807e-05,1.3898e-05,8.3548e-06
5.5216,1.4746,2.2884e-05,1.1181e-05,6.2651e-06
5.5216,1.5387,1.3675e-05,1.3853e-05,1.1126e-05
5.5216,1.6029,2.2827e-05,2.0599e-05,1.0401e-05
5.5216,1.667,2.5057e-05,2.0973e-05,9.7833e-06
5.5216,1.7311,2.1612e-05,1.7302e-05,5.5768e-06
5.5216,1.7952,1.6988e-05,1.5659e-05,6.247e-06
5.5216,1.8593,2.7683e-05,1.5156e-05,5.3646e-06
5.5216,1.9234,1.5921e-05,1.4385e-05,1.2522e-05
5.5216,1.9875,2.1647e-05,1.1589e-05,7.5144e-06
5.5216,2.0517,4.2555e-06,6.2425e-06,9.9958e-06
5.5216,2.1158,1.8432e-05,1.0416e-05,6.6243e-06
5.5216,2.1799,2.0008e-05,1.3684e-05,3.584e-06
5.5216,2.244,1.5645e-05,1.0852e-05,5.2837e-06
5.5216,2.3081,1.3784e-05,5.3511e-06,5.6676e-06
5.5216,2.3722,8.7601e-06,9.3587e-06,7.8099e-06
5.5216,2.4363,2.1213e-05,1.0447e-05,6.5093e-06
5.5216,2.5005,2.3931e-05,1.6047e-05,1.0573e-05
5.5216,2.5646,1.8221e-05,9.0059e-06,8.1278e-06
5.5216,2.6287,1.6628e-05,1.0214e-05,1.0256e-05
5.5216,2.6928,1.0165e-05,9.8191e-06,7.4351e-06
5.5216,2.7569,1.285e-05,6.6971e-06,6.7645e-06
5.5216,2.821,2.5975e-06,5.7131e-06,5.679e-06
5.5216,2.8851,1.0912e-05,8.2836e-06,6.9071e-06
5.5216,2.9493,1.8179e-05,8.3759e-06,7.6919e-06
5.5216,3.0134,1.6848e-05,5.1076e-06,4.6986e-06
5.5216,3.0775,1.1248e-05,1.0152e-05,1.0122e-05
5.5216,3.1416,1.0887e-05,8.2099e-06,8.2086e-06
5.5851,0,NaN,NaN,NaN
5.5851,0.064114,2.1667e-05,3.5597e-06,3.336e-06
5.5851,0.12823,6.6689e-06,4.4227e-06,3.162e-06
5.5851,0.19234,1.6775e-05,7.5752e-06,6.4541e-06
5.5851,0.25646,1.6646e-05,4.2069e-06,4.5643e-06
5.5851,0.32057,1.5015e-05,6.7079e-06,5.5569e-06
5.5851,0.38468,1.6846e-05,1.156e-05,1.1302e-05
5.5851,0.4488,1.815e-05,1.1626e-05,1.2116e-05
5.5851,0.51291,9.0552e-06,4.0222e-06,3.183e-06
5.5851,0.57703,1.3261e-05,7.6951e-06,4.1109e-06
5.5851,0.64114,1.2201e-05,8.588e-06,7.2632e-06
5.5851,0.70526,1.6312e-05,7.6982e-06,5.5642e-06
5.5851,0.76937,2.1358e-05,1.7232e-05,8.5993e-06
5.5851,0.83348,1.9554e-05,1.3429e-05,6.047e-06
5.5851,0.8976,2.0429e-05,1.7708e-05,6.312e-06
5.5851,0.96171,1.1285e-05,1.3392e-05,9.0122e-06
5.5851,1.0258,2.1188e-05,1.5121e-05,1.1265e-05
5.5851,1.0899,2.0836e-05,9.3369e-06,7.6444e-06
5.5851,1.1541,1.8569e-05,1.6373e-05,8.5904e-06
5.5851,1.2182,1.6964e-05,1.374e-05,7.4531e-06
5.5851,1.2823,2.3924e-05,2.1132e-05,9.8536e-06
5.5851,1.3464,1.6922e-05,1.3983e-05,7.9524e-06
5.5851,1.4105,1.8622e-05,1.1791e-05,6.8361e-06
5.5851,1.4746,2.1882e-05,2.2064e-05,1.3846e-05
5.5851,1.5387,2.0049e-05,1.1453e-05,1.1549e-05
5.5851,1.6029,2.5387e-05,2.0539e-05,5.9826e-06
5.5851,1.667,2.0928e-05,2.0361e-05,1.0542e-05
5.5851,1.7311,1.9782e-05,4.0686e-06,3.7839e-06
5.5851,1.7952,2.1874e-05,1.0024e-05,8.2972e-06
5.5851,1.8593,1.1029e-05,1.229e-05,1.2462e-05
5.5851,1.9234,2.2287e-05,1.7762e-05,8.5163e-06
5.5851,1.9875,2.0091e-05,8.8681e-06,3.8298e-06
5.5851,2.0517,1.6997e-05,1.5278e-05,1.0382e-05
5.5851,2.1158,1.2271e-05,8.8704e-06,7.5527e-06
5.5851,2.1799,1.5105e-05,1.075e-05,7.2524e-06
5.5851,2.244,2.0193e-05,1.6354e-05,8.1775e-06
5.5851,2.3081,2.2938e-05,1.5799e-05,8.9311e-06
5.5851,2.3722,2.1292e-05,1.3631e-05,6.086e-06
5.5851,2.4363,1.5092e-05,1.3306e-05,8.6864e-06
5.5851,2.5005,1.5087e-05,1.6065e-05,1.0777e-05
5.5851,2.5646,1.9858e-05,1.0444e-05,9.9339e-06
5.5851,2.6287,1.1474e-05,8.8968e-06,7.8075e-06
5.5851,2.6928,1.1947e-05,6.3612e-06,5.7301e-06
5.5851,2.7569,9.4222e-06,4.3107e-06,4.1232e-06
5.5851,2.821,6.514e-06,8.3511e-06,8.7086e-06
5.5851,2.8851,1.7092e-05,6.714e-06,6.1417e-06
5.5851,2.9493,8.9053e-06,8.0781e-06,7.7626e-06
5.5851,3.0134,7.65e-06,5.1267e-06,4.9981e-06
5.5851,3.0775,6.1979e-06,1.7177e-06,1.5884e-06
5.5851,3.1416,1.8816e-05,4.5362e-06,4.5363e-06
5.6485,0,NaN,NaN,NaN
5.6485,0.064114,4.4521e-06,3.5211e-06,3.374e-06
5.6485,0.12823,1.6046e-05,6.208e-06,6.1889e-06
5.6485,0.19234,1.305e-05,1.0789e-05,1.0494e-05
5.6485,0.25646,1.1762e-05,9.5318e-06,8.8351e-06
5.6485,0.32057,2.2104e-05,7.6925e-06,7.2959e-06
5.6485,0.38468,1.118e-05,5.5457e-06,5.7695e-06
5.6485,0.4488,1.2284e-05,1.2643e-05,1.0372e-05
5.6485,0.51291,6.4506e-06,6.0472e-06,6.344e-06
5.6485,0.57703,8.7877e-06,5.9414e-06,4.7882e-06
5.6485,0.64114,8.5096e-06,3.1055e-06,4.697e-06
5.6485,0.70526,1.0366e-05,1.0856e-05,9.7646e-06
5.6485,0.76937,1.7471e-05,6.777e-06,7.9007e-06
5.6485,0.83348,4.174e-06,1.0706e-05,1.031e-05
5.6485,0.8976,1.8977e-05,1.5084e-05,9.7679e-06
5.6485,0.96171,1.4917e-05,6.3206e-06,7.0607e-06
5.6485,1.0258,6.5971e-06,1.1891e-05,1.0281e-05
5.6485,1.0899,2.5461e-05,1.6897e-05,8.4821e-06
5.6485,1.1541,1.9663e-05,1.3212e-05,9.6777e-06
5.6485,1.2182,2.414e-05,1.1576e-05,1.0044e-05
5.6485,1.2823,1.6076e-05,1.4823e-05,1.2928e-05
5.6485,1.3464,1.3246e-05,1.0269e-05,4.9086e-06
5.6485,1.4105,1.8546e-05,1.76e-05,1.1456e-05
5.6485,1.4746,2.2463e-05,2.0233e-05,1.0724e-05
5.6485,1.5387,1.694e-05,1.6179e-05,1.0213e-05
5.6485,1.6029,8.3592e-06,4.8618e-06,7.7412e-06
5.6485,1.667,1.5196e-05,1.5402e-05,1.0172e-05
5.6485,1.7311,1.4217e-05,8.6915e-06,1.0226e-05
5.6485,1.7952,2.0505e-05,1.7281e-05,8.5316e-06
5.6485,1.8593,1.0448e-05,1.2384e-05,1.3357e-05
5.6485,1.9234,1.8572e-05,1.2736e-05,5.8563e-06
5.6485,1.9875,2.1078e-05,8.6005e-06,8.9386e-06
5.6485,2.0517,1.9274e-05,1.2926e-05,4.8062e-06
5.6485,2.1158,1.7335e-05,1.0765e-05,8.8553e-06
5.6485,2.1799,1.1843e-05,1.3764e-05,1.1578e-05
5.6485,2.244,1.2702e-05,8.6804e-06,6.9357e-06
5.6485,2.3081,1.2983e-05,1.2477e-05,9.4446e-06
5.6485,2.3722,1.845e-05,1.1245e-05,8.1865e-06
5.6485,2.4363,1.1777e-05,1.0243e-05,6.4574e-06
5.6485,2.5005,2.1636e-05,1.3576e-05,8.4113e-06
5.6485,2.5646,1.6471e-05,1.0013e-05,5.6623e-06
5.6485,2.6287,1.635e-05,8.3849e-06,4.7896e-06
5.6485,2.6928,2.0542e-05,9.9859e-06,9.2349e-06
5.6485,2.7569,1.1804e-05,7.0155e-06,4.8778e-06
5.6485,2.821,6.422e-06,4.2318e-06,2.5626e-06
5.6485,2.8851,1.1097e-05,7.2828e-06,7.4192e-06
5.6485,2.9493,1.9759e-05,4.3972e-06,3.8664e-06
5.6485,3.0134,1.0344e-05,8.7727e-06,8.4631e-06
5.6485,3.0775,1.8864e-05,4.5144e-06,4.4817e-06
5.6485,3.1416,1.1661e-05,9.4447e-06,9.4407e-06
5.712,0,NaN,NaN,NaN
5.712,0.064114,5.88e-06,4.3323e-06,4.3437e-06
5.712,0.12823,7.1677e-06,4.0658e-06,3.5352e-06
5.712,0.19234,1.5617e-05,9.0185e-06,8.9055e-06
5.712,0.25646,1.0083e-05,5.004e-06,4.5206e-06
5.712,0.32057,1.8119e-05,6.1941e-06,3.6368e-06
5.712,0.38468,6.0669e-06,1.15e-05,1.1591e-05
5.712,0.4488,1.2902e-05,1.0495e-05,8.2702e-06
5.712,0.51291,1.8762e-05,1.2207e-05,8.1276e-06
5.712,0.57703,6.308e-06,1.1075e-05,1.1083e-05
5.712,0.64114,1.1508e-05,7.5526e-06,7.0958e-06
5.712,0.70526,2.3882e-05,1.4703e-05,7.4764e-06
5.712,0.76937,6.3259e-06,9.4607e-06,9.3696e-06
5.712,0.83348,1.1549e-05,9.8934e-06,9.517e-06
5.712,0.8976,1.9051e-05,1.4076e-05,1.1969e-05
5.712,0.96171,1.5067e-05,1.7155e-05,1.2646e-05
5.712,1.0258,1.7835e-05,1.5582e-05,7.2571e-06
5.712,1.0899,2.2186e-05,1.5633e-05,1.276e-05
5.712,1.1541,1.9323e-05,1.2525e-05,1.1822e-05
5.712,1.2182,2.2228e-05,1.209e-05,7.6412e-06
5.712,1.2823,1.7421e-05,1.2741e-05,9.5182e-06
5.712,1.3464,1.195e-05,1.3819e-05,1.3525e-05
5.712,1.4105,1.4964e-05,1.3186e-05,1.0322e-05
5.712,1.4746,1.1455e-05,1.2244e-05,1.3658e-05
5.712,1.5387,1.4693e-05,1.4534e-05,1.2492e-05
5.712,1.6029,1.4051e-05,1.4061e-05,7.7488e-06
5.712,1.667,1.9727e-05,1.424e-05,6.6349e-06
5.712,1.7311,9.199e-06,9.6153e-06,1.0339e-05
5.712,1.7952,1.1907e-05,1.1106e-05,6.1901e-06
5.712,1.8593,1.4772e-05,1.1734e-05,1.1536e-05
5.712,1.9234,1.683e-05,1.6918e-05,9.4917e-06
5.712,1.9875,1.5035e-05,1.5788e-05,1.2971e-05
5.712,2.0517,2.5537e-05,1.5124e-05,1.2655e-05
5.712,2.1158,1.6253e-05,9.7792e-06,9.3283e-06
5.712,2.1799,2.5097e-05,1.4993e-05,9.437e-06
5.712,2.244,1.1778e-05,7.8341e-06,8.2905e-06
5.712,2.3081,2.2042e-05,1.3297e-05,1.4031e-05
5.712,2.3722,1.6139e-05,1.6086e-05,8.037e-06
5.712,2.4363,1.2058e-05,1.2903e-05,1.022e-05
5.712,2.5005,1.8594e-05,1.236e-05,9.6545e-06
5.712,2.5646,1.5279e-05,1.0876e-05,5.2475e-06
5.712,2.6287,1.6194e-05,1.0728e-05,5.053e-06
5.712,2.6928,8.5687e-06,5.7195e-06,6.2423e-06
5.712,2.7569,1.6197e-05,9.0218e-06,5.8623e-06
5.712,2.821,7.6622e-06,5.6059e-06,3.1449e-06
5.712,2.8851,4.0519e-06,3.8993e-06,3.4508e-06
5.712,2.9493,1.1229e-05,6.8848e-06,6.7882e-06
5.712,3.0134,8.2792e-06,6.0116e-06,6.0525e-06
5.712,3.0775,1.0734e-05,6.5428e-06,6.5374e-06
5.712,3.1416,1.4768e-05,9.2573e-06,9.2558e-06
5.7755,0,NaN,NaN,NaN
5.7755,0.064114,1.4849e-05,4.4852e-06,4.4122e-06
5.7755,0.12823,1.8003e-05,7.0946e-06,6.9509e-06
5.7755,0.19234,6.7093e-06,8.7728e-06,8.0508e-06
5.7755,0.25646,1.1066e-05,7.777e-06,7.981e-06
5.7755,0.32057,1.2217e-05,7.9419e-06,7.5381e-06
5.7755,0.38468,1.2554e-05,7.6579e-06,5.0986e-06
5.7755,0.4488,1.3776e-05,8.358e-06,7.5376e-06
5.7755,0.51291,1.8841e-05,1.1156e-05,5.4276e-06
5.7755,0.57703,1.3851e-05,5.6422e-06,7.0958e-06
5.7755,0.64114,1.2253e-05,1.1552e-05,1.0552e-05
5.7755,0.70526,1.2872e-05,1.2397e-05,9.5505e-06
5.7755,0.76937,1.6836e-05,1.5577e-05,5.0374e-06
5.7755,0.83348,2.041e-05,9.8627e-06,1.1381e-05
5.7755,0.8976,1.4467e-05,1.5007e-05,8.2712e-06
5.7755,0.96171,1.6903e-05,1.5135e-05,4.8739e-06
5.7755,1.0258,1.9243e-05,1.0165e-05,1.1652e-05
5.7755,1.0899,2.2227e-05,2.0058e-05,8.2866e-06
5.7755,1.1541,1.5876e-05,1.262e-05,7.038e-06
5.7755,1.2182,1.9887e-05,6.813e-06,6.8716e-06
5.7755,1.2823,1.8294e-05,1.4864e-05,9.0003e-06
5.7755,1.3464,1.6826e-05,9.9826e-06,9.1424e-06
5.7755,1.4105,1.667e-05,1.6229e-05,9.4287e-06
5.7755,1.4746,2.5216e-05,1.4538e-05,7.3519e-06
5.7755,1.5387,6.9015e-06,6.4492e-06,6.975e-06
5.7755,1.6029,1.9126e-05,1.7353e-05,9.9675e-06
5.7755,1.667,1.3459e-05,1.1403e-05,1.1042e-05
5.7755,1.7311,1.4934e-05,1.0283e-05,9.5126e-06
5.7755,1.7952,1.7487e-05,1.5191e-05,1.346e-05
5.7755,1.8593,1.7493e-05,1.7512e-05,1.1081e-05
5.7755,1.9234,2.1484e-05,1.4862e-05,4.6254e-06
5.7755,1.9875,2.0686e-05,1.4845e-05,8.4462e-06
5.7755,2.0517,1.2436e-05,8.2645e-06,8.4116e-06
5.7755,2.1158,2.0914e-05,1.3459e-05,1.0788e-05
5.7755,2.1799,2.2356e-05,1.5559e-05,1.0759e-05
5.7755,2.244,1.5137e-05,1.0702e-05,6.2829e-06
5.7755,2.3081,1.2873e-05,8.9079e-06,7.4309e-06
5.7755,2.3722,1.8597e-05,1.4204e-05,8.642e-06
5.7755,2.4363,1.6702e-05,1.0669e-05,6.2523e-06
5.7755,2.5005,1.4061e-05,5.6372e-06,4.1482e-06
5.7755,2.5646,1.1826e-05,6.6236e-06,6.5779e-06
5.7755,2.6287,1.574e-05,1.1063e-05,8.8324e-06
5.7755,2.6928,1.5719e-05,1.2955e-05,1.0372e-05
5.7755,2.7569,1.9612e-05,9.7363e-06,9.1588e-06
5.7755,2.821,9.9395e-06,6.2325e-06,4.9097e-06
5.7755,2.8851,1.1209e-05,6.5545e-06,6.5627e-06
5.7755,2.9493,1.2846e-05,1.0639e-05,1.0316e-05
5.7755,3.0134,1.4136e-05,8.1283e-06,8.06e-06
5.7755,3.0775,1.1057e-05,9.4275e-06,9.362e-06
5.7755,3.1416,1.373e-05,6.7072e-06,6.7062e-06
5.8389,0,NaN,NaN,NaN
5.8389,0.064114,5.3307e-06,3.1855e-06,3.1076e-06
5.8389,0.12823,7.3811e-06,5.8089e-06,5.2059e-06
5.8389,0.19234,1.6768e-05,5.6485e-06,5.4398e-06
5.8389,0.25646,5.0825e-06,5.6794e-06,4.9772e-06
5.8389,0.32057,8.2534e-06,1.0909e-05,1.0664e-05
5.8389,0.38468,7.1672e-06,6.0767e-06,3.864e-06
5.8389,0.4488,1.0014e-05,6.2872e-06,3.1247e-06
5.8389,0.51291,1.2757e-05,6.2236e-06,6.9333e-06
5.8389,0.57703,1.1942e-05,8.1543e-06,5.587e-06
5.8389,0.64114,1.6834e-05,1.3172e-05,1.0131e-05
5.8389,0.70526,6.067e-06,7.6871e-06,8.0743e-06
5.8389,0.76937,1.5174e-05,6.9011e-06,5.8274e-06
5.8389,0.83348,2.4903e-05,1.8586e-05,1.1758e-05
5.8389,0.8976,2.1498e-05,1.7507e-05,4.5491e-06
5.8389,0.96171,1.1818e-05,7.8995e-06,6.3857e-06
5.8389,1.0258,1.547e-05,1.6601e-05,8.2992e-06
5.8389,1.0899,1.3916e-05,6.4519e-06,6.0751e-06
5.8389,1.1541,1.4889e-05,1.0116e-05,7.2887e-06
5.8389,1.2182,2.5747e-05,1.5077e-05,8.3355e-06
5.8389,1.2823,1.8592e-05,1.7037e-05,5.0685e-06
5.8389,1.3464,1.518e-05,8.8777e-06,7.447e-06
5.8389,1.4105,2.155e-05,2.0714e-05,9.5385e-06
5.8389,1.4746,1.837e-05,1.4258e-05,6.3101e-06
5.8389,1.5387,1.7348e-05,1.3345e-05,8.2549e-06
5.8389,1.6029,1.5865e-05,1.5861e-05,1.1557e-05
5.8389,1.667,1.6236e-05,1.644e-05,1.2116e-05
5.8389,1.7311,1.1915e-05,1.0062e-05,7.71e-06
5.8389,1.7952,2.2856e-05,1.514e-05,4.9073e-06
5.8389,1.8593,2.2588e-05,1.722e-05,7.7012e-06
5.8389,1.9234,1.866e-05,1.4922e-05,1.1765e-05
5.8389,1.9875,1.9958e-05,1.6034e-05,1.2617e-05
5.8389,2.0517,1.7639e-05,1.54e-05,8.9064e-06
5.8389,2.1158,2.168e-05,1.8917e-05,5.4612e-06
5.8389,2.1799,1.9675e-05,1.2673e-05,6.4741e-06
5.8389,2.244,1.6178e-05,5.1355e-06,6.5061e-06
5.8389,2.3081,1.5082e-05,6.4487e-06,7.4198e-06
5.8389,2.3722,1.994e-05,1.5256e-05,4.7857e-06
5.8389,2.4363,1.5483e-05,1.0826e-05,4.4376e-06
5.8389,2.5005,1.3389e-05,7.7587e-06,7.557e-06
5.8389,2.5646,1.5271e-05,1.1986e-05,1.1871e-05
5.8389,2.6287,2.2836e-05,9.2412e-06,6.4259e-06
5.8389,2.6928,1.1572e-05,1.0013e-05,1.0268e-05
5.8389,2.7569,1.064e-05,6.9126e-06,6.9785e-06
5.8389,2.821,1.4142e-05,1.1801e-05,1.0319e-05
5.8389,2.8851,1.5693e-05,4.8338e-06,4.2144e-06
5.8389,2.9493,6.4219e-06,2.9541e-06,3.1932e-06
5.8389,3.0134,7.9187e-06,7.799e-06,7.7773e-06
5.8389,3.0775,1.1364e-05,7.7571e-06,7.795e-06
5.8389,3.1416,1.216e-05,9.487e-06,9.4861e-06
5.9024,0,NaN,NaN,NaN
5.9024,0.064114,1.7496e-06,2.2376e-06,2.2802e-06
5.9024,0.12823,1.4857e-05,5.5119e-06,5.4676e-06
5.9024,0.19234,9.0144e-06,7.8568e-06,7.3991e-06
5.9024,0.25646,1.1037e-05,3.6384e-06,3.3923e-06
5.9024,0.32057,1.8991e-05,9.2835e-06,9.1263e-06
5.9024,0.38468,1.1688e-05,8.1369e-06,7.4396e-06
5.9024,0.4488,7.8709e-06,7.9227e-06,7.1099e-06
5.9024,0.51291,7.6859e-06,5.1131e-06,3.7239e-06
5.9024,0.57703,1.4285e-05,6.6029e-06,5.5914e-06
5.9024,0.64114,1.4247e-05,6.8862e-06,5.8792e-06
5.9024,0.70526,2.0334e-05,1.3597e-05,8.4949e-06
5.9024,0.76937,1.2987e-05,1.1285e-05,7.0054e-06
5.9024,0.83348,1.7085e-05,8.1055e-06,9.1022e-06
5.9024,0.8976,2.045e-05,1.2367e-05,9.9415e-06
5.9024,0.96171,1.1767e-05,1.4585e-05,1.1443e-05
5.9024,1.0258,1.3083e-05,1.0867e-05,1.0163e-05
5.9024,1.0899,1.7124e-05,1.1334e-05,1.0615e-05
5.9024,1.1541,1.9525e-05,1.7485e-05,1.0584e-05
5.9024,1.2182,2.2252e-05,7.7628e-06,8.5901e-06
5.9024,1.2823,2.2993e-05,6.3443e-06,6.7221e-06
5.9024,1.3464,1.7825e-05,9.2441e-06,5.4832e-06
5.9024,1.4105,2.161e-05,1.8829e-05,8.7839e-06
5.9024,1.4746,2.1193e-05,1.5964e-05,7.1549e-06
5.9024,1.5387,8.7422e-06,6.7404e-06,3.0135e-06
5.9024,1.6029,1.6154e-05,1.0482e-05,8.1935e-06
5.9024,1.667,1.8144e-05,1.0791e-05,9.3627e-06
5.9024,1.7311,1.3607e-05,1.1707e-05,1.0405e-05
5.9024,1.7952,1.7273e-05,1.5306e-05,1.3461e-05
5.9024,1.8593,9.3262e-06,9.8392e-06,1.1596e-05
5.9024,1.9234,7.8492e-06,6.3864e-06,4.3027e-06
5.9024,1.9875,1.5553e-05,7.7471e-06,6.4643e-06
5.9024,2.0517,1.8594e-05,1.1877e-05,1.1483e-05
5.9024,2.1158,2.4171e-05,1.5739e-05,9.6125e-06
5.9024,2.1799,1.6133e-05,7.5416e-06,8.487e-06
5.9024,2.244,7.5766e-06,9.4246e-06,6.9544e-06
5.9024,2.3081,2.1286e-05,1.6472e-05,3.1381e-06
5.9024,2.3722,1.6374e-05,1.2391e-05,5.8664e-06
5.9024,2.4363,2.0406e-05,1.4054e-05,8.3072e-06
5.9024,2.5005,1.7057e-05,9.1891e-06,4.7624e-06
5.9024,2.5646,1.4734e-05,9.4499e-06,6.7503e-06
5.9024,2.6287,8.86e-06,7.4635e-06,7.2447e-06
5.9024,2.6928,1.1437e-05,8.3297e-06,7.9881e-06
5.9024,2.7569,9.9123e-06,8.053e-06,6.3661e-06
5.9024,2.821,4.4068e-06,5.4093e-06,5.0405e-06
5.9024,2.8851,1.0228e-05,7.4452e-06,6.3405e-06
5.9024,2.9493,1.664e-05,5.8857e-06,5.6395e-06
5.9024,3.0134,3.7285e-06,1.8498e-06,1.978e-06
5.9024,3.0775,6.384e-06,2.213e-06,1.6675e-06
5.9024,3.1416,1.2278e-05,1.0207e-05,1.0208e-05
5.9659,0,NaN,NaN,NaN
5.9659,0.064114,9.8503e-06,7.8587e-06,7.8506e-06
5.9659,0.12823,2.13e-05,2.5158e-06,1.4693e-06
5.9659,0.19234,1.5249e-05,5.2385e-06,3.1552e-06
5.9659,0.25646,4.3376e-06,4.2105e-06,4.1523e-06
5.9659,0.32057,7.5354e-06,3.821e-06,3.2498e-06
5.9659,0.38468,1.6076e-05,1.0176e-05,7.4343e-06
5.9659,0.4488,1.26e-05,7.4826e-06,4.691e-06
5.9659,0.51291,1.7866e-05,1.0133e-05,9.7345e-06
5.9659,0.57703,2.0006e-05,8.7237e-06,7.4333e-06
5.9659,0.64114,1.2368e-05,1.354e-05,8.3936e-06
5.9659,0.70526,1.4523e-05,6.0903e-06,6.4948e-06
5.9659,0.76937,2.167e-05,1.1257e-05,1.0456e-05
5.9659,0.83348,2.17e-05,1.4957e-05,9.3608e-06
5.9659,0.8976,1.597e-05,1.3612e-05,8.2031e-06
5.9659,0.96171,1.8283e-05,9.7204e-06,9.6766e-06
5.9659,1.0258,2.2485e-05,1.8652e-05,8.2333e-06
5.9659,1.0899,1.5955e-05,6.874e-06,7.922e-06
5.9659,1.1541,1.283e-05,9.4948e-06,5.7569e-06
5.9659,1.2182,1.1749e-05,1.1351e-05,1.0257e-05
5.9659,1.2823,1.6621e-05,1.4946e-05,7.673e-06
5.9659,1.3464,1.2015e-05,9.926e-06,9.64e-06
5.9659,1.4105,2.2739e-05,2.1528e-05,9.1197e-06
5.9659,1.4746,2.4749e-05,1.3329e-05,8.0744e-06
5.9659,1.5387,1.7866e-05,1.3405e-05,1.0533e-05
5.9659,1.6029,2.0857e-05,1.8222e-05,8.316e-06
5.9659,1.667,1.1803e-05,8.5983e-06,7.7321e-06
5.9659,1.7311,2.4692e-05,1.657e-05,8.8771e-06
5.9659,1.7952,1.735e-05,1.75e-05,7.5145e-06
5.9659,1.8593,2.3117e-05,1.5537e-05,9.6714e-06
5.9659,1.9234,1.4918e-05,8.8726e-06,7.0965e-06
5.9659,1.9875,2.1563e-05,1.0144e-05,7.3802e-06
5.9659,2.0517,1.0544e-05,7.8532e-06,7.3204e-06
5.9659,2.1158,1.831e-05,5.174e-06,4.5594e-06
5.9659,2.1799,6.6731e-06,9.7163e-06,1.0242e-05
5.9659,2.244,2.3344e-05,1.8207e-05,7.7658e-06
5.9659,2.3081,1.5679e-05,8.5816e-06,5.172e-06
5.9659,2.3722,1.5671e-05,1.1474e-05,7.5697e-06
5.9659,2.4363,2.184e-05,1.2111e-05,9.0569e-06
5.9659,2.5005,1.8166e-05,1.06e-05,1.0578e-05
5.9659,2.5646,1.2077e-05,1.1324e-05,8.5761e-06
5.9659,2.6287,1.3784e-05,8.6723e-06,4.48e-06
5.9659,2.6928,1.3302e-05,7.3569e-06,6.6165e-06
5.9659,2.7569,1.8129e-05,8.1733e-06,5.3525e-06
5.9659,2.821,1.111e-05,6.4341e-06,4.0601e-06
5.9659,2.8851,2.1865e-05,5.6465e-06,5.5731e-06
5.9659,2.9493,1.437e-05,7.402e-06,6.5368e-06
5.9659,3.0134,8.3165e-06,7.3582e-06,7.1353e-06
5.9659,3.0775,1.3997e-05,8.6094e-06,8.5529e-06
5.9659,3.1416,6.6278e-06,4.5051e-06,4.5052e-06
6.0293,0,NaN,NaN,NaN
6.0293,0.064114,1.5464e-05,3.8417e-06,3.7742e-06
6.0293,0.12823,1.4731e-05,9.5574e-06,9.5474e-06
6.0293,0.19234,1.4372e-05,5.3709e-06,5.2682e-06
6.0293,0.25646,8.5718e-06,5.9967e-06,5.8527e-06
6.0293,0.32057,1.2696e-05,8.3791e-06,4.9174e-06
6.0293,0.38468,7.5799e-06,6.9096e-06,6.1008e-06
6.0293,0.4488,1.3335e-05,7.9758e-06,6.5244e-06
6.0293,0.51291,2.048e-05,1.1828e-05,7.2871e-06
6.0293,0.57703,6.0945e-06,9.2272e-06,8.9378e-06
6.0293,0.64114,5.8724e-06,5.1502e-06,5.0823e-06
6.0293,0.70526,1.7537e-05,1.3142e-05,5.266e-06
6.0293,0.76937,1.8866e-05,1.0519e-05,8.4934e-06
6.0293,0.83348,2.3138e-05,1.4609e-05,9.214e-06
6.0293,0.8976,1.1539e-05,1.4766e-05,1.1192e-05
6.0293,0.96171,2.049e-05,1.5431e-05,6.0901e-06
6.0293,1.0258,1.5322e-05,1.5522e-05,9.2912e-06
6.0293,1.0899,9.868e-06,5.0978e-06,5.7337e-06
6.0293,1.1541,2.1176e-05,2.1844e-05,9.7763e-06
6.0293,1.2182,2.6098e-05,1.7565e-05,8.5125e-06
6.0293,1.2823,1.103e-05,9.9672e-06,1.091e-05
6.0293,1.3464,1.8185e-05,1.7652e-05,9.6009e-06
6.0293,1.4105,2.374e-05,1.761e-05,7.1941e-06
6.0293,1.4746,2.0948e-05,1.359e-05,1.2848e-05
6.0293,1.5387,2.4122e-05,2.183e-05,3.6512e-06
6.0293,1.6029,1.8975e-05,1.5815e-05,1.0218e-05
6.0293,1.667,1.4759e-05,1.315e-05,1.0867e-05
6.0293,1.7311,1.9537e-05,1.0551e-05,9.9858e-06
6.0293,1.7952,1.9793e-05,1.8406e-05,1.2307e-05
6.0293,1.8593,1.8946e-05,1.1016e-05,1.2551e-05
6.0293,1.9234,1.5503e-05,1.2973e-05,1.0809e-05
6.0293,1.9875,2.0218e-05,1.8131e-05,7.0326e-06
6.0293,2.0517,1.5645e-05,1.1911e-05,9.2968e-06
6.0293,2.1158,2.1468e-05,1.8543e-05,5.5611e-06
6.0293,2.1799,2.6545e-05,1.6661e-05,1.0342e-05
6.0293,2.244,2.0113e-05,1.4263e-05,5.9862e-06
6.0293,2.3081,1.6379e-05,1.3133e-05,8.6478e-06
6.0293,2.3722,1.8655e-05,8.4816e-06,9.0161e-06
6.0293,2.4363,1.415e-05,1.2483e-05,3.8421e-06
6.0293,2.5005,2.0532e-05,1.3948e-05,7.0919e-06
6.0293,2.5646,1.3825e-05,1.1848e-05,9.3437e-06
6.0293,2.6287,1.8835e-05,4.6882e-06,2.7671e-06
6.0293,2.6928,1.2099e-05,7.5585e-06,6.6015e-06
6.0293,2.7569,7.6044e-06,2.7236e-06,3.0041e-06
6.0293,2.821,1.0807e-05,9.4109e-06,8.8162e-06
6.0293,2.8851,9.7032e-06,9.5762e-06,9.3579e-06
6.0293,2.9493,1.303e-05,8.5723e-06,8.4935e-06
6.0293,3.0134,1.2745e-05,7.2302e-06,7.2096e-06
6.0293,3.0775,5.0698e-06,4.784e-06,4.7972e-06
6.0293,3.1416,1.8188e-05,1.9109e-06,1.9024e-06
6.0928,0,NaN,NaN,NaN
6.0928,0.064114,2.1544e-05,3.3449e-06,3.3323e-06
6.0928,0.12823,1.0085e-05,4.6697e-06,4.4997e-06
6.0928,0.19234,6.9114e-06,6.3486e-06,4.9044e-06
6.0928,0.25646,2.1845e-05,8.1166e-06,6.2933e-06
6.0928,0.32057,1.9972e-05,7.4179e-06,7.119e-06
6.0928,0.38468,1.8168e-05,5.1979e-06,4.1027e-06
6.0928,0.4488,1.0611e-05,5.5179e-06,4.3962e-06
6.0928,0.51291,1.0008e-05,6.1164e-06,5.04e-06
6.0928,0.57703,1.3787e-05,1.2335e-05,2.9918e-06
6.0928,0.64114,6.2712e-06,1.2049e-05,1.2168e-05
6.0928,0.70526,9.424e-06,7.5683e-06,6.0292e-06
6.0928,0.76937,1.5006e-05,1.7725e-05,1.0606e-05
6.0928,0.83348,1.6733e-05,8.065e-06,4.9647e-06
6.0928,0.8976,2.217e-05,1.493e-05,8.4744e-06
6.0928,0.96171,2.2881e-05,1.6263e-05,1.1207e-05
6.0928,1.0258,1.6052e-05,8.4139e-06,3.8663e-06
6.0928,1.0899,1.8079e-05,1.7992e-05,4.4986e-06
6.0928,1.1541,1.7278e-05,9.3889e-06,5.6398e-06
6.0928,1.2182,1.6967e-05,1.112e-05,1.1054e-05
6.0928,1.2823,2.3199e-05,1.2395e-05,1.0642e-05
6.0928,1.3464,1.036e-05,1.2219e-05,1.0311e-05
6.0928,1.4105,1.6515e-05,1.3666e-05,1.3548e-05
6.0928,1.4746,1.7872e-05,1.6198e-05,1.0408e-05
6.0928,1.5387,2.2362e-05,1.3446e-05,8.388e-06
6.0928,1.6029,1.3068e-05,1.3274e-05,3.1578e-06
6.0928,1.667,2.6711e-05,1.237e-05,1.008e-05
6.0928,1.7311,2.083e-05,1.6644e-05,8.298e-06
6.0928,1.7952,2.0673e-05,1.0908e-05,8.086e-06
6.0928,1.8593,1.7852e-05,1.4671e-05,1.2591e-05
6.0928,1.9234,1.0298e-05,5.8168e-06,5.3497e-06
6.0928,1.9875,1.8514e-05,1.1008e-05,8.334e-06
6.0928,2.0517,2.1544e-05,1.942e-05,3.4665e-06
6.0928,2.1158,1.5305e-05,8.0219e-06,8.7376e-06
6.0928,2.1799,2.2235e-05,1.543e-05,1.1618e-05
6.0928,2.244,1.753e-05,1.3979e-05,7.6096e-06
6.0928,2.3081,1.6216e-05,1.0765e-05,9.4972e-06
6.0928,2.3722,1.683e-05,8.9894e-06,7.2861e-06
6.0928,2.4363,1.844e-05,1.2084e-05,8.4931e-06
6.0928,2.5005,1.6987e-05,1.1096e-05,9.8534e-06
6.0928,2.5646,1.4079e-05,7.794e-06,5.7856e-06
6.0928,2.6287,1.7911e-05,1.0012e-05,9.6442e-06
6.0928,2.6928,9.8474e-06,8.0696e-06,2.7774e-06
6.0928,2.7569,1.4259e-05,1.0618e-05,6.5999e-06
6.0928,2.821,1.7781e-05,6.0244e-06,3.1655e-06
6.0928,2.8851,1.9241e-05,9.5815e-06,9.2245e-06
6.0928,2.9493,6.9845e-06,6.881e-06,6.7882e-06
6.0928,3.0134,1.2772e-05,1.0544e-05,1.0394e-05
6.0928,3.0775,1.3312e-05,8.5087e-06,8.3718e-06
6.0928,3.1416,1.7516e-05,5.5085e-06,5.5062e-06
6.1563,0,NaN,NaN,NaN
6.1563,0.064114,5.8316e-06,3.7234e-06,3.7128e-06
6.1563,0.12823,1.3144e-05,9.8509e-06,9.8451e-06
6.1563,0.19234,1.5626e-05,7.5505e-06,7.5171e-06
6.1563,0.25646,1.2775e-05,1.0556e-05,9.2237e-06
6.1563,0.32057,1.2481e-05,9.1519e-06,8.3564e-06
6.1563,0.38468,1.47e-05,6.6644e-06,5.8708e-06
6.1563,0.4488,1.2902e-05,9.4877e-06,8.7356e-06
6.1563,0.51291,8.3591e-06,1.1501e-05,1.0668e-05
6.1563,0.57703,1.4551e-05,1.2906e-05,2.0503e-06
6.1563,0.64114,1.2582e-05,6.9542e-06,7.1166e-06
6.1563,0.70526,1.1689e-05,5.759e-06,5.4309e-06
6.1563,0.76937,1.3601e-05,1.2619e-05,7.4357e-06
6.1563,0.83348,1.5303e-05,1.4643e-05,1.1264e-05
6.1563,0.8976,1.7553e-05,1.3849e-05,5.9013e-06
6.1563,0.96171,1.7464e-05,1.4147e-05,7.8963e-06
6.1563,1.0258,1.2162e-05,6.61e-06,5.3234e-06
6.1563,1.0899,1.3623e-05,1.3361e-05,1.0945e-05
6.1563,1.1541,1.5538e-05,1.1232e-05,7.8468e-06
6.1563,1.2182,2.1562e-05,9.8185e-06,8.19e-06
6.1563,1.2823,1.8782e-05,1.6739e-05,8.7633e-06
6.1563,1.3464,2.0817e-05,1.1509e-05,8.2732e-06
6.1563,1.4105,2.4301e-05,1.8251e-05,7.9636e-06
6.1563,1.4746,1.8454e-05,1.5195e-05,1.068e-05
6.1563,1.5387,2.5251e-05,1.8146e-05,7.7915e-06
6.1563,1.6029,2.3277e-05,1.1106e-05,1.1801e-05
6.1563,1.667,1.4764e-05,1.2326e-05,1.1498e-05
6.1563,1.7311,2.3917e-05,2.2207e-05,1.0434e-05
6.1563,1.7952,1.9215e-05,1.7833e-05,1.1828e-05
6.1563,1.8593,1.4191e-05,1.067e-05,1.0878e-05
6.1563,1.9234,1.6832e-05,1.5059e-05,1.1517e-05
6.1563,1.9875,2.2854e-05,1.9014e-05,1.1454e-05
6.1563,2.0517,1.5232e-05,1.3848e-05,1.0556e-05
6.1563,2.1158,1.9377e-05,1.293e-05,1.1954e-05
6.1563,2.1799,1.346e-05,1.207e-05,1.2166e-05
6.1563,2.244,1.7909e-05,1.2646e-05,1.2057e-05
6.1563,2.3081,1.9761e-05,1.5685e-05,2.4868e-06
6.1563,2.3722,1.703e-05,1.552e-05,5.693e-06
6.1563,2.4363,1.8099e-05,1.1517e-05,5.2974e-06
6.1563,2.5005,6.9657e-06,9.2808e-06,9.4854e-06
6.1563,2.5646,1.5353e-05,8.5466e-06,7.0606e-06
6.1563,2.6287,1.8881e-05,9.5879e-06,3.0264e-06
6.1563,2.6928,1.6969e-05,8.144e-06,3.1528e-06
6.1563,2.7569,1.0963e-05,1.1529e-05,1.0791e-05
6.1563,2.821,8.6563e-06,9.5291e-06,8.786e-06
6.1563,2.8851,1.2648e-05,5.9852e-06,5.9777e-06
6.1563,2.9493,1.8921e-05,3.9671e-06,3.835e-06
6.1563,3.0134,6.371e-06,8.18e-06,7.9274e-06
6.1563,3.0775,1.1931e-05,8.5969e-06,8.5079e-06
6.1563,3.1416,7.9171e-06,6.5634e-06,6.5634e-06
6.2197,0,NaN,NaN,NaN
6.2197,0.064114,2.0548e-05,1.5243e-06,1.5353e-06
6.2197,0.12823,1.6523e-05,6.3537e-06,6.1241e-06
6.2197,0.19234,7.5434e-06,4.8998e-06,4.8531e-06
6.2197,0.25646,1.7116e-05,8.8096e-06,7.3579e-06
6.2197,0.32057,8.3433e-06,8.4845e-06,7.6706e-06
6.2197,0.38468,1.3515e-05,6.9873e-06,3.992e-06
6.2197,0.4488,1.163e-05,5.3195e-06,4.9106e-06
6.2197,0.51291,9.6261e-06,1.0173e-05,6.2752e-06
6.2197,0.57703,1.4487e-05,1.0121e-05,9.2188e-06
6.2197,0.64114,1.4518e-05,7.6102e-06,4.0301e-06
6.2197,0.70526,1.7873e-05,1.0297e-05,8.0527e-06
6.2197,0.76937,1.5766e-05,1.6046e-05,7.4591e-06
6.2197,0.83348,2.0365e-05,1.252e-05,8.256e-06
6.2197,0.8976,1.7741e-05,8.3798e-06,7.2826e-06
6.2197,0.96171,2.1413e-05,1.5091e-05,1.0102e-05
6.2197,1.0258,1.242e-05,8.7967e-06,8.0071e-06
6.2197,1.0899,2.0533e-05,1.3465e-05,5.7616e-06
6.2197,1.1541,2.38e-05,1.4406e-05,5.7044e-06
6.2197,1.2182,2.1739e-05,1.9947e-05,3.3619e-06
6.2197,1.2823,9.412e-06,1.06e-05,1.0395e-05
6.2197,1.3464,2.0723e-05,1.9293e-05,8.4355e-06
6.2197,1.4105,1.5824e-05,1.4442e-05,1.4066e-05
6.2197,1.4746,1.7431e-05,1.7067e-05,9.7599e-06
6.2197,1.5387,2.6314e-05,2.0496e-05,7.0668e-06
6.2197,1.6029,1.0448e-05,1.0517e-05,9.9402e-06
6.2197,1.667,2.1849e-05,1.4364e-05,7.8368e-06
6.2197,1.7311,1.9703e-05,1.7602e-05,9.6559e-06
6.2197,1.7952,1.2232e-05,7.1709e-06,7.0879e-06
6.2197,1.8593,1.8794e-05,7.3356e-06,7.0214e-06
6.2197,1.9234,2.187e-05,1.8518e-05,7.9683e-06
6.2197,1.9875,1.7794e-05,1.5842e-05,1.0352e-05
6.2197,2.0517,2.3171e-05,1.8472e-05,4.2694e-06
6.2197,2.1158,2.4167e-05,1.1998e-05,1.1726e-05
6.2197,2.1799,1.8059e-05,1.19e-05,1.1756e-05
6.2197,2.244,1.5713e-05,1.3805e-05,1.036e-05
6.2197,2.3081,1.8253e-05,1.6108e-05,7.3625e-06
6.2197,2.3722,1.7004e-05,9.2441e-06,6.8139e-06
6.2197,2.4363,1.8461e-05,8.2272e-06,8.0938e-06
6.2197,2.5005,1.8713e-05,1.1673e-05,4.5446e-06
6.2197,2.5646,1.0558e-05,1.0581e-05,8.3502e-06
6.2197,2.6287,1.1036e-05,8.9335e-06,5.1825e-06
6.2197,2.6928,1.7869e-05,9.4793e-06,6.3465e-06
6.2197,2.7569,6.8047e-06,8.1651e-06,7.9582e-06
6.2197,2.821,5.2398e-06,6.5446e-06,6.4635e-06
6.2197,2.8851,1.6258e-05,4.3705e-06,3.8484e-06
6.2197,2.9493,2.0623e-05,5.0295e-06,5.0368e-06
6.2197,3.0134,2.1903e-05,2.0162e-06,2.0343e-06
6.2197,3.0775,1.0061e-05,8.132e-06,8.1319e-06
6.2197,3.1416,1.069e-05,1.075e-05,1.0749e-05
6.2832,0,NaN,NaN,NaN
6.2832,0.064114,NaN,NaN,NaN
6.2832,0.12823,NaN,NaN,NaN
6.2832,0.19234,NaN,NaN,NaN
6.2832,0.25646,NaN,NaN,NaN
6.2832,0.32057,NaN,NaN,NaN
6.2832,0.38468,NaN,NaN,NaN
6.2832,0.4488,NaN,NaN,NaN
6.2832,0.51291,NaN,NaN,NaN
6.2832,0.57703,NaN,NaN,NaN
6.2832,0.64114,NaN,NaN,NaN
6.2832,0.70526,NaN,NaN,NaN
6.2832,0.76937,NaN,NaN,NaN
6.2832,0.83348,NaN,NaN,NaN
6.2832,0.8976,NaN,NaN,NaN
6.2832,0.96171,NaN,NaN,NaN
6.2832,1.0258,NaN,NaN,NaN
6.2832,1.0899,NaN,NaN,NaN
6.2832,1.1541,NaN,NaN,NaN
6.2832,1.2182,NaN,NaN,NaN
6.2832,1.2823,NaN,NaN,NaN
6.2832,1.3464,NaN,NaN,NaN
6.2832,1.4105,NaN,NaN,NaN
6.2832,1.4746,NaN,NaN,NaN
6.2832,1.5387,NaN,NaN,NaN
6.2832,1.6029,NaN,NaN,NaN
6.2832,1.667,NaN,NaN,NaN
6.2832,1.7311,NaN,NaN,NaN
6.2832,1.7952,NaN,NaN,NaN
6.2832,1.8593,NaN,NaN,NaN
6.2832,1.9234,NaN,NaN,NaN
6.2832,1.9875,NaN,NaN,NaN
6.2832,2.0517,NaN,NaN,NaN
6.2832,2.1158,NaN,NaN,NaN
6.2832,2.1799,NaN,NaN,NaN
6.2832,2.244,NaN,NaN,NaN
6.2832,2.3081,NaN,NaN,NaN
6.2832,2.3722,NaN,NaN,NaN
6.2832,2.4363,NaN,NaN,NaN
6.2832,2.5005,NaN,NaN,NaN
6.2832,2.5646,NaN,NaN,NaN
6.2832,2.6287,NaN,NaN,NaN
6.2832,2.6928,NaN,NaN,NaN
6.2832,2.7569,NaN,NaN,NaN
6.2832,2.821,NaN,NaN,NaN
6.2832,2.8851,NaN,NaN,NaN
6.2832,2.9493,NaN,NaN,NaN
6.2832,3.0134,NaN,NaN,NaN
6.2832,3.0775,NaN,NaN,NaN
6.2832,3.1416,NaN,NaN,NaN


==> Figs/data/r1_frac_sd.csv <==
np,mu,sigma
65536,1.2405e-05,6.6327e-06
65664,1.2406e-05,6.6484e-06
65792,1.2332e-05,6.6223e-06
65920,1.2371e-05,6.6175e-06
66048,1.2316e-05,6.5887e-06
66176,1.2262e-05,6.569e-06
66304,1.218e-05,6.5684e-06
66432,1.2281e-05,6.6007e-06
66560,1.2159e-05,6.5034e-06
66688,1.2189e-05,6.5264e-06
66816,1.2177e-05,6.5217e-06
66944,1.2233e-05,6.5169e-06
67072,1.2164e-05,6.4293e-06
67200,1.2058e-05,6.4606e-06
67328,1.2096e-05,6.477e-06
67456,1.2047e-05,6.4702e-06
67584,1.2077e-05,6.4752e-06
67712,1.2107e-05,6.3983e-06
67840,1.1997e-05,6.4414e-06
67968,1.2133e-05,6.4082e-06
68096,1.1895e-05,6.4144e-06
68224,1.1921e-05,6.3237e-06
68352,1.1943e-05,6.3277e-06
68480,1.1852e-05,6.3539e-06
68608,1.1924e-05,6.2901e-06
68736,1.184e-05,6.3512e-06
68864,1.1783e-05,6.289e-06
68992,1.1872e-05,6.2694e-06
69120,1.179e-05,6.2802e-06
69248,1.1763e-05,6.2841e-06
69376,1.1661e-05,6.2929e-06
69504,1.1707e-05,6.2469e-06
69632,1.1714e-05,6.2615e-06
69760,1.168e-05,6.1833e-06
69888,1.1661e-05,6.2161e-06
70016,1.1649e-05,6.2199e-06
70144,1.1661e-05,6.1306e-06
70272,1.1617e-05,6.2217e-06
70400,1.159e-05,6.2042e-06
70528,1.1619e-05,6.1743e-06
70656,1.1577e-05,6.188e-06
70784,1.1699e-05,6.1338e-06
70912,1.164e-05,6.1198e-06
71040,1.1509e-05,6.1353e-06
71168,1.1498e-05,6.0869e-06
71296,1.1537e-05,6.0535e-06
71424,1.1454e-05,6.0307e-06
71552,1.1309e-05,6.0909e-06
71680,1.1472e-05,6.0451e-06
71808,1.146e-05,5.9416e-06
71936,1.1442e-05,5.996e-06
72064,1.1387e-05,6.0451e-06
72192,1.1302e-05,5.9418e-06
72320,1.1321e-05,5.9947e-06
72448,1.1286e-05,5.9685e-06
72576,1.1316e-05,5.9597e-06
72704,1.1331e-05,5.9736e-06
72832,1.1384e-05,5.9879e-06
72960,1.1204e-05,5.9308e-06
73088,1.1203e-05,5.9177e-06
73216,1.1243e-05,5.8927e-06
73344,1.1196e-05,5.8764e-06
73472,1.1137e-05,5.8489e-06
73600,1.1155e-05,5.857e-06
73728,1.116e-05,5.881e-06
73856,1.1121e-05,5.8582e-06
73984,1.0984e-05,5.8053e-06
74112,1.119e-05,5.8457e-06
74240,1.1125e-05,5.8029e-06
74368,1.1e-05,5.8269e-06
74496,1.0967e-05,5.7859e-06
74624,1.1108e-05,5.7668e-06
74752,1.1083e-05,5.7399e-06
74880,1.0995e-05,5.7403e-06
75008,1.1079e-05,5.7258e-06
75136,1.0895e-05,5.7774e-06
75264,1.0998e-05,5.7348e-06
75392,1.0911e-05,5.6911e-06
75520,1.092e-05,5.6963e-06
75648,1.0926e-05,5.6574e-06
75776,1.0873e-05,5.6535e-06
75904,1.0904e-05,5.7167e-06
76032,1.0808e-05,5.6546e-06
76160,1.0954e-05,5.6395e-06
76288,1.1042e-05,5.6141e-06
76416,1.0814e-05,5.6667e-06
76544,1.08e-05,5.581e-06
76672,1.0864e-05,5.569e-06
76800,1.0734e-05,5.5846e-06
76928,1.0747e-05,5.524e-06
77056,1.0738e-05,5.5646e-06
77184,1.0793e-05,5.5663e-06
77312,1.0725e-05,5.5835e-06
77440,1.0803e-05,5.5639e-06
77568,1.0641e-05,5.5467e-06
77696,1.0757e-05,5.5352e-06
77824,1.0674e-05,5.5012e-06
77952,1.0663e-05,5.5121e-06
78080,1.0812e-05,5.4949e-06
78208,1.063e-05,5.4596e-06
78336,1.0696e-05,5.4915e-06
78464,1.0461e-05,5.4497e-06
78592,1.0622e-05,5.4639e-06
78720,1.058e-05,5.4487e-06
78848,1.0532e-05,5.4449e-06
78976,1.0631e-05,5.4627e-06
79104,1.0475e-05,5.4164e-06
79232,1.0549e-05,5.3501e-06
79360,1.053e-05,5.4047e-06
79488,1.0487e-05,5.3893e-06
79616,1.0443e-05,5.3354e-06
79744,1.055e-05,5.4484e-06
79872,1.0385e-05,5.3578e-06
80000,1.0388e-05,5.3703e-06
80128,1.0374e-05,5.2962e-06
80256,1.0382e-05,5.2844e-06
80384,1.0397e-05,5.2873e-06
80512,1.0411e-05,5.3453e-06
80640,1.0394e-05,5.3045e-06
80768,1.0364e-05,5.2943e-06
80896,1.0382e-05,5.2741e-06
81024,1.0295e-05,5.2787e-06
81152,1.0332e-05,5.2441e-06
81280,1.0309e-05,5.2662e-06
81408,1.0304e-05,5.2014e-06
81536,1.035e-05,5.2564e-06
81664,1.0215e-05,5.2732e-06
81792,1.0212e-05,5.2158e-06
81920,1.0308e-05,5.1776e-06
82048,1.0263e-05,5.1768e-06
82176,1.0231e-05,5.1924e-06
82304,1.0199e-05,5.1905e-06
82432,1.015e-05,5.1557e-06
82560,1.008e-05,5.1319e-06
82688,1.0187e-05,5.2034e-06
82816,1.0208e-05,5.1309e-06
82944,1.0211e-05,5.117e-06
83072,1.0146e-05,5.128e-06
83200,1.0114e-05,5.1021e-06
83328,1.0134e-05,5.1073e-06
83456,1.0083e-05,5.0823e-06
83584,1.0107e-05,5.0601e-06
83712,1.0162e-05,5.0902e-06
83840,1.0049e-05,5.0948e-06
83968,9.9602e-06,5.0655e-06
84096,9.9744e-06,5.049e-06
84224,1.0009e-05,5.0664e-06
84352,9.9856e-06,5.0088e-06
84480,9.8868e-06,5.0574e-06
84608,9.9883e-06,5.0092e-06
84736,9.944e-06,5.0291e-06
84864,9.9565e-06,5.0539e-06
84992,9.975e-06,5.0214e-06
85120,9.9407e-06,4.9936e-06
85248,9.9316e-06,4.9853e-06
85376,9.898e-06,4.9626e-06
85504,9.9706e-06,4.9621e-06
85632,9.7798e-06,4.9871e-06
85760,9.8842e-06,4.9752e-06
85888,9.8079e-06,4.9274e-06
86016,9.9187e-06,4.9213e-06
86144,9.8882e-06,4.9487e-06
86272,9.8063e-06,4.9103e-06
86400,9.8413e-06,4.9083e-06
86528,9.7496e-06,4.8825e-06
86656,9.839e-06,4.8673e-06
86784,9.7408e-06,4.9053e-06
86912,9.7259e-06,4.8677e-06
87040,9.7695e-06,4.8626e-06
87168,9.8036e-06,4.8898e-06
87296,9.7524e-06,4.8466e-06
87424,9.7528e-06,4.7884e-06
87552,9.7837e-06,4.8454e-06
87680,9.6801e-06,4.8448e-06
87808,9.6399e-06,4.8122e-06
87936,9.7317e-06,4.8214e-06
88064,9.6456e-06,4.7657e-06
88192,9.7869e-06,4.8e-06
88320,9.7281e-06,4.762e-06
88448,9.7238e-06,4.7762e-06
88576,9.6803e-06,4.7664e-06
88704,9.614e-06,4.774e-06
88832,9.5477e-06,4.759e-06
88960,9.6169e-06,4.7743e-06
89088,9.6175e-06,4.7844e-06
89216,9.5761e-06,4.7222e-06
89344,9.5975e-06,4.7282e-06
89472,9.5783e-06,4.7137e-06
89600,9.6243e-06,4.6769e-06
89728,9.4879e-06,4.7556e-06
89856,9.4858e-06,4.7156e-06
89984,9.5112e-06,4.711e-06
90112,9.5052e-06,4.6531e-06
90240,9.5231e-06,4.6468e-06
90368,9.5575e-06,4.6967e-06
90496,9.5868e-06,4.6981e-06
90624,9.4469e-06,4.6061e-06
90752,9.5212e-06,4.6443e-06
90880,9.4889e-06,4.631e-06
91008,9.4616e-06,4.6302e-06
91136,9.438e-06,4.5998e-06
91264,9.3698e-06,4.628e-06
91392,9.4618e-06,4.6329e-06
91520,9.3735e-06,4.6146e-06
91648,9.4976e-06,4.6356e-06
91776,9.4012e-06,4.5957e-06
91904,9.3977e-06,4.6051e-06
92032,9.3617e-06,4.5414e-06
92160,9.3846e-06,4.5448e-06
92288,9.3616e-06,4.5557e-06
92416,9.3798e-06,4.5425e-06
92544,9.2579e-06,4.5439e-06
92672,9.3137e-06,4.5983e-06
92800,9.2933e-06,4.5431e-06
92928,9.2883e-06,4.5568e-06
93056,9.2862e-06,4.5435e-06
93184,9.2196e-06,4.5348e-06
93312,9.2855e-06,4.4978e-06
93440,9.2594e-06,4.5064e-06
93568,9.2865e-06,4.4445e-06
93696,9.2205e-06,4.4786e-06
93824,9.224e-06,4.5277e-06
93952,9.1428e-06,4.4629e-06
94080,9.1891e-06,4.4923e-06
94208,9.2654e-06,4.4574e-06
94336,9.2789e-06,4.4721e-06
94464,9.1886e-06,4.4713e-06
94592,9.2336e-06,4.4319e-06
94720,9.1977e-06,4.4153e-06
94848,9.2226e-06,4.4095e-06
94976,9.166e-06,4.4239e-06
95104,9.1832e-06,4.3821e-06
95232,9.1957e-06,4.4034e-06
95360,9.1098e-06,4.4573e-06
95488,9.1683e-06,4.3837e-06
95616,9.1236e-06,4.4263e-06
95744,9.2057e-06,4.4223e-06
95872,9.0102e-06,4.3671e-06
96000,9.1757e-06,4.3724e-06
96128,9.1154e-06,4.3918e-06
96256,9.0362e-06,4.3168e-06
96384,9.0625e-06,4.3292e-06
96512,9.1202e-06,4.3588e-06
96640,9e-06,4.3537e-06
96768,9.0914e-06,4.3358e-06
96896,9.0711e-06,4.3126e-06
97024,9.0125e-06,4.3567e-06
97152,9.0106e-06,4.3086e-06
97280,9.0206e-06,4.3241e-06
97408,8.9795e-06,4.3068e-06
97536,9.0036e-06,4.3039e-06
97664,8.9599e-06,4.2978e-06
97792,8.9551e-06,4.2892e-06
97920,8.9685e-06,4.2848e-06
98048,9.0217e-06,4.2797e-06
98176,8.9229e-06,4.257e-06
98304,8.9242e-06,4.2796e-06
98432,8.9718e-06,4.2694e-06
98560,9.0218e-06,4.2109e-06
98688,8.959e-06,4.2501e-06
98816,8.9064e-06,4.2657e-06
98944,8.8435e-06,4.244e-06
99072,8.9196e-06,4.2443e-06
99200,8.9017e-06,4.2415e-06
99328,8.8647e-06,4.2457e-06
99456,8.9123e-06,4.2226e-06
99584,8.8786e-06,4.2057e-06
99712,8.9213e-06,4.2321e-06
99840,8.9216e-06,4.2088e-06
99968,8.9393e-06,4.2038e-06
1.001e+05,8.7811e-06,4.2127e-06
1.0022e+05,8.9805e-06,4.1715e-06
1.0035e+05,8.8153e-06,4.1869e-06
1.0048e+05,8.7968e-06,4.1558e-06
1.0061e+05,8.8885e-06,4.1454e-06
1.0074e+05,8.7715e-06,4.1716e-06
1.0086e+05,8.8371e-06,4.1499e-06
1.0099e+05,8.8376e-06,4.1423e-06
1.0112e+05,8.8234e-06,4.1518e-06
1.0125e+05,8.7551e-06,4.1677e-06
1.0138e+05,8.7732e-06,4.1415e-06
1.015e+05,8.8041e-06,4.1224e-06
1.0163e+05,8.8189e-06,4.0936e-06
1.0176e+05,8.772e-06,4.1236e-06
1.0189e+05,8.7146e-06,4.1003e-06
1.0202e+05,8.7713e-06,4.0806e-06
1.0214e+05,8.7321e-06,4.1067e-06
1.0227e+05,8.783e-06,4.1332e-06
1.024e+05,8.6923e-06,4.0798e-06
1.0253e+05,8.8062e-06,4.108e-06
1.0266e+05,8.7388e-06,4.0984e-06
1.0278e+05,8.7286e-06,4.0595e-06
1.0291e+05,8.6669e-06,4.0837e-06
1.0304e+05,8.7357e-06,4.0407e-06
1.0317e+05,8.6993e-06,4.0753e-06
1.033e+05,8.7189e-06,4.0807e-06
1.0342e+05,8.6519e-06,4.0749e-06
1.0355e+05,8.6657e-06,4.0367e-06
1.0368e+05,8.6443e-06,4.0191e-06
1.0381e+05,8.6284e-06,4.0397e-06
1.0394e+05,8.6699e-06,4.0523e-06
1.0406e+05,8.6738e-06,4.0192e-06
1.0419e+05,8.6599e-06,4.0303e-06
1.0432e+05,8.6767e-06,4.0098e-06
1.0445e+05,8.6673e-06,3.9918e-06
1.0458e+05,8.6075e-06,4.0041e-06
1.047e+05,8.5622e-06,4.0206e-06
1.0483e+05,8.61e-06,4.0126e-06
1.0496e+05,8.6483e-06,3.9999e-06
1.0509e+05,8.6118e-06,4.002e-06
1.0522e+05,8.5163e-06,4.0136e-06
1.0534e+05,8.5589e-06,3.9862e-06
1.0547e+05,8.4959e-06,3.9982e-06
1.056e+05,8.608e-06,3.9856e-06
1.0573e+05,8.6194e-06,3.975e-06
1.0586e+05,8.5297e-06,3.9667e-06
1.0598e+05,8.5716e-06,3.9471e-06
1.0611e+05,8.5431e-06,3.9455e-06
1.0624e+05,8.526e-06,3.958e-06
1.0637e+05,8.5216e-06,3.9667e-06
1.065e+05,8.4662e-06,3.9641e-06
1.0662e+05,8.5629e-06,3.9393e-06
1.0675e+05,8.5173e-06,3.9555e-06
1.0688e+05,8.4727e-06,3.9243e-06
1.0701e+05,8.4985e-06,3.9331e-06
1.0714e+05,8.4785e-06,3.9482e-06
1.0726e+05,8.4701e-06,3.9154e-06
1.0739e+05,8.5305e-06,3.9144e-06
1.0752e+05,8.4715e-06,3.8803e-06
1.0765e+05,8.4219e-06,3.9132e-06
1.0778e+05,8.459e-06,3.9263e-06
1.079e+05,8.4428e-06,3.9088e-06
1.0803e+05,8.4837e-06,3.8916e-06
1.0816e+05,8.4588e-06,3.8884e-06
1.0829e+05,8.5003e-06,3.895e-06
1.0842e+05,8.3982e-06,3.8725e-06
1.0854e+05,8.4597e-06,3.8527e-06
1.0867e+05,8.4444e-06,3.9082e-06
1.088e+05,8.436e-06,3.9005e-06
1.0893e+05,8.4018e-06,3.8627e-06
1.0906e+05,8.459e-06,3.8502e-06
1.0918e+05,8.3787e-06,3.8632e-06
1.0931e+05,8.3912e-06,3.846e-06
1.0944e+05,8.4203e-06,3.853e-06
1.0957e+05,8.4228e-06,3.8813e-06
1.097e+05,8.4369e-06,3.8353e-06
1.0982e+05,8.4543e-06,3.8272e-06
1.0995e+05,8.3849e-06,3.8054e-06
1.1008e+05,8.3913e-06,3.8321e-06
1.1021e+05,8.3796e-06,3.8243e-06
1.1034e+05,8.3432e-06,3.8376e-06
1.1046e+05,8.3876e-06,3.7932e-06
1.1059e+05,8.3211e-06,3.8063e-06
1.1072e+05,8.3879e-06,3.8057e-06
1.1085e+05,8.3619e-06,3.8138e-06
1.1098e+05,8.4016e-06,3.8436e-06
1.111e+05,8.2618e-06,3.7919e-06
1.1123e+05,8.3517e-06,3.798e-06
1.1136e+05,8.3308e-06,3.7894e-06
1.1149e+05,8.3146e-06,3.7759e-06
1.1162e+05,8.3301e-06,3.7457e-06
1.1174e+05,8.3227e-06,3.7741e-06
1.1187e+05,8.3861e-06,3.7701e-06
1.12e+05,8.3077e-06,3.7761e-06
1.1213e+05,8.3047e-06,3.7296e-06
1.1226e+05,8.2911e-06,3.8012e-06
1.1238e+05,8.3313e-06,3.7398e-06
1.1251e+05,8.2356e-06,3.757e-06
1.1264e+05,8.2519e-06,3.7441e-06
1.1277e+05,8.2391e-06,3.7364e-06
1.129e+05,8.313e-06,3.7515e-06
1.1302e+05,8.2255e-06,3.71e-06
1.1315e+05,8.2885e-06,3.7145e-06
1.1328e+05,8.2068e-06,3.6858e-06
1.1341e+05,8.2525e-06,3.7512e-06
1.1354e+05,8.2411e-06,3.7262e-06
1.1366e+05,8.2523e-06,3.7236e-06
1.1379e+05,8.2383e-06,3.7177e-06
1.1392e+05,8.2339e-06,3.7328e-06
1.1405e+05,8.2121e-06,3.7197e-06
1.1418e+05,8.2881e-06,3.6837e-06
1.143e+05,8.2603e-06,3.7031e-06
1.1443e+05,8.1783e-06,3.7138e-06
1.1456e+05,8.2354e-06,3.7039e-06
1.1469e+05,8.2457e-06,3.6868e-06
1.1482e+05,8.186e-06,3.6959e-06
1.1494e+05,8.2221e-06,3.7173e-06
1.1507e+05,8.1725e-06,3.7104e-06
1.152e+05,8.1338e-06,3.6645e-06
1.1533e+05,8.2038e-06,3.6947e-06
1.1546e+05,8.2047e-06,3.6247e-06
1.1558e+05,8.1883e-06,3.6563e-06
1.1571e+05,8.1285e-06,3.6782e-06
1.1584e+05,8.1571e-06,3.6528e-06
1.1597e+05,8.1332e-06,3.6657e-06
1.161e+05,8.2096e-06,3.648e-06
1.1622e+05,8.181e-06,3.6537e-06
1.1635e+05,8.1462e-06,3.6627e-06
1.1648e+05,8.1491e-06,3.6475e-06
1.1661e+05,8.1263e-06,3.6437e-06
1.1674e+05,8.1168e-06,3.6713e-06
1.1686e+05,8.2003e-06,3.6292e-06
1.1699e+05,8.1422e-06,3.6347e-06
1.1712e+05,8.1155e-06,3.6534e-06
1.1725e+05,8.108e-06,3.6025e-06
1.1738e+05,8.0632e-06,3.6001e-06
1.175e+05,8.1416e-06,3.6119e-06
1.1763e+05,8.1183e-06,3.614e-06
1.1776e+05,8.1041e-06,3.6254e-06
1.1789e+05,8.1621e-06,3.6009e-06
1.1802e+05,8.1126e-06,3.604e-06
1.1814e+05,8.1358e-06,3.6163e-06
1.1827e+05,8.0713e-06,3.5951e-06
1.184e+05,8.0547e-06,3.6191e-06
1.1853e+05,8.0226e-06,3.6313e-06
1.1866e+05,8.0963e-06,3.5833e-06
1.1878e+05,8.1188e-06,3.5751e-06
1.1891e+05,8.0981e-06,3.6059e-06
1.1904e+05,8.0833e-06,3.5972e-06
1.1917e+05,8.0791e-06,3.6005e-06
1.193e+05,8.0212e-06,3.5665e-06
1.1942e+05,8.0484e-06,3.5799e-06
1.1955e+05,8.0277e-06,3.58e-06
1.1968e+05,8.0358e-06,3.5903e-06
1.1981e+05,8.0333e-06,3.572e-06
1.1994e+05,8.0833e-06,3.5794e-06
1.2006e+05,8.0095e-06,3.5722e-06
1.2019e+05,7.9503e-06,3.5821e-06
1.2032e+05,8.0841e-06,3.5803e-06
1.2045e+05,8.0377e-06,3.5389e-06
1.2058e+05,8.0436e-06,3.5345e-06
1.207e+05,8.0141e-06,3.548e-06
1.2083e+05,7.9799e-06,3.5497e-06
1.2096e+05,7.9853e-06,3.5525e-06
1.2109e+05,8.0454e-06,3.5543e-06
1.2122e+05,7.9777e-06,3.5686e-06
1.2134e+05,8.0549e-06,3.5149e-06
1.2147e+05,7.9526e-06,3.5385e-06
1.216e+05,7.9884e-06,3.5374e-06
1.2173e+05,8.012e-06,3.5832e-06
1.2186e+05,7.9841e-06,3.5384e-06
1.2198e+05,7.9388e-06,3.5464e-06
1.2211e+05,7.9328e-06,3.5403e-06
1.2224e+05,7.9722e-06,3.5285e-06
1.2237e+05,8.0072e-06,3.5399e-06
1.225e+05,7.9326e-06,3.5593e-06
1.2262e+05,7.9624e-06,3.5178e-06
1.2275e+05,8.0095e-06,3.5255e-06
1.2288e+05,7.9372e-06,3.5273e-06
1.2301e+05,7.9276e-06,3.528e-06
1.2314e+05,7.9854e-06,3.5336e-06
1.2326e+05,7.9663e-06,3.518e-06
1.2339e+05,7.8969e-06,3.5171e-06
1.2352e+05,7.9322e-06,3.5247e-06
1.2365e+05,7.9808e-06,3.4752e-06
1.2378e+05,7.9318e-06,3.4654e-06
1.239e+05,7.8822e-06,3.5014e-06
1.2403e+05,7.8811e-06,3.5083e-06
1.2416e+05,7.921e-06,3.5172e-06
1.2429e+05,7.9468e-06,3.4882e-06
1.2442e+05,7.8921e-06,3.4797e-06
1.2454e+05,7.9068e-06,3.4733e-06
1.2467e+05,7.9146e-06,3.5096e-06
1.248e+05,7.9418e-06,3.4801e-06
1.2493e+05,7.9176e-06,3.4924e-06
1.2506e+05,7.8701e-06,3.4785e-06
1.2518e+05,7.8941e-06,3.48e-06
1.2531e+05,7.8941e-06,3.4573e-06
1.2544e+05,7.9063e-06,3.4389e-06
1.2557e+05,7.9e-06,3.483e-06
1.257e+05,7.9089e-06,3.4822e-06
1.2582e+05,7.8635e-06,3.4627e-06
1.2595e+05,7.9031e-06,3.4432e-06
1.2608e+05,7.8811e-06,3.4772e-06
1.2621e+05,7.8429e-06,3.4805e-06
1.2634e+05,7.8546e-06,3.472e-06
1.2646e+05,7.8692e-06,3.4704e-06
1.2659e+05,7.8525e-06,3.4545e-06
1.2672e+05,7.9041e-06,3.4611e-06
1.2685e+05,7.7752e-06,3.4623e-06
1.2698e+05,7.8847e-06,3.4206e-06
1.271e+05,7.8652e-06,3.4287e-06
1.2723e+05,7.9026e-06,3.4144e-06
1.2736e+05,7.9078e-06,3.4707e-06
1.2749e+05,7.8962e-06,3.4275e-06
1.2762e+05,7.818e-06,3.4673e-06
1.2774e+05,7.8438e-06,3.4618e-06
1.2787e+05,7.7838e-06,3.4743e-06
1.28e+05,7.8064e-06,3.4758e-06
1.2813e+05,7.8132e-06,3.4695e-06
1.2826e+05,7.8739e-06,3.4024e-06
1.2838e+05,7.7763e-06,3.4547e-06
1.2851e+05,7.7844e-06,3.4129e-06
1.2864e+05,7.8301e-06,3.422e-06
1.2877e+05,7.7847e-06,3.4437e-06
1.289e+05,7.8441e-06,3.422e-06
1.2902e+05,7.7798e-06,3.4259e-06
1.2915e+05,7.8024e-06,3.411e-06
1.2928e+05,7.8186e-06,3.4176e-06
1.2941e+05,7.7726e-06,3.439e-06
1.2954e+05,7.7538e-06,3.4219e-06
1.2966e+05,7.7834e-06,3.4118e-06
1.2979e+05,7.8179e-06,3.439e-06
1.2992e+05,7.8198e-06,3.4273e-06
1.3005e+05,7.7391e-06,3.4221e-06
1.3018e+05,7.7387e-06,3.4402e-06
1.303e+05,7.7695e-06,3.4123e-06
1.3043e+05,7.7637e-06,3.3862e-06
1.3056e+05,7.7579e-06,3.4278e-06
1.3069e+05,7.7701e-06,3.4149e-06
1.3082e+05,7.7958e-06,3.4216e-06
1.3094e+05,7.7936e-06,3.4077e-06
1.3107e+05,7.6605e-06,3.4163e-06
1.312e+05,7.7876e-06,3.3857e-06
1.3133e+05,7.6939e-06,3.4396e-06
1.3146e+05,7.7858e-06,3.4189e-06
1.3158e+05,7.7655e-06,3.4174e-06
1.3171e+05,7.733e-06,3.3915e-06
1.3184e+05,7.7378e-06,3.4239e-06
1.3197e+05,7.7746e-06,3.3865e-06
1.321e+05,7.6882e-06,3.3844e-06
1.3222e+05,7.7426e-06,3.4182e-06
1.3235e+05,7.7241e-06,3.3846e-06
1.3248e+05,7.7383e-06,3.3726e-06
1.3261e+05,7.7351e-06,3.4015e-06
1.3274e+05,7.7723e-06,3.3565e-06
1.3286e+05,7.7357e-06,3.3397e-06
1.3299e+05,7.6997e-06,3.4072e-06
1.3312e+05,7.6966e-06,3.4106e-06
1.3325e+05,7.7542e-06,3.4021e-06
1.3338e+05,7.7347e-06,3.3863e-06
1.335e+05,7.7417e-06,3.3566e-06
1.3363e+05,7.7091e-06,3.3683e-06
1.3376e+05,7.7593e-06,3.3839e-06
1.3389e+05,7.681e-06,3.3444e-06
1.3402e+05,7.7089e-06,3.3948e-06
1.3414e+05,7.734e-06,3.3648e-06
1.3427e+05,7.7265e-06,3.3902e-06
1.344e+05,7.6932e-06,3.3631e-06
1.3453e+05,7.6308e-06,3.3826e-06
1.3466e+05,7.7296e-06,3.3719e-06
1.3478e+05,7.6756e-06,3.3706e-06
1.3491e+05,7.6972e-06,3.4102e-06
1.3504e+05,7.7169e-06,3.3767e-06
1.3517e+05,7.6413e-06,3.3829e-06
1.353e+05,7.7246e-06,3.371e-06
1.3542e+05,7.669e-06,3.3702e-06
1.3555e+05,7.6401e-06,3.3806e-06
1.3568e+05,7.6691e-06,3.3646e-06
1.3581e+05,7.6929e-06,3.362e-06
1.3594e+05,7.6636e-06,3.354e-06
1.3606e+05,7.707e-06,3.3632e-06
1.3619e+05,7.655e-06,3.3494e-06
1.3632e+05,7.6799e-06,3.3797e-06
1.3645e+05,7.6702e-06,3.3684e-06
1.3658e+05,7.7067e-06,3.3503e-06
1.367e+05,7.6471e-06,3.3573e-06
1.3683e+05,7.6198e-06,3.3707e-06
1.3696e+05,7.6326e-06,3.368e-06
1.3709e+05,7.6935e-06,3.3872e-06
1.3722e+05,7.6834e-06,3.3701e-06
1.3734e+05,7.5843e-06,3.3523e-06
1.3747e+05,7.6787e-06,3.3583e-06
1.376e+05,7.622e-06,3.3398e-06
1.3773e+05,7.6399e-06,3.3401e-06
1.3786e+05,7.6623e-06,3.3624e-06
1.3798e+05,7.6663e-06,3.3568e-06
1.3811e+05,7.6729e-06,3.3641e-06
1.3824e+05,7.6926e-06,3.3754e-06
1.3837e+05,7.6206e-06,3.3537e-06
1.385e+05,7.6197e-06,3.385e-06
1.3862e+05,7.6056e-06,3.34e-06
1.3875e+05,7.6035e-06,3.3294e-06
1.3888e+05,7.6135e-06,3.3318e-06
1.3901e+05,7.624e-06,3.3294e-06
1.3914e+05,7.6332e-06,3.3462e-06
1.3926e+05,7.6901e-06,3.3796e-06
1.3939e+05,7.6208e-06,3.3974e-06
1.3952e+05,7.6274e-06,3.36e-06
1.3965e+05,7.5301e-06,3.3744e-06
1.3978e+05,7.6302e-06,3.3591e-06
1.399e+05,7.6654e-06,3.3393e-06
1.4003e+05,7.6092e-06,3.355e-06
1.4016e+05,7.5693e-06,3.3631e-06
1.4029e+05,7.6623e-06,3.347e-06
1.4042e+05,7.5898e-06,3.3661e-06
1.4054e+05,7.5652e-06,3.3906e-06
1.4067e+05,7.5581e-06,3.3477e-06
1.408e+05,7.5982e-06,3.348e-06
1.4093e+05,7.6267e-06,3.3471e-06
1.4106e+05,7.6247e-06,3.3537e-06
1.4118e+05,7.6118e-06,3.3437e-06
1.4131e+05,7.5691e-06,3.3602e-06
1.4144e+05,7.552e-06,3.3768e-06
1.4157e+05,7.5993e-06,3.3691e-06
1.417e+05,7.6057e-06,3.372e-06
1.4182e+05,7.555e-06,3.3857e-06
1.4195e+05,7.5586e-06,3.381e-06
1.4208e+05,7.5639e-06,3.3434e-06
1.4221e+05,7.6329e-06,3.3622e-06
1.4234e+05,7.6184e-06,3.3157e-06
1.4246e+05,7.5428e-06,3.3683e-06
1.4259e+05,7.5392e-06,3.3501e-06
1.4272e+05,7.6006e-06,3.3937e-06
1.4285e+05,7.5452e-06,3.3684e-06
1.4298e+05,7.6266e-06,3.3515e-06
1.431e+05,7.591e-06,3.296e-06
1.4323e+05,7.5724e-06,3.3376e-06
1.4336e+05,7.5634e-06,3.3576e-06
1.4349e+05,7.5827e-06,3.3323e-06
1.4362e+05,7.6051e-06,3.3302e-06
1.4374e+05,7.5892e-06,3.32e-06
1.4387e+05,7.5584e-06,3.3604e-06
1.44e+05,7.5345e-06,3.3239e-06
1.4413e+05,7.5486e-06,3.3187e-06
1.4426e+05,7.5388e-06,3.3153e-06
1.4438e+05,7.5705e-06,3.3563e-06
1.4451e+05,7.6154e-06,3.3495e-06
1.4464e+05,7.5511e-06,3.3456e-06
1.4477e+05,7.575e-06,3.3656e-06
1.449e+05,7.5994e-06,3.3565e-06
1.4502e+05,7.5188e-06,3.3417e-06
1.4515e+05,7.5581e-06,3.3595e-06
1.4528e+05,7.5619e-06,3.35e-06
1.4541e+05,7.5493e-06,3.3463e-06
1.4554e+05,7.5746e-06,3.3574e-06
1.4566e+05,7.5491e-06,3.3619e-06
1.4579e+05,7.5333e-06,3.3686e-06
1.4592e+05,7.5734e-06,3.3501e-06
1.4605e+05,7.5001e-06,3.3241e-06
1.4618e+05,7.5694e-06,3.3301e-06
1.463e+05,7.5889e-06,3.3683e-06
1.4643e+05,7.5839e-06,3.3417e-06
1.4656e+05,7.5686e-06,3.3405e-06
1.4669e+05,7.5309e-06,3.3329e-06
1.4682e+05,7.5264e-06,3.3502e-06
1.4694e+05,7.5683e-06,3.3408e-06
1.4707e+05,7.5452e-06,3.3369e-06
1.472e+05,7.5046e-06,3.366e-06
1.4733e+05,7.5373e-06,3.374e-06
1.4746e+05,7.5503e-06,3.346e-06
1.4758e+05,7.5338e-06,3.3831e-06
1.4771e+05,7.5888e-06,3.3344e-06
1.4784e+05,7.5325e-06,3.3657e-06
1.4797e+05,7.5128e-06,3.3622e-06
1.481e+05,7.4842e-06,3.3313e-06
1.4822e+05,7.5444e-06,3.3712e-06
1.4835e+05,7.5434e-06,3.3772e-06
1.4848e+05,7.4926e-06,3.3193e-06
1.4861e+05,7.5709e-06,3.337e-06
1.4874e+05,7.5663e-06,3.3728e-06
1.4886e+05,7.5106e-06,3.3676e-06
1.4899e+05,7.5746e-06,3.3591e-06
1.4912e+05,7.5316e-06,3.3612e-06
1.4925e+05,7.5751e-06,3.3239e-06
1.4938e+05,7.5287e-06,3.3702e-06
1.495e+05,7.5254e-06,3.3897e-06
1.4963e+05,7.5206e-06,3.3693e-06
1.4976e+05,7.5707e-06,3.4e-06
1.4989e+05,7.5017e-06,3.3756e-06
1.5002e+05,7.55e-06,3.4065e-06
1.5014e+05,7.5141e-06,3.342e-06
1.5027e+05,7.513e-06,3.3533e-06
1.504e+05,7.5482e-06,3.3608e-06
1.5053e+05,7.5306e-06,3.3405e-06
1.5066e+05,7.5036e-06,3.3402e-06
1.5078e+05,7.4862e-06,3.3585e-06
1.5091e+05,7.5224e-06,3.3128e-06
1.5104e+05,7.515e-06,3.3506e-06
1.5117e+05,7.5009e-06,3.3614e-06
1.513e+05,7.5154e-06,3.3456e-06
1.5142e+05,7.5589e-06,3.3723e-06
1.5155e+05,7.5216e-06,3.3599e-06
1.5168e+05,7.5376e-06,3.3615e-06
1.5181e+05,7.5377e-06,3.3769e-06
1.5194e+05,7.4941e-06,3.3773e-06
1.5206e+05,7.5786e-06,3.3453e-06
1.5219e+05,7.4987e-06,3.3895e-06
1.5232e+05,7.4215e-06,3.3704e-06
1.5245e+05,7.5143e-06,3.4292e-06
1.5258e+05,7.4739e-06,3.3664e-06
1.527e+05,7.5255e-06,3.4065e-06
1.5283e+05,7.501e-06,3.3586e-06
1.5296e+05,7.5027e-06,3.3837e-06
1.5309e+05,7.5416e-06,3.3448e-06
1.5322e+05,7.4583e-06,3.3561e-06
1.5334e+05,7.4739e-06,3.3724e-06
1.5347e+05,7.507e-06,3.3411e-06
1.536e+05,7.4997e-06,3.3636e-06
1.5373e+05,7.5428e-06,3.3731e-06
1.5386e+05,7.5318e-06,3.3813e-06
1.5398e+05,7.4765e-06,3.4092e-06
1.5411e+05,7.4963e-06,3.3887e-06
1.5424e+05,7.513e-06,3.3772e-06
1.5437e+05,7.5649e-06,3.38e-06
1.545e+05,7.49e-06,3.3913e-06
1.5462e+05,7.5109e-06,3.4207e-06
1.5475e+05,7.4922e-06,3.3809e-06
1.5488e+05,7.508e-06,3.3943e-06
1.5501e+05,7.5536e-06,3.3724e-06
1.5514e+05,7.5329e-06,3.4295e-06
1.5526e+05,7.5163e-06,3.4054e-06
1.5539e+05,7.5195e-06,3.3632e-06
1.5552e+05,7.5047e-06,3.3901e-06
1.5565e+05,7.4787e-06,3.3948e-06
1.5578e+05,7.5349e-06,3.4036e-06
1.559e+05,7.553e-06,3.3956e-06
1.5603e+05,7.4784e-06,3.4268e-06
1.5616e+05,7.4586e-06,3.4104e-06
1.5629e+05,7.5215e-06,3.4021e-06
1.5642e+05,7.5452e-06,3.4445e-06
1.5654e+05,7.4418e-06,3.3894e-06
1.5667e+05,7.4626e-06,3.3854e-06
1.568e+05,7.4835e-06,3.367e-06
1.5693e+05,7.5295e-06,3.413e-06
1.5706e+05,7.5007e-06,3.3718e-06
1.5718e+05,7.5548e-06,3.4201e-06
1.5731e+05,7.5075e-06,3.4021e-06
1.5744e+05,7.4961e-06,3.4038e-06
1.5757e+05,7.5119e-06,3.4005e-06
1.577e+05,7.5517e-06,3.44e-06
1.5782e+05,7.5357e-06,3.3849e-06
1.5795e+05,7.5839e-06,3.3901e-06
1.5808e+05,7.5034e-06,3.4027e-06
1.5821e+05,7.4423e-06,3.4041e-06
1.5834e+05,7.4586e-06,3.4354e-06
1.5846e+05,7.5416e-06,3.419e-06
1.5859e+05,7.4774e-06,3.4178e-06
1.5872e+05,7.4524e-06,3.3948e-06
1.5885e+05,7.5043e-06,3.4026e-06
1.5898e+05,7.5417e-06,3.4097e-06
1.591e+05,7.461e-06,3.4189e-06
1.5923e+05,7.4716e-06,3.4455e-06
1.5936e+05,7.4646e-06,3.4093e-06
1.5949e+05,7.5049e-06,3.396e-06
1.5962e+05,7.4506e-06,3.4518e-06
1.5974e+05,7.4441e-06,3.428e-06
1.5987e+05,7.502e-06,3.4539e-06
1.6e+05,7.4763e-06,3.4186e-06
1.6013e+05,7.5432e-06,3.4505e-06
1.6026e+05,7.4721e-06,3.4352e-06
1.6038e+05,7.4394e-06,3.4559e-06
1.6051e+05,7.495e-06,3.4258e-06
1.6064e+05,7.4705e-06,3.4231e-06
1.6077e+05,7.4647e-06,3.3953e-06
1.609e+05,7.4888e-06,3.446e-06
1.6102e+05,7.51e-06,3.434e-06
1.6115e+05,7.4608e-06,3.4417e-06
1.6128e+05,7.5136e-06,3.4678e-06
1.6141e+05,7.5327e-06,3.4258e-06
1.6154e+05,7.5052e-06,3.4726e-06
1.6166e+05,7.5327e-06,3.4574e-06
1.6179e+05,7.5269e-06,3.4265e-06
1.6192e+05,7.5331e-06,3.5011e-06
1.6205e+05,7.468e-06,3.4499e-06
1.6218e+05,7.4759e-06,3.4717e-06
1.623e+05,7.4767e-06,3.4446e-06
1.6243e+05,7.4846e-06,3.4407e-06
1.6256e+05,7.4512e-06,3.3968e-06
1.6269e+05,7.4921e-06,3.4392e-06
1.6282e+05,7.4918e-06,3.4657e-06
1.6294e+05,7.4492e-06,3.4615e-06
1.6307e+05,7.5198e-06,3.4642e-06
1.632e+05,7.4797e-06,3.4821e-06
1.6333e+05,7.4972e-06,3.4391e-06
1.6346e+05,7.5885e-06,3.4893e-06
1.6358e+05,7.495e-06,3.4698e-06
1.6371e+05,7.5093e-06,3.4644e-06
1.6384e+05,7.4618e-06,3.487e-06
1.6397e+05,7.5105e-06,3.5017e-06
1.641e+05,7.5323e-06,3.4877e-06
1.6422e+05,7.5424e-06,3.4825e-06
1.6435e+05,7.417e-06,3.4537e-06
1.6448e+05,7.4663e-06,3.4516e-06
1.6461e+05,7.5018e-06,3.4528e-06
1.6474e+05,7.5498e-06,3.4696e-06
1.6486e+05,7.48e-06,3.4691e-06
1.6499e+05,7.5762e-06,3.5199e-06
1.6512e+05,7.5252e-06,3.5316e-06
1.6525e+05,7.4569e-06,3.5284e-06
1.6538e+05,7.4855e-06,3.4778e-06
1.655e+05,7.4821e-06,3.462e-06
1.6563e+05,7.485e-06,3.4778e-06
1.6576e+05,7.4787e-06,3.4668e-06
1.6589e+05,7.4415e-06,3.4773e-06
1.6602e+05,7.5083e-06,3.4908e-06
1.6614e+05,7.515e-06,3.4995e-06
1.6627e+05,7.4993e-06,3.4838e-06
1.664e+05,7.4793e-06,3.5044e-06
1.6653e+05,7.4807e-06,3.4995e-06
1.6666e+05,7.471e-06,3.5088e-06
1.6678e+05,7.4799e-06,3.5264e-06
1.6691e+05,7.4877e-06,3.481e-06
1.6704e+05,7.5017e-06,3.5046e-06
1.6717e+05,7.5251e-06,3.5107e-06
1.673e+05,7.5067e-06,3.5328e-06
1.6742e+05,7.5002e-06,3.5201e-06
1.6755e+05,7.4983e-06,3.5456e-06
1.6768e+05,7.4491e-06,3.5071e-06
1.6781e+05,7.4603e-06,3.4926e-06
1.6794e+05,7.5339e-06,3.509e-06
1.6806e+05,7.4764e-06,3.5198e-06
1.6819e+05,7.465e-06,3.4972e-06
1.6832e+05,7.5175e-06,3.5151e-06
1.6845e+05,7.477e-06,3.4951e-06
1.6858e+05,7.4883e-06,3.5251e-06
1.687e+05,7.4905e-06,3.5859e-06
1.6883e+05,7.5259e-06,3.5333e-06
1.6896e+05,7.5099e-06,3.5609e-06
1.6909e+05,7.5181e-06,3.52e-06
1.6922e+05,7.5132e-06,3.5515e-06
1.6934e+05,7.5278e-06,3.5144e-06
1.6947e+05,7.5158e-06,3.5464e-06
1.696e+05,7.4985e-06,3.5429e-06
1.6973e+05,7.4886e-06,3.53e-06
1.6986e+05,7.4212e-06,3.5269e-06
1.6998e+05,7.484e-06,3.559e-06
1.7011e+05,7.5149e-06,3.5792e-06
1.7024e+05,7.5328e-06,3.6079e-06
1.7037e+05,7.5745e-06,3.5554e-06
1.705e+05,7.5654e-06,3.5508e-06
1.7062e+05,7.4948e-06,3.555e-06
1.7075e+05,7.4675e-06,3.5855e-06
1.7088e+05,7.5858e-06,3.5574e-06
1.7101e+05,7.4684e-06,3.5217e-06
1.7114e+05,7.4859e-06,3.6027e-06
1.7126e+05,7.5104e-06,3.5873e-06
1.7139e+05,7.4558e-06,3.5971e-06
1.7152e+05,7.5321e-06,3.5609e-06
1.7165e+05,7.486e-06,3.5676e-06
1.7178e+05,7.5003e-06,3.5762e-06
1.719e+05,7.5291e-06,3.5901e-06
1.7203e+05,7.4858e-06,3.5256e-06
1.7216e+05,7.4955e-06,3.6215e-06
1.7229e+05,7.4967e-06,3.624e-06
1.7242e+05,7.5154e-06,3.5637e-06
1.7254e+05,7.5345e-06,3.5791e-06
1.7267e+05,7.4555e-06,3.5563e-06
1.728e+05,7.4943e-06,3.6231e-06
1.7293e+05,7.5128e-06,3.6166e-06
1.7306e+05,7.4299e-06,3.5712e-06
1.7318e+05,7.4561e-06,3.595e-06
1.7331e+05,7.5101e-06,3.5861e-06
1.7344e+05,7.494e-06,3.5909e-06
1.7357e+05,7.5445e-06,3.5924e-06
1.737e+05,7.4618e-06,3.6272e-06
1.7382e+05,7.5288e-06,3.6352e-06
1.7395e+05,7.5315e-06,3.6452e-06
1.7408e+05,7.5598e-06,3.5975e-06
1.7421e+05,7.4771e-06,3.602e-06
1.7434e+05,7.5011e-06,3.5984e-06
1.7446e+05,7.4586e-06,3.6178e-06
1.7459e+05,7.5449e-06,3.6198e-06
1.7472e+05,7.4599e-06,3.6111e-06
1.7485e+05,7.5198e-06,3.6394e-06
1.7498e+05,7.478e-06,3.6303e-06
1.751e+05,7.5195e-06,3.6033e-06
1.7523e+05,7.5371e-06,3.6594e-06
1.7536e+05,7.4706e-06,3.6323e-06
1.7549e+05,7.579e-06,3.656e-06
1.7562e+05,7.5529e-06,3.6133e-06
1.7574e+05,7.552e-06,3.6615e-06
1.7587e+05,7.5293e-06,3.642e-06
1.76e+05,7.512e-06,3.6224e-06
1.7613e+05,7.4663e-06,3.6102e-06
1.7626e+05,7.514e-06,3.6572e-06
1.7638e+05,7.5523e-06,3.6353e-06
1.7651e+05,7.5444e-06,3.6628e-06
1.7664e+05,7.5779e-06,3.6531e-06
1.7677e+05,7.5542e-06,3.6467e-06
1.769e+05,7.5859e-06,3.6634e-06
1.7702e+05,7.5313e-06,3.6726e-06
1.7715e+05,7.5752e-06,3.6149e-06
1.7728e+05,7.474e-06,3.6581e-06
1.7741e+05,7.5829e-06,3.6814e-06
1.7754e+05,7.5008e-06,3.6957e-06
1.7766e+05,7.5686e-06,3.6559e-06
1.7779e+05,7.5586e-06,3.6406e-06
1.7792e+05,7.5671e-06,3.6358e-06
1.7805e+05,7.5698e-06,3.6741e-06
1.7818e+05,7.5128e-06,3.664e-06
1.783e+05,7.5515e-06,3.6694e-06
1.7843e+05,7.5381e-06,3.6851e-06
1.7856e+05,7.5337e-06,3.6851e-06
1.7869e+05,7.6257e-06,3.651e-06
1.7882e+05,7.5546e-06,3.7204e-06
1.7894e+05,7.5565e-06,3.699e-06
1.7907e+05,7.562e-06,3.7333e-06
1.792e+05,7.4981e-06,3.71e-06
1.7933e+05,7.5776e-06,3.7145e-06
1.7946e+05,7.5523e-06,3.6782e-06
1.7958e+05,7.6501e-06,3.7457e-06
1.7971e+05,7.5439e-06,3.7258e-06
1.7984e+05,7.5685e-06,3.7137e-06
1.7997e+05,7.5466e-06,3.7169e-06
1.801e+05,7.5417e-06,3.7151e-06
1.8022e+05,7.5435e-06,3.6799e-06
1.8035e+05,7.5819e-06,3.7237e-06
1.8048e+05,7.5139e-06,3.6871e-06
1.8061e+05,7.521e-06,3.6702e-06
1.8074e+05,7.5345e-06,3.7151e-06
1.8086e+05,7.5155e-06,3.7125e-06
1.8099e+05,7.5329e-06,3.7121e-06
1.8112e+05,7.5313e-06,3.7013e-06
1.8125e+05,7.5599e-06,3.7457e-06
1.8138e+05,7.5319e-06,3.7389e-06
1.815e+05,7.5727e-06,3.7819e-06
1.8163e+05,7.5414e-06,3.7112e-06
1.8176e+05,7.5498e-06,3.7369e-06
1.8189e+05,7.5186e-06,3.7459e-06
1.8202e+05,7.5509e-06,3.7186e-06
1.8214e+05,7.5231e-06,3.7227e-06
1.8227e+05,7.5099e-06,3.7201e-06
1.824e+05,7.5826e-06,3.7719e-06
1.8253e+05,7.5458e-06,3.704e-06
1.8266e+05,7.6093e-06,3.7152e-06
1.8278e+05,7.5559e-06,3.7216e-06
1.8291e+05,7.5772e-06,3.7937e-06
1.8304e+05,7.5623e-06,3.7927e-06
1.8317e+05,7.5222e-06,3.7649e-06
1.833e+05,7.5613e-06,3.7205e-06
1.8342e+05,7.5737e-06,3.7545e-06
1.8355e+05,7.5112e-06,3.7244e-06
1.8368e+05,7.5852e-06,3.7721e-06
1.8381e+05,7.533e-06,3.7939e-06
1.8394e+05,7.5951e-06,3.8019e-06
1.8406e+05,7.5374e-06,3.7998e-06
1.8419e+05,7.474e-06,3.7478e-06
1.8432e+05,7.5006e-06,3.7455e-06
1.8445e+05,7.5696e-06,3.7609e-06
1.8458e+05,7.5782e-06,3.7785e-06
1.847e+05,7.5474e-06,3.7806e-06
1.8483e+05,7.632e-06,3.8e-06
1.8496e+05,7.5395e-06,3.7984e-06
1.8509e+05,7.5132e-06,3.7803e-06
1.8522e+05,7.5386e-06,3.7666e-06
1.8534e+05,7.5847e-06,3.7991e-06
1.8547e+05,7.5946e-06,3.7856e-06
1.856e+05,7.6213e-06,3.7905e-06
1.8573e+05,7.5681e-06,3.7864e-06
1.8586e+05,7.5246e-06,3.7881e-06
1.8598e+05,7.5864e-06,3.8324e-06
1.8611e+05,7.548e-06,3.8114e-06
1.8624e+05,7.5469e-06,3.8326e-06
1.8637e+05,7.5566e-06,3.8322e-06
1.865e+05,7.6409e-06,3.8568e-06
1.8662e+05,7.6548e-06,3.8664e-06
1.8675e+05,7.5945e-06,3.8564e-06
1.8688e+05,7.6863e-06,3.8649e-06
1.8701e+05,7.5412e-06,3.7472e-06
1.8714e+05,7.5755e-06,3.8155e-06
1.8726e+05,7.6372e-06,3.8906e-06
1.8739e+05,7.6415e-06,3.8579e-06
1.8752e+05,7.6831e-06,3.8151e-06
1.8765e+05,7.6395e-06,3.8598e-06
1.8778e+05,7.6912e-06,3.8439e-06
1.879e+05,7.6487e-06,3.834e-06
1.8803e+05,7.5838e-06,3.8385e-06
1.8816e+05,7.5618e-06,3.8421e-06
1.8829e+05,7.6248e-06,3.8111e-06
1.8842e+05,7.5691e-06,3.8121e-06
1.8854e+05,7.6009e-06,3.8779e-06
1.8867e+05,7.5357e-06,3.8226e-06
1.888e+05,7.6036e-06,3.8597e-06
1.8893e+05,7.5973e-06,3.8887e-06
1.8906e+05,7.6903e-06,3.9118e-06
1.8918e+05,7.5674e-06,3.8254e-06
1.8931e+05,7.5628e-06,3.8643e-06
1.8944e+05,7.6307e-06,3.8936e-06
1.8957e+05,7.6326e-06,3.9037e-06
1.897e+05,7.5798e-06,3.8821e-06
1.8982e+05,7.591e-06,3.8869e-06
1.8995e+05,7.6829e-06,3.9249e-06
1.9008e+05,7.5848e-06,3.8558e-06
1.9021e+05,7.671e-06,3.907e-06
1.9034e+05,7.5823e-06,3.9114e-06
1.9046e+05,7.5717e-06,3.8812e-06
1.9059e+05,7.5744e-06,3.8584e-06
1.9072e+05,7.5871e-06,3.878e-06
1.9085e+05,7.5736e-06,3.9137e-06
1.9098e+05,7.6077e-06,3.8853e-06
1.911e+05,7.6124e-06,3.8781e-06
1.9123e+05,7.5647e-06,3.9084e-06
1.9136e+05,7.6586e-06,3.8923e-06
1.9149e+05,7.6706e-06,3.9293e-06
1.9162e+05,7.5652e-06,3.8984e-06
1.9174e+05,7.5812e-06,3.9624e-06
1.9187e+05,7.6087e-06,3.946e-06
1.92e+05,7.6491e-06,3.9291e-06
1.9213e+05,7.6691e-06,3.9197e-06
1.9226e+05,7.6059e-06,3.9247e-06
1.9238e+05,7.6377e-06,3.9297e-06
1.9251e+05,7.6281e-06,3.9274e-06
1.9264e+05,7.6245e-06,3.9395e-06
1.9277e+05,7.6132e-06,3.9056e-06
1.929e+05,7.7088e-06,3.943e-06
1.9302e+05,7.6806e-06,3.9666e-06
1.9315e+05,7.6681e-06,3.9796e-06
1.9328e+05,7.6864e-06,3.9753e-06
1.9341e+05,7.5894e-06,3.9657e-06
1.9354e+05,7.6579e-06,3.9681e-06
1.9366e+05,7.6707e-06,3.9357e-06
1.9379e+05,7.6802e-06,3.9569e-06
1.9392e+05,7.6543e-06,3.9516e-06
1.9405e+05,7.64e-06,3.9676e-06
1.9418e+05,7.6614e-06,3.9672e-06
1.943e+05,7.6659e-06,3.9288e-06
1.9443e+05,7.7257e-06,4.0382e-06
1.9456e+05,7.6712e-06,4.0006e-06
1.9469e+05,7.644e-06,3.9659e-06
1.9482e+05,7.6591e-06,3.9922e-06
1.9494e+05,7.6534e-06,3.9894e-06
1.9507e+05,7.6427e-06,3.9736e-06
1.952e+05,7.7191e-06,3.9652e-06
1.9533e+05,7.6529e-06,3.9942e-06
1.9546e+05,7.6759e-06,4.0128e-06
1.9558e+05,7.6451e-06,3.9571e-06
1.9571e+05,7.6738e-06,3.9924e-06
1.9584e+05,7.6497e-06,3.9865e-06
1.9597e+05,7.6975e-06,4.0377e-06
1.961e+05,7.6445e-06,4.0268e-06
1.9622e+05,7.6993e-06,4.0572e-06
1.9635e+05,7.718e-06,4.0325e-06
1.9648e+05,7.603e-06,3.9776e-06
1.9661e+05,7.6244e-06,4.0299e-06
1.9674e+05,7.668e-06,4.0077e-06
1.9686e+05,7.6271e-06,4.0044e-06
1.9699e+05,7.7338e-06,4.0538e-06
1.9712e+05,7.6943e-06,4.074e-06
1.9725e+05,7.619e-06,4.0015e-06
1.9738e+05,7.7284e-06,4.0331e-06
1.975e+05,7.7327e-06,4.0582e-06
1.9763e+05,7.7285e-06,4.0463e-06
1.9776e+05,7.6709e-06,4.0225e-06
1.9789e+05,7.7603e-06,4.0327e-06
1.9802e+05,7.7163e-06,4.0592e-06
1.9814e+05,7.6739e-06,4.0124e-06
1.9827e+05,7.6139e-06,4.0667e-06
1.984e+05,7.7727e-06,4.0973e-06
1.9853e+05,7.712e-06,4.0996e-06
1.9866e+05,7.7216e-06,4.0535e-06
1.9878e+05,7.729e-06,4.0746e-06
1.9891e+05,7.6714e-06,4.0727e-06
1.9904e+05,7.7303e-06,4.0737e-06
1.9917e+05,7.743e-06,4.0945e-06
1.993e+05,7.7546e-06,4.0795e-06
1.9942e+05,7.7433e-06,4.0575e-06
1.9955e+05,7.6287e-06,4.0672e-06
1.9968e+05,7.7187e-06,4.0664e-06
1.9981e+05,7.7391e-06,4.1019e-06
1.9994e+05,7.7127e-06,4.0708e-06
2.0006e+05,7.7832e-06,4.1313e-06
2.0019e+05,7.7833e-06,4.0894e-06
2.0032e+05,7.7425e-06,4.0959e-06
2.0045e+05,7.6568e-06,4.0423e-06
2.0058e+05,7.6475e-06,4.0717e-06
2.007e+05,7.737e-06,4.107e-06
2.0083e+05,7.683e-06,4.0599e-06
2.0096e+05,7.7977e-06,4.1465e-06
2.0109e+05,7.6686e-06,4.0918e-06
2.0122e+05,7.7187e-06,4.1217e-06
2.0134e+05,7.731e-06,4.1468e-06
2.0147e+05,7.7523e-06,4.1204e-06
2.016e+05,7.7942e-06,4.1261e-06
2.0173e+05,7.7382e-06,4.1393e-06
2.0186e+05,7.7192e-06,4.1213e-06
2.0198e+05,7.7248e-06,4.1382e-06
2.0211e+05,7.7384e-06,4.1602e-06
2.0224e+05,7.7469e-06,4.1262e-06
2.0237e+05,7.7997e-06,4.1818e-06
2.025e+05,7.7555e-06,4.1395e-06
2.0262e+05,7.8334e-06,4.1549e-06
2.0275e+05,7.7595e-06,4.1283e-06
2.0288e+05,7.8072e-06,4.1664e-06
2.0301e+05,7.7427e-06,4.1755e-06
2.0314e+05,7.7218e-06,4.1406e-06
2.0326e+05,7.7975e-06,4.1912e-06
2.0339e+05,7.7034e-06,4.1289e-06
2.0352e+05,7.6879e-06,4.1686e-06
2.0365e+05,7.7792e-06,4.1593e-06
2.0378e+05,7.8067e-06,4.1721e-06
2.039e+05,7.7181e-06,4.1529e-06
2.0403e+05,7.7154e-06,4.1551e-06
2.0416e+05,7.716e-06,4.1723e-06
2.0429e+05,7.6973e-06,4.1676e-06
2.0442e+05,7.7564e-06,4.2016e-06
2.0454e+05,7.7643e-06,4.1624e-06
2.0467e+05,7.7696e-06,4.1882e-06
2.048e+05,7.7622e-06,4.1778e-06
2.0493e+05,7.7584e-06,4.198e-06
2.0506e+05,7.8657e-06,4.2011e-06
2.0518e+05,7.7948e-06,4.1616e-06
2.0531e+05,7.7792e-06,4.2197e-06
2.0544e+05,7.7463e-06,4.2163e-06
2.0557e+05,7.7123e-06,4.1931e-06
2.057e+05,7.7565e-06,4.1724e-06
2.0582e+05,7.8132e-06,4.2179e-06
2.0595e+05,7.7931e-06,4.2346e-06
2.0608e+05,7.8295e-06,4.2175e-06
2.0621e+05,7.8298e-06,4.2459e-06
2.0634e+05,7.8625e-06,4.255e-06
2.0646e+05,7.9032e-06,4.2403e-06
2.0659e+05,7.7702e-06,4.218e-06
2.0672e+05,7.8492e-06,4.2462e-06
2.0685e+05,7.8035e-06,4.2676e-06
2.0698e+05,7.7227e-06,4.2082e-06
2.071e+05,7.7727e-06,4.2338e-06
2.0723e+05,7.7798e-06,4.2953e-06
2.0736e+05,7.7874e-06,4.2117e-06
2.0749e+05,7.7671e-06,4.2359e-06
2.0762e+05,7.8124e-06,4.2775e-06
2.0774e+05,7.8762e-06,4.2831e-06
2.0787e+05,7.7634e-06,4.229e-06
2.08e+05,7.813e-06,4.2644e-06
2.0813e+05,7.785e-06,4.2644e-06
2.0826e+05,7.8107e-06,4.2629e-06
2.0838e+05,7.8349e-06,4.2683e-06
2.0851e+05,7.7299e-06,4.2313e-06
2.0864e+05,7.8655e-06,4.2666e-06
2.0877e+05,7.8782e-06,4.285e-06
2.089e+05,7.8784e-06,4.3193e-06
2.0902e+05,7.8587e-06,4.2825e-06
2.0915e+05,7.8094e-06,4.2801e-06
2.0928e+05,7.7969e-06,4.2816e-06
2.0941e+05,7.8937e-06,4.2956e-06
2.0954e+05,7.8229e-06,4.2949e-06
2.0966e+05,7.8041e-06,4.2634e-06
2.0979e+05,7.8456e-06,4.3012e-06
2.0992e+05,7.7756e-06,4.2707e-06
2.1005e+05,7.9058e-06,4.356e-06
2.1018e+05,7.8375e-06,4.3096e-06
2.103e+05,7.8284e-06,4.3134e-06
2.1043e+05,7.8589e-06,4.322e-06
2.1056e+05,7.8787e-06,4.3505e-06
2.1069e+05,7.9165e-06,4.3144e-06
2.1082e+05,7.8493e-06,4.312e-06
2.1094e+05,7.8107e-06,4.355e-06
2.1107e+05,7.8118e-06,4.3123e-06
2.112e+05,7.8569e-06,4.3053e-06
2.1133e+05,7.8301e-06,4.3236e-06
2.1146e+05,7.8671e-06,4.3489e-06
2.1158e+05,7.8829e-06,4.414e-06
2.1171e+05,7.8305e-06,4.3697e-06
2.1184e+05,7.8457e-06,4.362e-06
2.1197e+05,7.8825e-06,4.3598e-06
2.121e+05,7.9363e-06,4.3289e-06
2.1222e+05,7.7998e-06,4.328e-06
2.1235e+05,7.9325e-06,4.4229e-06
2.1248e+05,7.8858e-06,4.3692e-06
2.1261e+05,7.91e-06,4.3966e-06
2.1274e+05,7.9058e-06,4.3648e-06
2.1286e+05,7.8694e-06,4.3824e-06
2.1299e+05,7.8402e-06,4.4212e-06
2.1312e+05,7.8455e-06,4.3455e-06
2.1325e+05,7.8867e-06,4.3301e-06
2.1338e+05,7.8969e-06,4.343e-06
2.135e+05,7.816e-06,4.3561e-06
2.1363e+05,7.895e-06,4.3884e-06
2.1376e+05,7.8862e-06,4.3705e-06
2.1389e+05,7.8772e-06,4.3342e-06
2.1402e+05,7.841e-06,4.3908e-06
2.1414e+05,7.9844e-06,4.4711e-06
2.1427e+05,7.8686e-06,4.3537e-06
2.144e+05,7.8813e-06,4.4007e-06
2.1453e+05,7.8178e-06,4.3113e-06
2.1466e+05,7.8712e-06,4.3764e-06
2.1478e+05,7.9838e-06,4.4801e-06
2.1491e+05,7.9928e-06,4.449e-06
2.1504e+05,7.9742e-06,4.4943e-06
2.1517e+05,7.8634e-06,4.388e-06
2.153e+05,8.0133e-06,4.4225e-06
2.1542e+05,7.8513e-06,4.3941e-06
2.1555e+05,7.9196e-06,4.4645e-06
2.1568e+05,7.9256e-06,4.4613e-06
2.1581e+05,7.9464e-06,4.4337e-06
2.1594e+05,7.9494e-06,4.4499e-06
2.1606e+05,7.9256e-06,4.4109e-06
2.1619e+05,7.952e-06,4.4255e-06
2.1632e+05,7.943e-06,4.4227e-06
2.1645e+05,7.8994e-06,4.4155e-06
2.1658e+05,7.9683e-06,4.4452e-06
2.167e+05,7.9811e-06,4.4383e-06
2.1683e+05,7.9731e-06,4.4839e-06
2.1696e+05,7.9926e-06,4.4884e-06
2.1709e+05,7.9608e-06,4.4681e-06
2.1722e+05,8.0551e-06,4.4988e-06
2.1734e+05,7.9881e-06,4.4651e-06
2.1747e+05,7.9624e-06,4.4881e-06
2.176e+05,7.9716e-06,4.4691e-06
2.1773e+05,7.9331e-06,4.501e-06
2.1786e+05,7.957e-06,4.4377e-06
2.1798e+05,7.9364e-06,4.5298e-06
2.1811e+05,7.9341e-06,4.4799e-06
2.1824e+05,7.9087e-06,4.5073e-06
2.1837e+05,7.935e-06,4.5146e-06
2.185e+05,7.9707e-06,4.5097e-06
2.1862e+05,7.9708e-06,4.4932e-06
2.1875e+05,7.9836e-06,4.5307e-06
2.1888e+05,8.0025e-06,4.6069e-06
2.1901e+05,7.9505e-06,4.5008e-06
2.1914e+05,7.9526e-06,4.5549e-06
2.1926e+05,7.9114e-06,4.4802e-06
2.1939e+05,7.9811e-06,4.5569e-06
2.1952e+05,7.9798e-06,4.5574e-06
2.1965e+05,7.9597e-06,4.5081e-06
2.1978e+05,8.0106e-06,4.5315e-06
2.199e+05,8.0107e-06,4.5484e-06
2.2003e+05,8.0073e-06,4.5498e-06
2.2016e+05,7.9603e-06,4.5404e-06
2.2029e+05,7.9937e-06,4.5276e-06
2.2042e+05,7.9669e-06,4.5258e-06
2.2054e+05,8.0539e-06,4.5454e-06
2.2067e+05,8.0594e-06,4.61e-06
2.208e+05,7.9316e-06,4.5192e-06
2.2093e+05,8.02e-06,4.5601e-06
2.2106e+05,8.0726e-06,4.5235e-06
2.2118e+05,7.9915e-06,4.5396e-06
2.2131e+05,7.9675e-06,4.6056e-06
2.2144e+05,8.0641e-06,4.5962e-06
2.2157e+05,7.9621e-06,4.5357e-06
2.217e+05,8.0512e-06,4.5866e-06
2.2182e+05,8.0214e-06,4.5456e-06
2.2195e+05,8.0483e-06,4.5621e-06
2.2208e+05,7.9768e-06,4.5822e-06
2.2221e+05,8.0145e-06,4.5359e-06
2.2234e+05,7.9798e-06,4.559e-06
2.2246e+05,8.1053e-06,4.6202e-06
2.2259e+05,8.0971e-06,4.6565e-06
2.2272e+05,8.1066e-06,4.6413e-06
2.2285e+05,8.1236e-06,4.6342e-06
2.2298e+05,7.9993e-06,4.5791e-06
2.231e+05,8.0392e-06,4.6354e-06
2.2323e+05,8.0774e-06,4.6112e-06
2.2336e+05,7.9881e-06,4.5809e-06
2.2349e+05,8.1069e-06,4.6287e-06
2.2362e+05,8.0457e-06,4.6302e-06
2.2374e+05,8.0384e-06,4.6159e-06
2.2387e+05,7.9953e-06,4.6537e-06
2.24e+05,8.0843e-06,4.6239e-06
2.2413e+05,8.0391e-06,4.616e-06
2.2426e+05,7.9557e-06,4.6059e-06
2.2438e+05,8.0918e-06,4.6453e-06
2.2451e+05,8.0292e-06,4.6491e-06
2.2464e+05,8.0193e-06,4.6271e-06
2.2477e+05,8.0787e-06,4.643e-06
2.249e+05,8.0636e-06,4.6075e-06
2.2502e+05,8.0335e-06,4.6843e-06
2.2515e+05,8.0016e-06,4.6685e-06
2.2528e+05,8.0928e-06,4.6498e-06
2.2541e+05,8.0832e-06,4.7174e-06
2.2554e+05,8.0965e-06,4.6805e-06
2.2566e+05,8.0582e-06,4.6585e-06
2.2579e+05,8.1282e-06,4.6827e-06
2.2592e+05,8.0049e-06,4.5793e-06
2.2605e+05,8.0925e-06,4.6499e-06
2.2618e+05,8.0063e-06,4.6594e-06
2.263e+05,8.0082e-06,4.653e-06
2.2643e+05,8.1015e-06,4.7291e-06
2.2656e+05,8.1906e-06,4.7504e-06
2.2669e+05,8.1123e-06,4.6964e-06
2.2682e+05,8.1813e-06,4.7285e-06
2.2694e+05,8.0855e-06,4.7302e-06
2.2707e+05,8.0855e-06,4.6678e-06
2.272e+05,8.1352e-06,4.6871e-06
2.2733e+05,8.1728e-06,4.7843e-06
2.2746e+05,8.1168e-06,4.6812e-06
2.2758e+05,8.0974e-06,4.7061e-06
2.2771e+05,8.0829e-06,4.7125e-06
2.2784e+05,8.1605e-06,4.6922e-06
2.2797e+05,8.1328e-06,4.6965e-06
2.281e+05,8.1413e-06,4.7193e-06
2.2822e+05,8.1551e-06,4.7412e-06
2.2835e+05,8.1523e-06,4.774e-06
2.2848e+05,8.1383e-06,4.7592e-06
2.2861e+05,8.1393e-06,4.7756e-06
2.2874e+05,8.1521e-06,4.7576e-06
2.2886e+05,8.1216e-06,4.7553e-06
2.2899e+05,8.1566e-06,4.7889e-06
2.2912e+05,8.1465e-06,4.7585e-06
2.2925e+05,8.1854e-06,4.7911e-06
2.2938e+05,8.1038e-06,4.7871e-06
2.295e+05,8.0853e-06,4.7456e-06
2.2963e+05,8.1759e-06,4.7808e-06
2.2976e+05,8.1966e-06,4.7813e-06
2.2989e+05,8.2268e-06,4.8519e-06
2.3002e+05,8.1478e-06,4.7272e-06
2.3014e+05,8.161e-06,4.7969e-06
2.3027e+05,8.2021e-06,4.8054e-06
2.304e+05,8.1197e-06,4.7554e-06
2.3053e+05,8.0989e-06,4.776e-06
2.3066e+05,8.2288e-06,4.816e-06
2.3078e+05,8.2078e-06,4.7931e-06
2.3091e+05,8.1767e-06,4.8124e-06
2.3104e+05,8.2203e-06,4.8197e-06
2.3117e+05,8.1591e-06,4.76e-06
2.313e+05,8.2019e-06,4.7886e-06
2.3142e+05,8.1882e-06,4.843e-06
2.3155e+05,8.2236e-06,4.8354e-06
2.3168e+05,8.2215e-06,4.8375e-06
2.3181e+05,8.2014e-06,4.8178e-06
2.3194e+05,8.1718e-06,4.8315e-06
2.3206e+05,8.1921e-06,4.8359e-06
2.3219e+05,8.1712e-06,4.7875e-06
2.3232e+05,8.1138e-06,4.8376e-06
2.3245e+05,8.2137e-06,4.8383e-06
2.3258e+05,8.1939e-06,4.815e-06
2.327e+05,8.2254e-06,4.8808e-06
2.3283e+05,8.2186e-06,4.8643e-06
2.3296e+05,8.1951e-06,4.8949e-06
2.3309e+05,8.1853e-06,4.8303e-06
2.3322e+05,8.1492e-06,4.8258e-06
2.3334e+05,8.1961e-06,4.8666e-06
2.3347e+05,8.1379e-06,4.8952e-06
2.336e+05,8.2725e-06,4.8385e-06
2.3373e+05,8.2565e-06,4.8568e-06
2.3386e+05,8.2323e-06,4.8969e-06
2.3398e+05,8.2354e-06,4.9281e-06
2.3411e+05,8.251e-06,4.9063e-06
2.3424e+05,8.2017e-06,4.8145e-06
2.3437e+05,8.2344e-06,4.8989e-06
2.345e+05,8.274e-06,4.9019e-06
2.3462e+05,8.2707e-06,4.864e-06
2.3475e+05,8.2049e-06,4.8734e-06
2.3488e+05,8.2112e-06,4.8878e-06
2.3501e+05,8.2512e-06,4.9355e-06
2.3514e+05,8.2523e-06,4.918e-06
2.3526e+05,8.1705e-06,4.8787e-06
2.3539e+05,8.218e-06,4.9276e-06
2.3552e+05,8.259e-06,4.9085e-06
2.3565e+05,8.2135e-06,4.9339e-06
2.3578e+05,8.264e-06,4.8986e-06
2.359e+05,8.1993e-06,4.9406e-06
2.3603e+05,8.268e-06,4.9199e-06
2.3616e+05,8.2273e-06,4.9418e-06
2.3629e+05,8.3178e-06,4.9552e-06
2.3642e+05,8.2219e-06,4.9048e-06
2.3654e+05,8.2401e-06,4.9591e-06
2.3667e+05,8.34e-06,5.0051e-06
2.368e+05,8.2771e-06,4.9343e-06
2.3693e+05,8.3628e-06,4.9663e-06
2.3706e+05,8.2913e-06,4.9674e-06
2.3718e+05,8.3189e-06,4.9735e-06
2.3731e+05,8.2605e-06,4.9134e-06
2.3744e+05,8.2511e-06,4.9392e-06
2.3757e+05,8.316e-06,4.9206e-06
2.377e+05,8.3275e-06,4.9858e-06
2.3782e+05,8.2453e-06,4.9805e-06
2.3795e+05,8.268e-06,4.9395e-06
2.3808e+05,8.2695e-06,4.9459e-06
2.3821e+05,8.2045e-06,4.9371e-06
2.3834e+05,8.3585e-06,5.0205e-06
2.3846e+05,8.3059e-06,4.9934e-06
2.3859e+05,8.289e-06,5.0012e-06
2.3872e+05,8.2332e-06,4.9783e-06
2.3885e+05,8.3864e-06,5.0274e-06
2.3898e+05,8.2629e-06,5.0026e-06
2.391e+05,8.3748e-06,5.0369e-06
2.3923e+05,8.3688e-06,5.0283e-06
2.3936e+05,8.3652e-06,5.0634e-06
2.3949e+05,8.3386e-06,5.0483e-06
2.3962e+05,8.3934e-06,4.9365e-06
2.3974e+05,8.3853e-06,5.0537e-06
2.3987e+05,8.3061e-06,5.0227e-06
2.4e+05,8.3558e-06,5.0433e-06
2.4013e+05,8.3714e-06,4.9981e-06
2.4026e+05,8.2844e-06,5.0172e-06
2.4038e+05,8.4286e-06,5.1188e-06
2.4051e+05,8.2666e-06,4.9453e-06
2.4064e+05,8.3815e-06,5.0898e-06
2.4077e+05,8.3784e-06,5.0317e-06
2.409e+05,8.3605e-06,5.0465e-06
2.4102e+05,8.2022e-06,4.9792e-06
2.4115e+05,8.3323e-06,5.0959e-06
2.4128e+05,8.3526e-06,5.0715e-06
2.4141e+05,8.3802e-06,5.0531e-06
2.4154e+05,8.371e-06,5.0955e-06
2.4166e+05,8.4112e-06,5.0859e-06
2.4179e+05,8.2983e-06,5.0157e-06
2.4192e+05,8.3371e-06,5.0514e-06
2.4205e+05,8.4185e-06,5.1245e-06
2.4218e+05,8.4255e-06,5.1292e-06
2.423e+05,8.2629e-06,5.0732e-06
2.4243e+05,8.3528e-06,5.1256e-06
2.4256e+05,8.344e-06,5.0242e-06
2.4269e+05,8.4599e-06,5.0903e-06
2.4282e+05,8.4219e-06,5.1049e-06
2.4294e+05,8.3757e-06,5.1303e-06
2.4307e+05,8.3132e-06,5.0432e-06
2.432e+05,8.4037e-06,5.066e-06
2.4333e+05,8.4428e-06,5.1244e-06
2.4346e+05,8.3383e-06,5.0532e-06
2.4358e+05,8.4058e-06,5.0963e-06
2.4371e+05,8.3334e-06,5.0873e-06
2.4384e+05,8.3908e-06,5.0999e-06
2.4397e+05,8.3072e-06,5.0371e-06
2.441e+05,8.4409e-06,5.1673e-06
2.4422e+05,8.3833e-06,5.0788e-06
2.4435e+05,8.3853e-06,5.1503e-06
2.4448e+05,8.4793e-06,5.1485e-06
2.4461e+05,8.4622e-06,5.1285e-06
2.4474e+05,8.3947e-06,5.1421e-06
2.4486e+05,8.417e-06,5.1253e-06
2.4499e+05,8.4506e-06,5.1406e-06
2.4512e+05,8.3213e-06,5.117e-06
2.4525e+05,8.4373e-06,5.1286e-06
2.4538e+05,8.429e-06,5.1318e-06
2.455e+05,8.434e-06,5.1652e-06
2.4563e+05,8.4472e-06,5.1795e-06
2.4576e+05,8.4527e-06,5.2087e-06
2.4589e+05,8.4863e-06,5.1644e-06
2.4602e+05,8.3268e-06,5.1139e-06
2.4614e+05,8.4264e-06,5.1759e-06
2.4627e+05,8.4295e-06,5.1574e-06
2.464e+05,8.5133e-06,5.2053e-06
2.4653e+05,8.4506e-06,5.1408e-06
2.4666e+05,8.3929e-06,5.1171e-06
2.4678e+05,8.4726e-06,5.17e-06
2.4691e+05,8.4528e-06,5.1644e-06
2.4704e+05,8.4779e-06,5.1681e-06
2.4717e+05,8.4225e-06,5.2178e-06
2.473e+05,8.4609e-06,5.2116e-06
2.4742e+05,8.3663e-06,5.1562e-06
2.4755e+05,8.417e-06,5.1632e-06
2.4768e+05,8.467e-06,5.1954e-06
2.4781e+05,8.4895e-06,5.2326e-06
2.4794e+05,8.45e-06,5.2176e-06
2.4806e+05,8.4526e-06,5.1997e-06
2.4819e+05,8.4578e-06,5.2045e-06
2.4832e+05,8.5154e-06,5.2518e-06
2.4845e+05,8.4378e-06,5.2153e-06
2.4858e+05,8.5057e-06,5.2084e-06
2.487e+05,8.4161e-06,5.2717e-06
2.4883e+05,8.4741e-06,5.2407e-06
2.4896e+05,8.5622e-06,5.2411e-06
2.4909e+05,8.5226e-06,5.2161e-06
2.4922e+05,8.4978e-06,5.2307e-06
2.4934e+05,8.517e-06,5.2161e-06
2.4947e+05,8.5166e-06,5.2497e-06
2.496e+05,8.4479e-06,5.2517e-06
2.4973e+05,8.5731e-06,5.3078e-06
2.4986e+05,8.4717e-06,5.2588e-06
2.4998e+05,8.4932e-06,5.1779e-06
2.5011e+05,8.5107e-06,5.25e-06
2.5024e+05,8.4761e-06,5.2449e-06
2.5037e+05,8.4592e-06,5.2599e-06
2.505e+05,8.5963e-06,5.3268e-06
2.5062e+05,8.5257e-06,5.267e-06
2.5075e+05,8.5182e-06,5.2388e-06
2.5088e+05,8.4392e-06,5.2077e-06
2.5101e+05,8.5141e-06,5.2827e-06
2.5114e+05,8.5527e-06,5.2979e-06
2.5126e+05,8.5139e-06,5.2998e-06
2.5139e+05,8.4839e-06,5.2664e-06
2.5152e+05,8.5437e-06,5.2768e-06
2.5165e+05,8.5397e-06,5.2975e-06
2.5178e+05,8.5385e-06,5.3036e-06
2.519e+05,8.523e-06,5.286e-06
2.5203e+05,8.5334e-06,5.3059e-06
2.5216e+05,8.4932e-06,5.2737e-06
2.5229e+05,8.5706e-06,5.3605e-06
2.5242e+05,8.6016e-06,5.3371e-06
2.5254e+05,8.5456e-06,5.3026e-06
2.5267e+05,8.5266e-06,5.2989e-06
2.528e+05,8.5417e-06,5.3618e-06
2.5293e+05,8.5563e-06,5.3357e-06
2.5306e+05,8.6434e-06,5.4447e-06
2.5318e+05,8.6701e-06,5.3892e-06
2.5331e+05,8.4364e-06,5.2269e-06
2.5344e+05,8.6675e-06,5.4593e-06
2.5357e+05,8.6178e-06,5.4074e-06
2.537e+05,8.5742e-06,5.3606e-06
2.5382e+05,8.5734e-06,5.3197e-06
2.5395e+05,8.5206e-06,5.343e-06
2.5408e+05,8.5619e-06,5.4071e-06
2.5421e+05,8.6373e-06,5.3907e-06
2.5434e+05,8.6785e-06,5.4099e-06
2.5446e+05,8.6611e-06,5.3937e-06
2.5459e+05,8.6134e-06,5.3422e-06
2.5472e+05,8.6026e-06,5.3832e-06
2.5485e+05,8.5676e-06,5.3817e-06
2.5498e+05,8.5129e-06,5.3351e-06
2.551e+05,8.6005e-06,5.3751e-06
2.5523e+05,8.6709e-06,5.4047e-06
2.5536e+05,8.7088e-06,5.4448e-06
2.5549e+05,8.6577e-06,5.4484e-06
2.5562e+05,8.6817e-06,5.4064e-06
2.5574e+05,8.653e-06,5.4499e-06
2.5587e+05,8.6028e-06,5.3756e-06
2.56e+05,8.6089e-06,5.3728e-06
2.5613e+05,8.6349e-06,5.4343e-06
2.5626e+05,8.6161e-06,5.409e-06
2.5638e+05,8.6965e-06,5.4559e-06
2.5651e+05,8.6565e-06,5.3969e-06
2.5664e+05,8.621e-06,5.3639e-06
2.5677e+05,8.6753e-06,5.4377e-06
2.569e+05,8.6931e-06,5.389e-06
2.5702e+05,8.6327e-06,5.4086e-06
2.5715e+05,8.6855e-06,5.4786e-06
2.5728e+05,8.7126e-06,5.4411e-06
2.5741e+05,8.5964e-06,5.4207e-06
2.5754e+05,8.6699e-06,5.4328e-06
2.5766e+05,8.6561e-06,5.4571e-06
2.5779e+05,8.6305e-06,5.4227e-06
2.5792e+05,8.7352e-06,5.4906e-06
2.5805e+05,8.736e-06,5.5106e-06
2.5818e+05,8.6908e-06,5.4895e-06
2.583e+05,8.6629e-06,5.4035e-06
2.5843e+05,8.737e-06,5.5156e-06
2.5856e+05,8.6628e-06,5.4417e-06
2.5869e+05,8.7236e-06,5.4831e-06
2.5882e+05,8.7212e-06,5.5104e-06
2.5894e+05,8.7452e-06,5.5168e-06
2.5907e+05,8.7348e-06,5.5642e-06
2.592e+05,8.8158e-06,5.5403e-06
2.5933e+05,8.8396e-06,5.5342e-06
2.5946e+05,8.7297e-06,5.5021e-06
2.5958e+05,8.727e-06,5.5033e-06
2.5971e+05,8.696e-06,5.4889e-06
2.5984e+05,8.6317e-06,5.5208e-06
2.5997e+05,8.7589e-06,5.5131e-06
2.601e+05,8.7207e-06,5.4872e-06
2.6022e+05,8.6659e-06,5.5048e-06
2.6035e+05,8.7696e-06,5.5636e-06
2.6048e+05,8.67e-06,5.4894e-06
2.6061e+05,8.7324e-06,5.5411e-06
2.6074e+05,8.7579e-06,5.5113e-06
2.6086e+05,8.7136e-06,5.5584e-06
2.6099e+05,8.7268e-06,5.5712e-06
2.6112e+05,8.719e-06,5.5495e-06
2.6125e+05,8.7569e-06,5.5509e-06
2.6138e+05,8.7271e-06,5.6274e-06
2.615e+05,8.6784e-06,5.4969e-06
2.6163e+05,8.7503e-06,5.5591e-06
2.6176e+05,8.7155e-06,5.5257e-06
2.6189e+05,8.7498e-06,5.553e-06
2.6202e+05,8.8493e-06,5.6273e-06
2.6214e+05,8.7826e-06,5.5634e-06


==> Figs/data/r1_ulp_error.csv <==
u,ebar,emax
0,8.2828e-06,1.7084e-05
1,8.2839e-06,1.7212e-05
2,8.2861e-06,1.7427e-05
3,8.2894e-06,1.7668e-05
4,8.2938e-06,1.7937e-05
5,8.2992e-06,1.8135e-05
6,8.3059e-06,1.844e-05
7,8.3135e-06,1.864e-05
8,8.3222e-06,1.879e-05
9,8.3319e-06,1.9031e-05
10,8.3429e-06,1.9275e-05
11,8.3548e-06,1.961e-05
12,8.3679e-06,2.0072e-05
13,8.3821e-06,2.0117e-05
14,8.3969e-06,2.016e-05
15,8.4133e-06,2.0528e-05
16,8.4309e-06,2.1068e-05
17,8.4489e-06,2.1003e-05
18,8.4687e-06,2.1244e-05
19,8.4896e-06,2.1486e-05
20,8.5111e-06,2.1609e-05
21,8.5335e-06,2.2475e-05
22,8.5576e-06,2.2349e-05
23,8.5814e-06,2.2936e-05
24,8.6079e-06,2.294e-05
25,8.6352e-06,2.3461e-05
26,8.6634e-06,2.3917e-05
27,8.6923e-06,2.3721e-05
28,8.7227e-06,2.4063e-05
29,8.7526e-06,2.4385e-05
30,8.7852e-06,2.4651e-05
31,8.8187e-06,2.4957e-05
32,8.8531e-06,2.5234e-05
33,8.8875e-06,2.6027e-05
34,8.923e-06,2.5293e-05
35,8.9607e-06,2.6782e-05
36,8.9999e-06,2.6848e-05
37,9.0383e-06,2.7273e-05
38,9.0781e-06,2.7208e-05
39,9.1188e-06,2.7685e-05
40,9.1615e-06,2.8152e-05
41,9.2046e-06,2.7926e-05
42,9.2492e-06,2.8527e-05
43,9.2946e-06,2.8724e-05
44,9.3385e-06,2.9494e-05
45,9.3847e-06,2.9342e-05
46,9.4343e-06,3.0104e-05
47,9.4839e-06,3.063e-05
48,9.5314e-06,3.0381e-05
49,9.5815e-06,3.0846e-05
50,9.6327e-06,3.1114e-05
51,9.6847e-06,3.1867e-05
52,9.7404e-06,3.167e-05
53,9.7933e-06,3.2433e-05
54,9.8465e-06,3.2245e-05
55,9.9026e-06,3.2302e-05
56,9.9569e-06,3.2651e-05
57,1.0015e-05,3.3617e-05
58,1.0072e-05,3.3739e-05
59,1.013e-05,3.3778e-05
60,1.0189e-05,3.3679e-05
61,1.0249e-05,3.4716e-05
62,1.0309e-05,3.4215e-05
63,1.0373e-05,3.6113e-05
64,1.0432e-05,3.4831e-05
65,1.0494e-05,3.5587e-05
66,1.0558e-05,3.6099e-05
67,1.062e-05,3.6288e-05
68,1.0685e-05,3.6023e-05
69,1.0751e-05,3.6588e-05
70,1.0816e-05,3.7083e-05
71,1.0881e-05,3.784e-05
72,1.0945e-05,3.7516e-05
73,1.1012e-05,3.7801e-05
74,1.1078e-05,3.8695e-05
75,1.115e-05,3.7972e-05
76,1.1214e-05,3.9542e-05
77,1.1282e-05,3.9546e-05
78,1.1351e-05,3.9202e-05
79,1.1421e-05,4.0388e-05
80,1.1493e-05,3.994e-05
81,1.1563e-05,4.0204e-05
82,1.1634e-05,4.1098e-05
83,1.1707e-05,4.0833e-05
84,1.1777e-05,4.1451e-05
85,1.185e-05,4.06e-05
86,1.1922e-05,4.1297e-05
87,1.1994e-05,4.2887e-05
88,1.2067e-05,4.3103e-05
89,1.2142e-05,4.3474e-05
90,1.2215e-05,4.4302e-05
91,1.2291e-05,4.4768e-05
92,1.2362e-05,4.497e-05
93,1.2437e-05,4.3989e-05
94,1.2513e-05,4.4802e-05
95,1.2592e-05,4.4655e-05
96,1.2669e-05,4.491e-05
97,1.2747e-05,4.5433e-05
98,1.2822e-05,4.5624e-05
99,1.2901e-05,4.6469e-05
100,1.2978e-05,4.6885e-05


==> Figs/data/runtime.dat <==
8  0.636185  1.62897e+09  3.8408e+09 128 128
9  0.627511  3.25613e+09  7.78346e+09 128 128
10  0.615372  6.50021e+09  1.58446e+10 128 128
11  0.615257  1.29829e+10  3.16524e+10 128 128
12  0.64187  2.622e+10  6.12741e+10 128 128
13  0.67346  5.1637e+10  1.15011e+11 128 128
14  0.755477  9.96998e+10  1.97954e+11 128 128
15  0.78771  1.70341e+11  3.24373e+11 128 128
16  0.850327  2.94158e+11  5.18903e+11 128 128
17  0.96428  4.06977e+11  6.33079e+11 128 128
18  1.17927  3.9707e+11  5.05062e+11 128 128
19  1.34785  4.9326e+11  5.48942e+11 128 128
20  1.37137  5.29254e+11  5.78896e+11 128 128
21  1.43563  5.67971e+11  5.93438e+11 128 128
22  1.48092  5.93741e+11  6.0139e+11 128 128
23  1.49836  6.04735e+11  6.05398e+11 128 128
24  1.50571  6.09174e+11  6.06862e+11 128 128
25  1.51402  6.13335e+11  6.07657e+11 128 128
26  1.51277  6.14373e+11  6.09185e+11 128 128
27  1.5113  6.14931e+11  6.10333e+11 128 128

==> Figs/data/runtime_optt.dat <==
10  0.741069  7.56335e+09  1.5309e+10  32  512
11  0.720152  1.47969e+10  3.08205e+10  64  512
12  0.702286  2.91064e+10  6.21679e+10  128  256
13  0.657321  5.18536e+10  1.18329e+11  128  1024
14  0.644442  1.02614e+11  2.38843e+11  128  1024
15  0.618345  1.83228e+11  4.44479e+11  128  512
16  0.560824  2.93281e+11  7.84419e+11  128  512
17  0.673666  4.06766e+11  9.05715e+11  128  512
18  1.16326  3.98128e+11  5.13379e+11  128  1024
19  1.35311  4.95032e+11  5.48771e+11  64  256
20  1.37824  5.31764e+11  5.78744e+11  64  128
21  1.43726  5.68452e+11  5.93264e+11  64  128
22  1.48132  5.93923e+11  6.01413e+11  64  128
23  1.49883  6.05044e+11  6.05517e+11  64  256
24  1.50542  6.09151e+11  6.06957e+11  128  128

==> Figs/data/tgv_comp_ens.csv <==
t,base,1716,1717,1817,1817yxz,1817g,1817f
0,0.00046826,0.00046826,0.00046826,0.00046826,0.00046924,0.00046826,0.00046826
0.01,0.00046825,0.00046832,0.00046833,0.00046826,0.00046918,0.00046825,0.00046826
0.02,0.00046825,0.0004685,0.00046851,0.0004683,0.00046905,0.00046825,0.0004683
0.03,0.00046825,0.00046875,0.00046877,0.00046837,0.00046884,0.00046825,0.00046837
0.04,0.00046827,0.00046907,0.0004691,0.00046847,0.00046859,0.00046827,0.00046847
0.05,0.0004683,0.00046946,0.00046947,0.00046859,0.00046828,0.0004683,0.00046859
0.06,0.00046834,0.00046991,0.00046989,0.00046874,0.00046795,0.00046834,0.00046874
0.07,0.00046838,0.00047041,0.00047035,0.00046892,0.00046765,0.00046838,0.00046892
0.08,0.00046844,0.00047096,0.00047085,0.00046913,0.00046742,0.00046844,0.00046913
0.09,0.00046851,0.00047156,0.00047138,0.00046936,0.00046725,0.00046851,0.00046936
0.1,0.00046858,0.00047221,0.00047195,0.0004696,0.00046717,0.00046858,0.0004696
0.11,0.00046867,0.00047292,0.00047255,0.00046987,0.00046719,0.00046867,0.00046987
0.12,0.00046876,0.00047367,0.00047318,0.00047017,0.00046732,0.00046876,0.00047017
0.13,0.00046887,0.00047449,0.00047382,0.00047049,0.00046754,0.00046887,0.00047049
0.14,0.00046899,0.00047534,0.00047448,0.00047083,0.00046788,0.00046899,0.00047083
0.15,0.00046911,0.0004762,0.00047516,0.00047118,0.00046831,0.00046911,0.00047118
0.16,0.00046925,0.0004771,0.00047584,0.00047155,0.00046884,0.00046925,0.00047155
0.17,0.00046939,0.00047802,0.00047651,0.00047192,0.00046944,0.00046939,0.00047193
0.18,0.00046955,0.00047893,0.00047719,0.0004723,0.00047009,0.00046955,0.00047231
0.19,0.00046971,0.00047987,0.00047788,0.0004727,0.00047073,0.00046971,0.0004727
0.2,0.00046989,0.00048084,0.00047858,0.00047311,0.00047135,0.00046989,0.00047312
0.21,0.00047007,0.00048184,0.0004793,0.00047354,0.00047196,0.00047007,0.00047354
0.22,0.00047027,0.00048289,0.00048002,0.00047397,0.00047255,0.00047027,0.00047397
0.23,0.00047047,0.00048397,0.00048075,0.00047441,0.00047314,0.00047047,0.00047442
0.24,0.00047069,0.00048506,0.00048148,0.00047487,0.00047368,0.00047069,0.00047487
0.25,0.00047091,0.00048617,0.00048223,0.00047533,0.00047418,0.00047091,0.00047534
0.26,0.00047115,0.00048729,0.000483,0.0004758,0.00047461,0.00047115,0.0004758
0.27,0.00047139,0.00048842,0.00048375,0.00047627,0.00047498,0.00047139,0.00047628
0.28,0.00047165,0.00048956,0.0004845,0.00047676,0.00047532,0.00047165,0.00047676
0.29,0.00047191,0.00049069,0.00048524,0.00047725,0.00047563,0.00047191,0.00047725
0.3,0.00047219,0.00049181,0.00048595,0.00047774,0.00047591,0.00047219,0.00047775
0.31,0.00047247,0.00049292,0.00048664,0.00047826,0.00047618,0.00047247,0.00047826
0.32,0.00047277,0.00049401,0.00048732,0.00047877,0.00047644,0.00047277,0.00047877
0.33,0.00047307,0.00049514,0.00048802,0.00047928,0.00047671,0.00047307,0.00047929
0.34,0.00047339,0.00049628,0.00048874,0.0004798,0.00047702,0.00047339,0.00047981
0.35,0.00047371,0.00049742,0.00048947,0.00048034,0.00047734,0.00047371,0.00048035
0.36,0.00047405,0.00049858,0.0004902,0.00048088,0.00047769,0.00047405,0.00048088
0.37,0.0004744,0.00049975,0.00049091,0.00048142,0.00047804,0.0004744,0.00048143
0.38,0.00047475,0.00050091,0.00049161,0.00048197,0.0004784,0.00047475,0.00048198
0.39,0.00047512,0.00050206,0.0004923,0.00048252,0.00047881,0.00047512,0.00048253
0.4,0.0004755,0.00050322,0.00049297,0.00048308,0.00047926,0.0004755,0.00048309
0.41,0.00047588,0.00050442,0.00049365,0.00048365,0.00047977,0.00047588,0.00048366
0.42,0.00047628,0.00050559,0.00049436,0.00048421,0.00048035,0.00047628,0.00048422
0.43,0.00047669,0.00050678,0.00049511,0.00048479,0.00048097,0.00047669,0.0004848
0.44,0.00047711,0.000508,0.00049586,0.00048539,0.00048169,0.00047711,0.0004854
0.45,0.00047754,0.00050924,0.00049664,0.000486,0.00048247,0.00047754,0.00048601
0.46,0.00047798,0.00051049,0.00049741,0.00048661,0.00048331,0.00047798,0.00048661
0.47,0.00047843,0.00051177,0.00049815,0.00048721,0.00048421,0.00047843,0.00048722
0.48,0.00047889,0.00051302,0.00049889,0.00048783,0.00048515,0.00047889,0.00048783
0.49,0.00047936,0.00051424,0.00049964,0.00048844,0.00048609,0.00047936,0.00048845
0.5,0.00047984,0.00051546,0.00050039,0.00048906,0.00048698,0.00047984,0.00048907
0.51,0.00048033,0.00051666,0.00050112,0.0004897,0.00048783,0.00048033,0.00048971
0.52,0.00048084,0.00051783,0.00050185,0.00049034,0.00048863,0.00048084,0.00049035
0.53,0.00048135,0.000519,0.0005026,0.00049099,0.00048937,0.00048135,0.000491
0.54,0.00048188,0.00052019,0.00050337,0.00049165,0.00049005,0.00048188,0.00049166
0.55,0.00048241,0.0005214,0.00050413,0.00049231,0.00049065,0.00048241,0.00049232
0.56,0.00048296,0.00052259,0.00050488,0.00049299,0.00049118,0.00048296,0.000493
0.57,0.00048352,0.00052379,0.00050564,0.00049367,0.00049164,0.00048352,0.00049368
0.58,0.00048409,0.00052504,0.00050639,0.00049437,0.00049206,0.00048409,0.00049438
0.59,0.00048467,0.00052628,0.00050716,0.00049508,0.00049243,0.00048467,0.00049509
0.6,0.00048526,0.00052753,0.00050795,0.00049578,0.00049279,0.00048526,0.00049579
0.61,0.00048586,0.00052875,0.00050875,0.00049649,0.00049318,0.00048586,0.0004965
0.62,0.00048647,0.00052997,0.00050959,0.00049721,0.00049361,0.00048647,0.00049722
0.63,0.0004871,0.00053121,0.00051044,0.00049794,0.00049408,0.0004871,0.00049795
0.64,0.00048773,0.00053241,0.0005113,0.00049868,0.0004946,0.00048773,0.00049869
0.65,0.00048838,0.00053361,0.00051216,0.00049943,0.00049519,0.00048838,0.00049944
0.66,0.00048903,0.00053481,0.00051303,0.0005002,0.00049588,0.00048903,0.0005002
0.67,0.0004897,0.000536,0.00051391,0.00050097,0.00049665,0.0004897,0.00050098
0.68,0.00049038,0.0005372,0.0005148,0.00050176,0.00049752,0.00049038,0.00050178
0.69,0.00049108,0.00053839,0.00051568,0.00050256,0.00049847,0.00049108,0.00050257
0.7,0.00049178,0.00053961,0.00051656,0.00050336,0.0004995,0.00049178,0.00050337
0.71001,0.0004925,0.00054086,0.00051748,0.00050417,0.00050059,0.0004925,0.00050418
0.72001,0.00049323,0.00054212,0.00051841,0.000505,0.00050174,0.00049323,0.00050501
0.73001,0.00049396,0.00054337,0.00051935,0.00050584,0.00050294,0.00049396,0.00050585
0.74001,0.00049472,0.00054463,0.00052029,0.00050669,0.00050413,0.00049472,0.0005067
0.75001,0.00049548,0.0005459,0.00052124,0.00050756,0.00050529,0.00049548,0.00050758
0.76001,0.00049625,0.00054718,0.0005222,0.00050843,0.00050641,0.00049625,0.00050844
0.77001,0.00049704,0.00054847,0.00052317,0.00050931,0.00050749,0.00049704,0.00050932
0.78001,0.00049783,0.00054977,0.00052416,0.00051021,0.0005085,0.00049783,0.00051022
0.79001,0.00049864,0.00055107,0.00052517,0.00051113,0.00050943,0.00049864,0.00051114
0.80001,0.00049947,0.00055237,0.0005262,0.00051207,0.0005103,0.00049947,0.00051208
0.81001,0.0005003,0.00055367,0.00052723,0.00051301,0.0005111,0.0005003,0.00051302
0.82001,0.00050115,0.00055495,0.00052827,0.00051395,0.00051186,0.00050115,0.00051395
0.83001,0.000502,0.00055623,0.00052934,0.00051489,0.00051257,0.000502,0.00051489
0.84001,0.00050288,0.00055754,0.0005304,0.00051584,0.00051326,0.00050288,0.00051584
0.85001,0.00050376,0.00055887,0.00053146,0.00051679,0.00051394,0.00050376,0.0005168
0.86001,0.00050466,0.0005602,0.00053251,0.00051775,0.00051464,0.00050466,0.00051776
0.87001,0.00050556,0.00056152,0.00053357,0.00051873,0.00051538,0.00050556,0.00051874
0.88001,0.00050648,0.00056283,0.00053463,0.00051972,0.00051619,0.00050648,0.00051972
0.89001,0.00050742,0.00056417,0.0005357,0.0005207,0.00051704,0.00050742,0.00052071
0.90001,0.00050836,0.0005655,0.00053678,0.0005217,0.00051794,0.00050836,0.00052171
0.91001,0.00050932,0.00056681,0.00053786,0.0005227,0.0005189,0.00050932,0.00052271
0.92002,0.00051029,0.00056808,0.00053897,0.00052372,0.00051989,0.00051029,0.00052374
0.93002,0.00051128,0.00056934,0.00054009,0.00052477,0.00052091,0.00051128,0.00052479
0.94002,0.00051227,0.00057062,0.00054121,0.00052583,0.00052197,0.00051227,0.00052585
0.95002,0.00051328,0.00057194,0.00054236,0.0005269,0.00052306,0.00051328,0.00052691
0.96002,0.00051431,0.00057326,0.00054352,0.00052799,0.00052421,0.00051431,0.00052801
0.97002,0.00051534,0.00057459,0.0005447,0.0005291,0.0005254,0.00051534,0.00052912
0.98002,0.00051639,0.00057592,0.00054588,0.00053022,0.00052664,0.00051639,0.00053023
0.99002,0.00051746,0.00057721,0.00054707,0.00053134,0.00052792,0.00051746,0.00053136
1,0.00051853,0.0005785,0.00054826,0.00053248,0.00052924,0.00051853,0.0005325
1.01,0.00051962,0.00057982,0.00054948,0.00053363,0.00053059,0.00051962,0.00053365
1.02,0.00052073,0.00058112,0.00055071,0.00053478,0.00053194,0.00052073,0.00053479
1.03,0.00052184,0.00058243,0.00055195,0.00053594,0.00053328,0.00052184,0.00053596
1.04,0.00052297,0.00058377,0.0005532,0.00053712,0.00053461,0.00052297,0.00053713
1.05,0.00052412,0.00058512,0.00055448,0.00053831,0.00053592,0.00052412,0.00053833
1.06,0.00052528,0.00058652,0.00055577,0.00053952,0.00053719,0.00052528,0.00053953
1.07,0.00052645,0.00058796,0.00055707,0.00054074,0.00053845,0.00052645,0.00054075
1.08,0.00052763,0.00058944,0.0005584,0.00054197,0.00053968,0.00052763,0.00054199
1.09,0.00052883,0.00059094,0.00055974,0.00054322,0.0005409,0.00052883,0.00054324
1.1,0.00053004,0.00059243,0.00056108,0.00054449,0.00054208,0.00053004,0.00054451
1.11,0.00053127,0.00059392,0.00056246,0.00054577,0.00054323,0.00053127,0.00054579
1.12,0.00053251,0.00059541,0.00056385,0.00054707,0.00054437,0.00053251,0.00054708
1.13,0.00053376,0.00059689,0.00056526,0.00054837,0.00054552,0.00053376,0.00054839
1.14,0.00053503,0.00059841,0.00056667,0.00054968,0.00054666,0.00053503,0.00054969
1.15,0.00053632,0.00059995,0.00056808,0.00055101,0.00054779,0.00053632,0.00055102
1.16,0.00053762,0.00060148,0.00056951,0.00055236,0.00054894,0.00053762,0.00055237
1.17,0.00053893,0.00060303,0.00057094,0.00055372,0.00055011,0.00053893,0.00055373
1.18,0.00054026,0.00060461,0.00057237,0.00055509,0.00055133,0.00054026,0.0005551
1.19,0.0005416,0.00060619,0.00057381,0.00055647,0.00055259,0.0005416,0.00055647
1.2,0.00054296,0.00060778,0.00057527,0.00055785,0.00055389,0.00054296,0.00055786
1.21,0.00054433,0.00060937,0.00057673,0.00055925,0.00055526,0.00054433,0.00055925
1.22,0.00054572,0.00061096,0.00057819,0.00056065,0.00055671,0.00054572,0.00056065
1.23,0.00054712,0.00061257,0.00057964,0.00056207,0.00055823,0.00054712,0.00056207
1.24,0.00054854,0.00061416,0.0005811,0.00056352,0.00055981,0.00054854,0.00056352
1.25,0.00054997,0.00061573,0.00058259,0.00056499,0.00056145,0.00054997,0.00056498
1.26,0.00055142,0.00061729,0.0005841,0.00056645,0.00056315,0.00055142,0.00056645
1.27,0.00055288,0.00061888,0.00058564,0.00056793,0.00056487,0.00055288,0.00056793
1.28,0.00055436,0.00062051,0.0005872,0.00056944,0.00056661,0.00055436,0.00056944
1.29,0.00055586,0.00062219,0.00058877,0.00057096,0.00056836,0.00055586,0.00057096
1.3,0.00055737,0.00062392,0.00059037,0.00057251,0.00057008,0.00055737,0.00057251
1.31,0.00055889,0.0006257,0.00059198,0.00057408,0.00057173,0.00055889,0.00057407
1.32,0.00056043,0.00062751,0.00059361,0.00057566,0.00057335,0.00056043,0.00057565
1.33,0.00056199,0.00062931,0.00059527,0.00057725,0.00057492,0.00056199,0.00057724
1.34,0.00056356,0.00063114,0.00059697,0.00057885,0.00057644,0.00056356,0.00057884
1.35,0.00056515,0.00063296,0.00059868,0.00058047,0.00057794,0.00056515,0.00058045
1.36,0.00056676,0.00063478,0.00060039,0.00058209,0.00057942,0.00056676,0.00058207
1.37,0.00056838,0.00063659,0.00060212,0.00058373,0.00058087,0.00056838,0.0005837
1.38,0.00057002,0.0006384,0.00060385,0.00058537,0.00058231,0.00057002,0.00058534
1.39,0.00057167,0.00064023,0.00060558,0.00058703,0.00058378,0.00057167,0.000587
1.4,0.00057334,0.00064206,0.00060733,0.00058871,0.0005853,0.00057334,0.00058868
1.41,0.00057503,0.00064393,0.0006091,0.00059041,0.00058686,0.00057503,0.00059038
1.42,0.00057673,0.00064583,0.00061092,0.00059213,0.00058847,0.00057673,0.0005921
1.43,0.00057845,0.00064775,0.00061278,0.00059387,0.00059013,0.00057845,0.00059384
1.44,0.00058019,0.00064965,0.00061465,0.00059561,0.00059183,0.00058019,0.00059559
1.45,0.00058194,0.00065156,0.00061652,0.00059737,0.00059358,0.00058194,0.00059736
1.46,0.00058371,0.00065346,0.00061842,0.00059914,0.00059535,0.00058371,0.00059913
1.47,0.0005855,0.00065539,0.00062034,0.00060093,0.00059717,0.0005855,0.00060093
1.48,0.00058731,0.00065734,0.00062228,0.00060274,0.00059902,0.00058731,0.00060274
1.49,0.00058913,0.00065933,0.00062423,0.00060457,0.00060088,0.00058913,0.00060457
1.5,0.00059097,0.00066133,0.00062619,0.00060642,0.00060276,0.00059097,0.00060642
1.51,0.00059283,0.00066337,0.00062815,0.0006083,0.00060467,0.00059283,0.0006083
1.52,0.0005947,0.00066538,0.00063012,0.00061019,0.00060661,0.0005947,0.00061019
1.53,0.0005966,0.0006674,0.00063211,0.00061209,0.00060857,0.0005966,0.0006121
1.54,0.00059851,0.00066944,0.0006341,0.000614,0.00061056,0.00059851,0.00061401
1.55,0.00060043,0.00067148,0.00063609,0.00061593,0.00061258,0.00060043,0.00061594
1.56,0.00060238,0.00067352,0.00063808,0.00061786,0.0006146,0.00060238,0.00061788
1.57,0.00060434,0.00067553,0.00064007,0.00061981,0.00061661,0.00060434,0.00061983
1.58,0.00060633,0.00067755,0.00064208,0.00062177,0.0006186,0.00060633,0.00062179
1.59,0.00060833,0.00067959,0.00064413,0.00062375,0.00062058,0.00060833,0.00062377
1.6,0.00061035,0.00068164,0.00064618,0.00062576,0.00062254,0.00061035,0.00062578
1.61,0.00061238,0.00068372,0.00064825,0.00062778,0.00062452,0.00061238,0.0006278
1.62,0.00061444,0.0006858,0.00065035,0.00062982,0.0006265,0.00061444,0.00062984
1.63,0.00061651,0.00068785,0.00065248,0.00063188,0.00062848,0.00061651,0.0006319
1.64,0.00061861,0.00068992,0.00065464,0.00063395,0.00063049,0.00061861,0.00063398
1.65,0.00062072,0.00069202,0.00065681,0.00063605,0.00063252,0.00062072,0.00063607
1.66,0.00062285,0.00069415,0.00065902,0.00063816,0.0006346,0.00062285,0.00063819
1.67,0.000625,0.00069633,0.00066123,0.0006403,0.00063669,0.000625,0.00064033
1.68,0.00062717,0.00069856,0.00066345,0.00064245,0.00063878,0.00062717,0.00064248
1.69,0.00062936,0.00070083,0.00066568,0.00064462,0.00064087,0.00062936,0.00064465
1.7,0.00063156,0.00070312,0.00066792,0.0006468,0.00064298,0.00063156,0.00064684
1.71,0.00063379,0.00070541,0.00067016,0.00064899,0.00064509,0.00063379,0.00064903
1.72,0.00063604,0.00070772,0.0006724,0.0006512,0.00064719,0.00063604,0.00065124
1.73,0.0006383,0.00071003,0.00067464,0.00065342,0.00064933,0.0006383,0.00065346
1.74,0.00064059,0.00071235,0.0006769,0.00065565,0.00065152,0.00064059,0.0006557
1.75,0.0006429,0.0007147,0.00067918,0.00065792,0.00065377,0.0006429,0.00065797
1.76,0.00064522,0.00071708,0.00068149,0.0006602,0.00065604,0.00064522,0.00066025
1.77,0.00064757,0.00071947,0.00068381,0.00066251,0.00065837,0.00064757,0.00066256
1.78,0.00064993,0.00072188,0.00068617,0.00066484,0.00066074,0.00064993,0.0006649
1.79,0.00065232,0.0007243,0.00068854,0.00066719,0.00066315,0.00065232,0.00066724
1.8,0.00065473,0.00072676,0.00069092,0.00066955,0.00066561,0.00065473,0.0006696
1.81,0.00065715,0.00072926,0.00069332,0.00067193,0.00066811,0.00065715,0.00067198
1.82,0.0006596,0.00073178,0.00069575,0.00067434,0.00067063,0.0006596,0.00067439
1.83,0.00066207,0.00073432,0.0006982,0.00067677,0.00067318,0.00066207,0.00067682
1.84,0.00066456,0.00073688,0.00070069,0.00067921,0.00067575,0.00066456,0.00067926
1.85,0.00066707,0.00073946,0.0007032,0.00068168,0.00067831,0.00066707,0.00068173
1.86,0.0006696,0.00074206,0.00070574,0.00068418,0.00068085,0.0006696,0.00068423
1.87,0.00067215,0.00074469,0.00070828,0.0006867,0.00068338,0.00067215,0.00068675
1.88,0.00067472,0.00074733,0.00071083,0.00068925,0.0006859,0.00067472,0.00068929
1.89,0.00067732,0.00074999,0.0007134,0.00069182,0.00068841,0.00067732,0.00069186
1.9,0.00067994,0.00075265,0.00071601,0.00069441,0.00069094,0.00067994,0.00069446
1.91,0.00068257,0.0007553,0.00071865,0.00069703,0.00069346,0.00068257,0.00069708
1.92,0.00068523,0.00075795,0.0007213,0.00069967,0.00069601,0.00068523,0.00069972
1.93,0.00068792,0.00076064,0.00072396,0.00070233,0.00069859,0.00068792,0.00070237
1.94,0.00069062,0.00076335,0.00072662,0.00070501,0.00070119,0.00069062,0.00070505
1.95,0.00069335,0.00076609,0.00072931,0.0007077,0.00070381,0.00069335,0.00070774
1.9599,0.00069609,0.00076888,0.00073201,0.00071041,0.00070645,0.00069609,0.00071045
1.9699,0.00069886,0.00077169,0.00073474,0.00071314,0.00070914,0.00069886,0.00071319
1.9799,0.00070166,0.00077451,0.0007375,0.0007159,0.00071187,0.00070166,0.00071595
1.9899,0.00070447,0.00077734,0.00074028,0.00071868,0.00071464,0.00070447,0.00071873
1.9999,0.00070731,0.0007802,0.00074307,0.00072148,0.00071745,0.00070731,0.00072154
2.0099,0.00071017,0.0007831,0.00074587,0.00072431,0.0007203,0.00071017,0.00072437
2.0199,0.00071305,0.00078602,0.0007487,0.00072717,0.00072318,0.00071305,0.00072723
2.0299,0.00071596,0.00078897,0.00075157,0.00073006,0.00072609,0.00071596,0.00073012
2.0399,0.00071889,0.00079196,0.00075446,0.00073297,0.00072905,0.00071889,0.00073302
2.0499,0.00072185,0.00079498,0.00075736,0.00073589,0.00073202,0.00072185,0.00073595
2.0599,0.00072482,0.00079802,0.00076029,0.00073883,0.00073501,0.00072482,0.00073889
2.0699,0.00072782,0.00080105,0.00076324,0.0007418,0.00073801,0.00072782,0.00074186
2.0799,0.00073085,0.0008041,0.0007662,0.00074479,0.00074102,0.00073085,0.00074485
2.0899,0.0007339,0.00080717,0.00076918,0.00074779,0.00074404,0.0007339,0.00074786
2.0999,0.00073697,0.00081027,0.00077218,0.00075083,0.00074706,0.00073697,0.00075089
2.1099,0.00074007,0.00081338,0.00077521,0.00075389,0.0007501,0.00074007,0.00075395
2.1199,0.00074319,0.00081649,0.00077826,0.00075696,0.00075315,0.00074319,0.00075702
2.1299,0.00074633,0.00081959,0.00078135,0.00076006,0.00075621,0.00074633,0.00076012
2.1399,0.0007495,0.00082273,0.00078449,0.00076318,0.0007593,0.0007495,0.00076324
2.1499,0.0007527,0.00082586,0.00078764,0.00076632,0.00076243,0.0007527,0.00076638
2.1599,0.00075592,0.00082901,0.00079082,0.0007695,0.0007656,0.00075592,0.00076956
2.1699,0.00075916,0.0008322,0.00079401,0.0007727,0.00076881,0.00075916,0.00077277
2.1799,0.00076243,0.00083542,0.00079723,0.00077594,0.00077206,0.00076243,0.00077601
2.1899,0.00076572,0.00083866,0.0008005,0.00077919,0.00077537,0.00076572,0.00077925
2.1999,0.00076904,0.00084191,0.00080379,0.00078245,0.00077874,0.00076904,0.00078253
2.2099,0.00077239,0.00084518,0.0008071,0.00078575,0.00078216,0.00077239,0.00078582
2.2199,0.00077576,0.00084846,0.00081042,0.00078908,0.0007856,0.00077576,0.00078915
2.2299,0.00077916,0.00085175,0.00081376,0.00079242,0.00078904,0.00077916,0.0007925
2.2399,0.00078258,0.00085506,0.00081713,0.00079581,0.00079247,0.00078258,0.00079588
2.2499,0.00078603,0.00085841,0.00082053,0.00079923,0.00079588,0.00078603,0.0007993
2.2599,0.0007895,0.00086179,0.00082395,0.00080269,0.00079931,0.0007895,0.00080276
2.2699,0.00079301,0.00086519,0.0008274,0.00080617,0.0008027,0.00079301,0.00080624
2.2799,0.00079653,0.00086865,0.00083084,0.00080967,0.00080611,0.00079653,0.00080974
2.2899,0.00080009,0.00087213,0.0008343,0.00081319,0.00080953,0.00080009,0.00081327
2.2999,0.00080367,0.00087563,0.00083778,0.00081674,0.00081296,0.00080367,0.00081682
2.3099,0.00080728,0.00087916,0.00084131,0.00082032,0.00081644,0.00080728,0.00082041
2.3199,0.00081091,0.00088271,0.00084487,0.00082393,0.00081996,0.00081091,0.00082401
2.3299,0.00081458,0.00088627,0.00084846,0.00082756,0.00082351,0.00081458,0.00082765
2.3399,0.00081827,0.00088984,0.00085209,0.0008312,0.00082711,0.00081827,0.0008313
2.3499,0.00082198,0.00089344,0.00085575,0.00083488,0.00083074,0.00082198,0.00083497
2.3599,0.00082573,0.00089706,0.00085941,0.00083858,0.00083442,0.00082573,0.00083867
2.3699,0.0008295,0.0009007,0.00086309,0.00084231,0.00083816,0.0008295,0.0008424
2.3799,0.0008333,0.00090437,0.0008668,0.00084608,0.00084197,0.0008333,0.00084617
2.3899,0.00083713,0.00090804,0.00087054,0.00084988,0.00084582,0.00083713,0.00084997
2.3999,0.00084099,0.00091173,0.00087433,0.00085371,0.00084972,0.00084099,0.0008538
2.4099,0.00084487,0.00091545,0.00087816,0.00085757,0.00085365,0.00084487,0.00085766
2.4199,0.00084878,0.00091921,0.00088201,0.00086145,0.00085762,0.00084878,0.00086154
2.4299,0.00085273,0.00092302,0.00088588,0.00086537,0.00086161,0.00085273,0.00086545
2.4399,0.0008567,0.00092687,0.00088978,0.00086932,0.00086561,0.0008567,0.0008694
2.4499,0.0008607,0.00093075,0.00089369,0.0008733,0.00086963,0.0008607,0.00087337
2.4599,0.00086473,0.00093467,0.00089763,0.00087732,0.00087367,0.00086473,0.00087739
2.4699,0.00086878,0.00093862,0.00090161,0.00088137,0.00087771,0.00086878,0.00088143
2.4799,0.00087287,0.00094259,0.0009056,0.00088544,0.00088177,0.00087287,0.0008855
2.4899,0.00087699,0.0009466,0.00090962,0.00088954,0.00088584,0.00087699,0.0008896
2.4999,0.00088113,0.00095065,0.00091367,0.00089367,0.00088992,0.00088113,0.00089373
2.5099,0.00088531,0.00095473,0.00091776,0.00089783,0.000894,0.00088531,0.00089789
2.5199,0.00088951,0.00095883,0.00092189,0.000902,0.00089812,0.00088951,0.00090207
2.5299,0.00089375,0.00096295,0.00092605,0.00090621,0.00090226,0.00089375,0.00090627
2.5399,0.00089801,0.00096709,0.00093025,0.00091045,0.00090644,0.00089801,0.00091051
2.5499,0.00090231,0.00097125,0.00093448,0.00091472,0.00091065,0.00090231,0.00091478
2.5599,0.00090663,0.00097546,0.00093875,0.00091901,0.00091491,0.00090663,0.00091907
2.5699,0.00091099,0.00097969,0.00094305,0.00092334,0.00091921,0.00091099,0.0009234
2.5799,0.00091538,0.00098395,0.00094737,0.0009277,0.00092356,0.00091538,0.00092775
2.5899,0.0009198,0.00098822,0.00095169,0.00093209,0.00092796,0.0009198,0.00093214
2.5999,0.00092425,0.00099253,0.00095604,0.0009365,0.0009324,0.00092425,0.00093655
2.6099,0.00092873,0.00099688,0.00096042,0.00094095,0.00093685,0.00092873,0.000941
2.6199,0.00093324,0.0010013,0.00096484,0.00094544,0.00094131,0.00093324,0.00094548
2.6299,0.00093778,0.0010057,0.00096929,0.00094996,0.00094577,0.00093778,0.00095
2.6399,0.00094236,0.0010101,0.00097378,0.00095451,0.00095025,0.00094236,0.00095454
2.6499,0.00094696,0.0010145,0.00097831,0.00095909,0.00095474,0.00094696,0.00095911
2.6599,0.0009516,0.001019,0.00098287,0.00096369,0.00095927,0.0009516,0.00096372
2.6699,0.00095627,0.0010236,0.00098747,0.00096833,0.00096385,0.00095627,0.00096835
2.6799,0.00096097,0.0010281,0.00099209,0.000973,0.00096848,0.00096097,0.00097302
2.6899,0.0009657,0.0010327,0.00099675,0.0009777,0.00097315,0.0009657,0.00097772
2.6999,0.00097047,0.0010373,0.0010014,0.00098243,0.00097789,0.00097047,0.00098245
2.7099,0.00097527,0.0010419,0.0010061,0.00098721,0.00098272,0.00097527,0.00098723
2.7199,0.0009801,0.0010466,0.0010109,0.00099201,0.00098762,0.0009801,0.00099204
2.7299,0.00098497,0.0010514,0.0010157,0.00099686,0.0009926,0.00098497,0.00099688
2.7399,0.00098987,0.0010561,0.0010205,0.0010017,0.00099766,0.00098987,0.0010018
2.7499,0.0009948,0.0010609,0.0010253,0.0010067,0.0010028,0.0009948,0.0010067
2.7599,0.00099976,0.0010658,0.0010302,0.0010116,0.0010079,0.00099976,0.0010116
2.7699,0.0010048,0.0010706,0.0010351,0.0010166,0.0010131,0.0010048,0.0010166
2.7799,0.0010098,0.0010755,0.00104,0.0010216,0.0010182,0.0010098,0.0010217
2.7899,0.0010149,0.0010804,0.001045,0.0010267,0.0010234,0.0010149,0.0010267
2.7999,0.00102,0.0010854,0.00105,0.0010318,0.0010285,0.00102,0.0010318
2.8099,0.0010251,0.0010904,0.001055,0.0010369,0.0010336,0.0010251,0.0010369
2.8199,0.0010303,0.0010954,0.0010601,0.0010421,0.0010386,0.0010303,0.0010421
2.8299,0.0010355,0.0011005,0.0010652,0.0010472,0.0010436,0.0010355,0.0010473
2.8399,0.0010407,0.0011056,0.0010703,0.0010525,0.0010486,0.0010407,0.0010525
2.8499,0.001046,0.0011108,0.0010754,0.0010577,0.0010536,0.001046,0.0010577
2.8599,0.0010513,0.0011159,0.0010806,0.001063,0.0010586,0.0010513,0.001063
2.8699,0.0010567,0.001121,0.0010859,0.0010683,0.0010637,0.0010567,0.0010684
2.8799,0.001062,0.0011262,0.0010912,0.0010737,0.0010688,0.001062,0.0010737
2.8899,0.0010675,0.0011315,0.0010965,0.0010791,0.0010739,0.0010675,0.0010791
2.8999,0.0010729,0.0011367,0.0011018,0.0010845,0.0010792,0.0010729,0.0010845
2.9099,0.0010784,0.0011419,0.0011072,0.00109,0.0010845,0.0010784,0.00109
2.9199,0.0010839,0.0011472,0.0011126,0.0010955,0.00109,0.0010839,0.0010955
2.9299,0.0010895,0.0011525,0.0011181,0.0011011,0.0010955,0.0010895,0.0011011
2.9399,0.0010951,0.0011579,0.0011236,0.0011067,0.0011012,0.0010951,0.0011067
2.9499,0.0011008,0.0011633,0.0011291,0.0011123,0.001107,0.0011008,0.0011123
2.9599,0.0011065,0.0011688,0.0011347,0.001118,0.0011129,0.0011065,0.001118
2.9699,0.0011122,0.0011743,0.0011403,0.0011236,0.0011189,0.0011122,0.0011237
2.9799,0.0011179,0.0011798,0.001146,0.0011294,0.001125,0.0011179,0.0011294
2.9899,0.0011237,0.0011854,0.0011518,0.0011352,0.0011311,0.0011237,0.0011352
2.9999,0.0011296,0.0011911,0.0011576,0.001141,0.0011371,0.0011296,0.001141
3.0099,0.0011355,0.0011968,0.0011634,0.0011468,0.0011432,0.0011355,0.0011469
3.0199,0.0011414,0.0012025,0.0011692,0.0011527,0.0011492,0.0011414,0.0011528
3.0299,0.0011474,0.0012083,0.0011751,0.0011587,0.0011552,0.0011474,0.0011587
3.0399,0.0011534,0.0012141,0.001181,0.0011646,0.0011611,0.0011534,0.0011647
3.0499,0.0011594,0.00122,0.0011869,0.0011706,0.001167,0.0011594,0.0011707
3.0599,0.0011655,0.0012259,0.0011929,0.0011767,0.0011729,0.0011655,0.0011767
3.0699,0.0011716,0.0012319,0.0011989,0.0011828,0.0011788,0.0011716,0.0011828
3.0799,0.0011778,0.0012379,0.001205,0.0011889,0.0011847,0.0011778,0.001189
3.0899,0.001184,0.001244,0.0012112,0.0011951,0.0011906,0.001184,0.0011952
3.0999,0.0011903,0.0012501,0.0012173,0.0012013,0.0011966,0.0011903,0.0012014
3.1099,0.0011966,0.0012562,0.0012235,0.0012076,0.0012026,0.0011966,0.0012077
3.1199,0.0012029,0.0012624,0.0012298,0.0012139,0.0012088,0.0012029,0.001214
3.1299,0.0012093,0.0012686,0.0012361,0.0012203,0.001215,0.0012093,0.0012204
3.1399,0.0012158,0.0012749,0.0012424,0.0012267,0.0012213,0.0012158,0.0012268
3.1499,0.0012222,0.0012812,0.0012488,0.0012332,0.0012277,0.0012222,0.0012332
3.1599,0.0012288,0.0012876,0.0012552,0.0012397,0.0012341,0.0012288,0.0012397
3.1699,0.0012354,0.0012941,0.0012617,0.0012462,0.0012407,0.0012354,0.0012463
3.1799,0.001242,0.0013006,0.0012682,0.0012528,0.0012473,0.001242,0.0012529
3.1899,0.0012487,0.0013071,0.0012748,0.0012594,0.0012539,0.0012487,0.0012595
3.1999,0.0012554,0.0013137,0.0012814,0.0012661,0.0012606,0.0012554,0.0012662
3.2099,0.0012622,0.0013203,0.0012881,0.0012729,0.0012674,0.0012622,0.0012729
3.2199,0.001269,0.001327,0.0012948,0.0012797,0.0012742,0.001269,0.0012797
3.2299,0.0012759,0.0013337,0.0013015,0.0012865,0.0012811,0.0012759,0.0012866
3.2399,0.0012828,0.0013404,0.0013084,0.0012934,0.0012881,0.0012828,0.0012935
3.2499,0.0012898,0.0013473,0.0013153,0.0013003,0.0012951,0.0012898,0.0013004
3.2599,0.0012968,0.0013542,0.0013222,0.0013073,0.0013023,0.0012968,0.0013074
3.2699,0.0013039,0.0013611,0.0013292,0.0013144,0.0013096,0.0013039,0.0013144
3.2799,0.0013111,0.001368,0.0013363,0.0013215,0.0013169,0.0013111,0.0013216
3.2899,0.0013183,0.0013751,0.0013434,0.0013287,0.0013243,0.0013183,0.0013287
3.2999,0.0013256,0.0013821,0.0013506,0.0013359,0.0013317,0.0013256,0.0013359
3.3099,0.0013329,0.0013893,0.0013578,0.0013431,0.0013393,0.0013329,0.0013432
3.3199,0.0013403,0.0013964,0.0013651,0.0013505,0.0013468,0.0013403,0.0013506
3.3298,0.0013477,0.0014037,0.0013724,0.0013579,0.0013543,0.0013477,0.001358
3.3398,0.0013552,0.0014109,0.0013798,0.0013654,0.0013618,0.0013552,0.0013654
3.3498,0.0013628,0.0014183,0.0013873,0.0013729,0.0013693,0.0013628,0.0013729
3.3598,0.0013704,0.0014257,0.0013948,0.0013805,0.0013768,0.0013704,0.0013805
3.3698,0.0013781,0.0014332,0.0014024,0.0013881,0.0013843,0.0013781,0.0013882
3.3798,0.0013859,0.0014408,0.0014101,0.0013958,0.0013917,0.0013859,0.0013959
3.3898,0.0013937,0.0014484,0.0014178,0.0014036,0.0013991,0.0013937,0.0014037
3.3998,0.0014016,0.0014561,0.0014255,0.0014114,0.0014065,0.0014016,0.0014115
3.4098,0.0014096,0.0014638,0.0014334,0.0014194,0.001414,0.0014096,0.0014194
3.4198,0.0014176,0.0014716,0.0014413,0.0014274,0.0014215,0.0014176,0.0014274
3.4298,0.0014258,0.0014795,0.0014493,0.0014354,0.0014292,0.0014258,0.0014355
3.4398,0.0014339,0.0014875,0.0014573,0.0014436,0.0014369,0.0014339,0.0014436
3.4498,0.0014422,0.0014955,0.0014655,0.0014518,0.0014449,0.0014422,0.0014518
3.4598,0.0014506,0.0015036,0.0014737,0.0014601,0.001453,0.0014506,0.0014601
3.4698,0.001459,0.0015118,0.001482,0.0014684,0.0014613,0.001459,0.0014685
3.4798,0.0014675,0.00152,0.0014903,0.0014769,0.00147,0.0014675,0.0014769
3.4898,0.0014761,0.0015284,0.0014988,0.0014854,0.0014788,0.0014761,0.0014854
3.4998,0.0014847,0.0015368,0.0015073,0.001494,0.0014879,0.0014847,0.001494
3.5098,0.0014935,0.0015453,0.0015159,0.0015027,0.0014972,0.0014935,0.0015027
3.5198,0.0015023,0.0015538,0.0015246,0.0015114,0.0015066,0.0015023,0.0015115
3.5298,0.0015112,0.0015625,0.0015334,0.0015203,0.0015161,0.0015112,0.0015203
3.5398,0.0015202,0.0015712,0.0015422,0.0015292,0.0015257,0.0015202,0.0015293
3.5498,0.0015293,0.00158,0.0015512,0.0015383,0.0015353,0.0015293,0.0015383
3.5598,0.0015385,0.0015889,0.0015602,0.0015474,0.0015448,0.0015385,0.0015475
3.5698,0.0015478,0.0015979,0.0015693,0.0015567,0.0015542,0.0015478,0.0015568
3.5798,0.0015572,0.001607,0.0015785,0.001566,0.0015636,0.0015572,0.0015661
3.5898,0.0015667,0.0016162,0.0015878,0.0015755,0.0015729,0.0015667,0.0015755
3.5998,0.0015762,0.0016255,0.0015972,0.001585,0.0015822,0.0015762,0.0015851
3.6098,0.0015859,0.001635,0.0016067,0.0015946,0.0015913,0.0015859,0.0015947
3.6198,0.0015957,0.0016445,0.0016163,0.0016044,0.0016005,0.0015957,0.0016044
3.6298,0.0016055,0.0016542,0.001626,0.0016142,0.0016097,0.0016055,0.0016142
3.6398,0.0016155,0.001664,0.0016359,0.0016241,0.0016191,0.0016155,0.0016242
3.6498,0.0016255,0.0016739,0.0016458,0.0016342,0.0016286,0.0016255,0.0016342
3.6598,0.0016357,0.0016839,0.0016558,0.0016443,0.0016382,0.0016357,0.0016443
3.6698,0.001646,0.001694,0.0016659,0.0016545,0.0016481,0.001646,0.0016546
3.6798,0.0016563,0.0017042,0.0016762,0.0016649,0.0016582,0.0016563,0.0016649
3.6898,0.0016668,0.0017145,0.0016865,0.0016753,0.0016685,0.0016668,0.0016753
3.6998,0.0016774,0.0017249,0.001697,0.0016858,0.001679,0.0016774,0.0016859
3.7098,0.001688,0.0017354,0.0017075,0.0016965,0.0016897,0.001688,0.0016965
3.7198,0.0016988,0.0017461,0.0017182,0.0017072,0.0017007,0.0016988,0.0017073
3.7298,0.0017097,0.0017568,0.001729,0.0017181,0.0017119,0.0017097,0.0017181
3.7398,0.0017207,0.0017676,0.0017399,0.001729,0.0017232,0.0017207,0.0017291
3.7498,0.0017317,0.0017785,0.0017509,0.0017401,0.0017346,0.0017317,0.0017402
3.7598,0.0017429,0.0017896,0.001762,0.0017513,0.0017462,0.0017429,0.0017514
3.7698,0.0017542,0.0018007,0.0017732,0.0017626,0.0017578,0.0017542,0.0017627
3.7798,0.0017656,0.001812,0.0017845,0.001774,0.0017695,0.0017656,0.0017741
3.7898,0.0017771,0.0018235,0.001796,0.0017855,0.0017813,0.0017771,0.0017856
3.7998,0.0017888,0.0018351,0.0018075,0.0017971,0.0017932,0.0017888,0.0017972
3.8098,0.0018005,0.0018468,0.0018192,0.0018089,0.0018051,0.0018005,0.0018089
3.8198,0.0018123,0.0018586,0.001831,0.0018207,0.0018171,0.0018123,0.0018207
3.8298,0.0018242,0.0018706,0.0018429,0.0018326,0.0018291,0.0018242,0.0018327
3.8398,0.0018363,0.0018826,0.0018549,0.0018447,0.0018413,0.0018363,0.0018447
3.8498,0.0018484,0.0018947,0.0018671,0.0018569,0.0018534,0.0018484,0.0018569
3.8598,0.0018607,0.001907,0.0018793,0.0018692,0.0018657,0.0018607,0.0018692
3.8698,0.0018731,0.0019194,0.0018917,0.0018816,0.0018781,0.0018731,0.0018816
3.8798,0.0018855,0.0019319,0.0019042,0.0018941,0.0018905,0.0018855,0.0018941
3.8898,0.0018981,0.0019446,0.0019169,0.0019068,0.001903,0.0018981,0.0019068
3.8998,0.0019108,0.0019574,0.0019296,0.0019195,0.0019155,0.0019108,0.0019195
3.9098,0.0019237,0.0019703,0.0019425,0.0019323,0.0019281,0.0019237,0.0019324
3.9198,0.0019366,0.0019834,0.0019555,0.0019453,0.0019407,0.0019366,0.0019453
3.9298,0.0019497,0.0019965,0.0019686,0.0019584,0.0019534,0.0019497,0.0019584
3.9398,0.0019629,0.0020098,0.0019819,0.0019716,0.0019661,0.0019629,0.0019716
3.9498,0.0019762,0.0020232,0.0019953,0.0019849,0.0019788,0.0019762,0.0019849
3.9598,0.0019896,0.0020368,0.0020088,0.0019983,0.0019917,0.0019896,0.0019984
3.9698,0.0020032,0.0020505,0.0020224,0.0020119,0.0020048,0.0020032,0.0020119
3.9798,0.0020169,0.0020643,0.0020362,0.0020256,0.0020181,0.0020169,0.0020257
3.9898,0.0020308,0.0020782,0.0020501,0.0020395,0.0020316,0.0020308,0.0020395
3.9998,0.0020448,0.0020923,0.0020642,0.0020535,0.0020455,0.0020448,0.0020535
4.0098,0.0020589,0.0021065,0.0020784,0.0020677,0.0020597,0.0020589,0.0020677
4.0198,0.0020732,0.0021209,0.0020928,0.002082,0.0020742,0.0020732,0.002082
4.0298,0.0020877,0.0021354,0.0021073,0.0020965,0.0020891,0.0020877,0.0020964
4.0398,0.0021023,0.0021501,0.002122,0.0021111,0.0021044,0.0021023,0.0021111
4.0498,0.0021171,0.002165,0.0021369,0.0021259,0.0021201,0.0021171,0.0021259
4.0598,0.0021321,0.0021801,0.002152,0.0021409,0.002136,0.0021321,0.0021409
4.0698,0.0021472,0.0021954,0.0021672,0.002156,0.0021521,0.0021472,0.002156
4.0798,0.0021625,0.0022109,0.0021826,0.0021713,0.0021684,0.0021625,0.0021713
4.0898,0.002178,0.0022265,0.0021982,0.0021868,0.0021848,0.002178,0.0021868
4.0998,0.0021937,0.0022424,0.0022139,0.0022025,0.0022012,0.0021937,0.0022024
4.1098,0.0022096,0.0022585,0.0022299,0.0022183,0.0022176,0.0022096,0.0022183
4.1198,0.0022257,0.0022747,0.0022461,0.0022344,0.0022339,0.0022257,0.0022344
4.1299,0.0022419,0.0022912,0.0022625,0.0022507,0.0022501,0.0022419,0.0022507
4.1399,0.0022584,0.0023079,0.002279,0.0022672,0.0022661,0.0022584,0.0022671
4.1499,0.002275,0.0023247,0.0022957,0.0022838,0.0022821,0.002275,0.0022838
4.1599,0.0022919,0.0023418,0.0023127,0.0023007,0.0022981,0.0022919,0.0023006
4.1699,0.0023089,0.0023591,0.0023297,0.0023177,0.0023142,0.0023089,0.0023176
4.1799,0.0023261,0.0023766,0.002347,0.0023349,0.0023303,0.0023261,0.0023348
4.1899,0.0023435,0.0023943,0.0023644,0.0023523,0.0023466,0.0023435,0.0023522
4.1999,0.0023611,0.0024121,0.0023821,0.0023698,0.0023632,0.0023611,0.0023698
4.2099,0.0023788,0.0024301,0.0023999,0.0023876,0.00238,0.0023788,0.0023875
4.2199,0.0023967,0.0024484,0.0024179,0.0024055,0.0023972,0.0023967,0.0024054
4.2299,0.0024148,0.0024668,0.002436,0.0024235,0.0024147,0.0024148,0.0024234
4.2399,0.002433,0.0024854,0.0024542,0.0024417,0.0024327,0.002433,0.0024416
4.2499,0.0024513,0.0025041,0.0024725,0.00246,0.0024511,0.0024513,0.0024599
4.2599,0.0024698,0.0025229,0.002491,0.0024784,0.00247,0.0024698,0.0024784
4.2699,0.0024884,0.0025419,0.0025096,0.002497,0.0024893,0.0024884,0.0024969
4.2799,0.0025071,0.0025611,0.0025283,0.0025157,0.0025089,0.0025071,0.0025156
4.2899,0.0025259,0.0025803,0.0025471,0.0025346,0.0025287,0.0025259,0.0025344
4.2999,0.0025449,0.0025996,0.002566,0.0025535,0.0025488,0.0025449,0.0025534
4.3099,0.0025639,0.002619,0.0025851,0.0025726,0.0025689,0.0025639,0.0025725
4.3199,0.002583,0.0026384,0.0026042,0.0025917,0.002589,0.002583,0.0025916
4.3299,0.0026022,0.002658,0.0026235,0.002611,0.0026091,0.0026022,0.0026109
4.3399,0.0026215,0.0026776,0.0026428,0.0026303,0.0026291,0.0026215,0.0026302
4.3499,0.0026409,0.0026973,0.0026622,0.0026497,0.002649,0.0026409,0.0026497
4.3599,0.0026604,0.0027171,0.0026818,0.0026693,0.0026688,0.0026604,0.0026692
4.37,0.00268,0.002737,0.0027014,0.002689,0.0026885,0.00268,0.0026889
4.38,0.0026997,0.002757,0.0027212,0.0027088,0.002708,0.0026997,0.0027087
4.39,0.0027196,0.0027772,0.0027412,0.0027287,0.0027275,0.0027196,0.0027286
4.4,0.0027395,0.0027974,0.0027613,0.0027488,0.002747,0.0027395,0.0027487
4.41,0.0027596,0.0028178,0.0027816,0.0027689,0.0027665,0.0027596,0.0027689
4.42,0.0027799,0.0028383,0.002802,0.0027892,0.0027861,0.0027799,0.0027891
4.43,0.0028003,0.002859,0.0028226,0.0028097,0.0028059,0.0028003,0.0028096
4.44,0.0028209,0.0028798,0.0028433,0.0028303,0.0028258,0.0028209,0.0028302
4.45,0.0028416,0.0029008,0.0028642,0.0028511,0.0028459,0.0028416,0.002851
4.46,0.0028625,0.002922,0.0028853,0.0028721,0.0028663,0.0028625,0.002872
4.47,0.0028836,0.0029434,0.0029065,0.0028933,0.0028869,0.0028836,0.0028932
4.48,0.0029049,0.0029649,0.002928,0.0029147,0.0029077,0.0029049,0.0029146
4.49,0.0029263,0.0029866,0.0029496,0.0029362,0.0029287,0.0029263,0.0029361
4.5,0.002948,0.0030085,0.0029713,0.0029579,0.00295,0.002948,0.0029578
4.51,0.0029698,0.0030305,0.0029932,0.0029798,0.0029716,0.0029698,0.0029797
4.52,0.0029918,0.0030527,0.0030153,0.0030018,0.0029935,0.0029918,0.0030017
4.53,0.003014,0.003075,0.0030375,0.003024,0.0030157,0.003014,0.0030239
4.54,0.0030364,0.0030975,0.0030599,0.0030464,0.0030383,0.0030364,0.0030463
4.55,0.0030589,0.0031201,0.0030824,0.003069,0.0030613,0.0030589,0.0030688
4.56,0.0030815,0.0031429,0.003105,0.0030917,0.0030847,0.0030815,0.0030915
4.57,0.0031043,0.0031657,0.0031277,0.0031145,0.0031083,0.0031043,0.0031143
4.58,0.0031272,0.0031887,0.0031506,0.0031374,0.0031323,0.0031272,0.0031372
4.59,0.0031502,0.0032118,0.0031735,0.0031604,0.0031565,0.0031502,0.0031603
4.6,0.0031733,0.003235,0.0031964,0.0031836,0.003181,0.0031733,0.0031834
4.61,0.0031965,0.0032582,0.0032194,0.0032068,0.0032054,0.0031965,0.0032065
4.6201,0.0032197,0.0032813,0.0032424,0.00323,0.00323,0.0032197,0.0032298
4.6301,0.0032429,0.0033045,0.0032653,0.0032532,0.0032544,0.0032429,0.003253
4.6401,0.0032661,0.0033277,0.0032882,0.0032765,0.0032785,0.0032661,0.0032763
4.6501,0.0032893,0.0033508,0.0033111,0.0032997,0.0033023,0.0032893,0.0032995
4.6601,0.0033124,0.003374,0.0033338,0.0033228,0.0033256,0.0033124,0.0033227
4.6701,0.0033355,0.003397,0.0033565,0.003346,0.0033484,0.0033355,0.0033458
4.6801,0.0033584,0.0034199,0.003379,0.003369,0.0033708,0.0033584,0.0033688
4.6901,0.0033812,0.0034428,0.0034014,0.0033919,0.0033926,0.0033812,0.0033917
4.7001,0.0034039,0.0034654,0.0034236,0.0034146,0.0034139,0.0034039,0.0034144
4.7101,0.0034264,0.0034879,0.0034457,0.0034371,0.0034348,0.0034264,0.0034369
4.7201,0.0034488,0.0035103,0.0034675,0.0034595,0.0034553,0.0034488,0.0034593
4.7301,0.0034709,0.0035324,0.0034891,0.0034816,0.0034757,0.0034709,0.0034814
4.7401,0.0034928,0.0035543,0.0035106,0.0035036,0.0034958,0.0034928,0.0035034
4.7501,0.0035145,0.0035761,0.0035318,0.0035253,0.0035159,0.0035145,0.0035251
4.7601,0.0035359,0.0035976,0.0035528,0.0035469,0.0035361,0.0035359,0.0035466
4.7701,0.0035571,0.0036189,0.0035736,0.0035682,0.0035564,0.0035571,0.0035679
4.7801,0.0035781,0.00364,0.0035942,0.0035892,0.003577,0.0035781,0.0035889
4.7901,0.0035987,0.0036609,0.0036145,0.0036099,0.0035979,0.0035987,0.0036097
4.8001,0.0036192,0.0036816,0.0036346,0.0036305,0.0036191,0.0036192,0.0036302
4.8101,0.0036393,0.003702,0.0036545,0.0036507,0.0036407,0.0036393,0.0036504
4.8201,0.0036593,0.0037223,0.0036743,0.0036708,0.0036624,0.0036593,0.0036705
4.8301,0.0036789,0.0037423,0.0036938,0.0036907,0.003684,0.0036789,0.0036903
4.8401,0.0036984,0.0037621,0.0037132,0.0037103,0.0037056,0.0036984,0.0037099
4.8501,0.0037176,0.0037817,0.0037324,0.0037297,0.0037271,0.0037176,0.0037293
4.8601,0.0037366,0.0038011,0.0037514,0.0037488,0.0037482,0.0037366,0.0037484
4.8702,0.0037554,0.0038203,0.0037703,0.0037678,0.0037689,0.0037554,0.0037673
4.8802,0.003774,0.0038393,0.003789,0.0037866,0.003789,0.003774,0.0037861
4.8902,0.0037924,0.0038581,0.0038077,0.0038052,0.0038084,0.0037924,0.0038046
4.9002,0.0038107,0.0038768,0.0038261,0.0038236,0.0038272,0.0038107,0.0038231
4.9102,0.0038288,0.0038954,0.0038444,0.003842,0.0038453,0.0038288,0.0038414
4.9202,0.0038467,0.0039138,0.0038626,0.0038601,0.0038628,0.0038467,0.0038595
4.9302,0.0038645,0.0039322,0.0038806,0.0038782,0.0038797,0.0038645,0.0038775
4.9402,0.0038821,0.0039504,0.0038986,0.0038961,0.0038962,0.0038822,0.0038954
4.9502,0.0038997,0.0039684,0.0039164,0.0039138,0.0039122,0.0038997,0.0039132
4.9602,0.0039171,0.0039862,0.0039341,0.0039315,0.0039279,0.0039171,0.0039309
4.9702,0.0039344,0.004004,0.0039517,0.0039491,0.0039435,0.0039344,0.0039485
4.9802,0.0039516,0.0040217,0.0039693,0.0039666,0.003959,0.0039516,0.0039659
4.9902,0.0039687,0.0040393,0.0039867,0.0039839,0.0039747,0.0039687,0.0039833
5.0002,0.0039856,0.0040569,0.004004,0.0040011,0.0039905,0.0039856,0.0040005
5.0102,0.0040025,0.0040742,0.0040212,0.0040183,0.0040064,0.0040025,0.0040176
5.0202,0.0040193,0.0040915,0.0040383,0.0040353,0.0040226,0.0040193,0.0040346
5.0302,0.0040359,0.0041085,0.0040553,0.0040522,0.004039,0.0040359,0.0040516
5.0402,0.0040524,0.0041256,0.0040722,0.0040691,0.0040557,0.0040524,0.0040684
5.0502,0.0040689,0.0041424,0.0040889,0.0040858,0.0040725,0.0040689,0.0040851
5.0602,0.0040852,0.0041592,0.0041055,0.0041024,0.0040896,0.0040852,0.0041016
5.0702,0.0041013,0.0041759,0.0041219,0.0041188,0.0041067,0.0041013,0.0041181
5.0802,0.0041174,0.0041924,0.0041382,0.0041351,0.0041239,0.0041174,0.0041344
5.0902,0.0041333,0.0042087,0.0041544,0.0041513,0.0041412,0.0041333,0.0041505
5.1002,0.0041491,0.0042249,0.0041704,0.0041674,0.0041584,0.0041491,0.0041666
5.1102,0.0041647,0.004241,0.0041863,0.0041833,0.0041756,0.0041647,0.0041826
5.1203,0.0041803,0.0042569,0.0042021,0.0041992,0.0041926,0.0041803,0.0041984
5.1303,0.0041957,0.0042727,0.0042178,0.0042149,0.0042095,0.0041957,0.0042141
5.1403,0.0042109,0.0042884,0.0042333,0.0042305,0.0042261,0.0042109,0.0042296
5.1503,0.004226,0.0043039,0.0042486,0.0042459,0.0042425,0.004226,0.0042451
5.1603,0.004241,0.0043192,0.0042638,0.0042612,0.0042587,0.004241,0.0042603
5.1703,0.0042559,0.0043344,0.004279,0.0042764,0.0042744,0.0042559,0.0042755
5.1803,0.0042706,0.0043496,0.0042941,0.0042914,0.0042898,0.0042706,0.0042905
5.1903,0.0042852,0.0043647,0.004309,0.0043064,0.0043048,0.0042852,0.0043054
5.2003,0.0042998,0.0043797,0.0043239,0.0043212,0.0043192,0.0042998,0.0043202
5.2103,0.0043142,0.0043945,0.0043386,0.004336,0.0043332,0.0043142,0.0043349
5.2203,0.0043285,0.0044093,0.0043533,0.0043506,0.0043467,0.0043285,0.0043496
5.2303,0.0043428,0.0044241,0.004368,0.0043652,0.0043598,0.0043428,0.0043642
5.2403,0.004357,0.0044387,0.0043826,0.0043797,0.0043726,0.004357,0.0043787
5.2503,0.0043712,0.0044534,0.0043972,0.0043942,0.0043852,0.0043712,0.0043932
5.2603,0.0043853,0.004468,0.0044117,0.0044087,0.0043977,0.0043853,0.0044076
5.2703,0.0043994,0.0044826,0.0044263,0.0044232,0.0044102,0.0043994,0.0044221
5.2803,0.0044135,0.0044972,0.0044408,0.0044377,0.0044228,0.0044135,0.0044365
5.2903,0.0044276,0.0045119,0.0044553,0.0044522,0.0044358,0.0044276,0.004451
5.3003,0.0044417,0.0045265,0.0044697,0.0044667,0.0044491,0.0044417,0.0044655
5.3103,0.0044559,0.0045411,0.0044843,0.0044812,0.0044628,0.0044559,0.00448
5.3203,0.00447,0.0045558,0.0044988,0.0044957,0.0044772,0.00447,0.0044944
5.3303,0.0044843,0.0045705,0.0045134,0.0045102,0.004492,0.0044843,0.004509
5.3403,0.0044986,0.0045853,0.004528,0.0045249,0.0045074,0.0044986,0.0045236
5.3503,0.0045129,0.0046001,0.0045427,0.0045396,0.0045233,0.0045129,0.0045383
5.3604,0.0045273,0.004615,0.0045575,0.0045544,0.0045397,0.0045273,0.0045531
5.3704,0.0045419,0.0046301,0.0045724,0.0045692,0.0045564,0.0045419,0.004568
5.3804,0.0045565,0.0046453,0.0045873,0.0045842,0.0045733,0.0045565,0.0045829
5.3904,0.0045712,0.0046605,0.0046023,0.0045991,0.0045903,0.0045712,0.004598
5.4004,0.004586,0.0046758,0.0046174,0.0046142,0.0046073,0.004586,0.0046131
5.4104,0.0046009,0.0046913,0.0046326,0.0046294,0.0046241,0.0046009,0.0046283
5.4204,0.0046159,0.004707,0.0046479,0.0046446,0.0046406,0.0046159,0.0046435
5.4304,0.004631,0.0047226,0.0046632,0.00466,0.0046567,0.004631,0.0046589
5.4404,0.0046462,0.0047384,0.0046787,0.0046754,0.0046724,0.0046462,0.0046743
5.4504,0.0046615,0.0047543,0.0046942,0.0046909,0.0046876,0.0046615,0.0046898
5.4604,0.004677,0.0047702,0.0047099,0.0047065,0.0047023,0.004677,0.0047055
5.4704,0.0046925,0.0047863,0.0047256,0.0047222,0.0047168,0.0046925,0.0047212
5.4804,0.0047082,0.0048025,0.0047414,0.004738,0.004731,0.0047082,0.0047371
5.4904,0.0047239,0.0048187,0.0047573,0.004754,0.0047451,0.0047239,0.004753
5.5004,0.0047398,0.0048351,0.0047733,0.0047701,0.0047591,0.0047398,0.0047691
5.5104,0.0047558,0.0048515,0.0047894,0.0047862,0.0047731,0.0047558,0.0047852
5.5204,0.0047718,0.004868,0.0048056,0.0048024,0.0047873,0.0047718,0.0048014
5.5304,0.0047879,0.0048847,0.0048219,0.0048187,0.0048018,0.0047879,0.0048177
5.5404,0.0048042,0.0049015,0.0048382,0.004835,0.0048168,0.0048042,0.0048341
5.5504,0.0048205,0.0049184,0.0048546,0.0048515,0.0048323,0.0048205,0.0048506
5.5604,0.0048368,0.0049354,0.0048711,0.004868,0.0048484,0.0048368,0.0048671
5.5704,0.0048533,0.0049524,0.0048876,0.0048846,0.0048649,0.0048533,0.0048837
5.5804,0.0048698,0.0049694,0.0049042,0.0049012,0.0048818,0.0048698,0.0049004
5.5904,0.0048863,0.0049865,0.0049208,0.0049179,0.0048992,0.0048863,0.0049171
5.6004,0.0049029,0.0050035,0.0049374,0.0049346,0.0049169,0.0049029,0.0049338
5.6105,0.0049195,0.0050206,0.0049541,0.0049513,0.0049348,0.0049195,0.0049505
5.6205,0.0049361,0.0050377,0.0049707,0.0049681,0.0049528,0.0049361,0.0049672
5.6305,0.0049527,0.0050549,0.0049874,0.0049848,0.0049709,0.0049527,0.0049839
5.6405,0.0049694,0.005072,0.005004,0.0050016,0.0049889,0.0049694,0.0050006
5.6505,0.0049861,0.0050893,0.0050206,0.0050183,0.0050069,0.0049861,0.0050174
5.6605,0.0050027,0.0051065,0.0050372,0.0050351,0.0050247,0.0050027,0.0050341
5.6705,0.0050194,0.0051238,0.0050538,0.0050519,0.0050423,0.0050194,0.0050509
5.6805,0.005036,0.005141,0.0050702,0.0050687,0.0050597,0.005036,0.0050676
5.6905,0.0050526,0.0051582,0.0050867,0.0050855,0.0050769,0.0050526,0.0050844
5.7005,0.0050692,0.0051754,0.0051031,0.0051022,0.0050938,0.0050692,0.0051011
5.7105,0.0050858,0.0051926,0.0051195,0.0051189,0.0051104,0.0050858,0.0051178
5.7205,0.0051024,0.0052096,0.0051358,0.0051356,0.0051266,0.0051024,0.0051344
5.7305,0.0051189,0.0052266,0.005152,0.0051522,0.0051427,0.0051189,0.0051511
5.7405,0.0051354,0.0052436,0.0051681,0.0051689,0.0051584,0.0051354,0.0051677
5.7505,0.0051519,0.0052606,0.0051841,0.0051854,0.0051738,0.0051519,0.0051842
5.7605,0.0051684,0.0052775,0.0052,0.005202,0.0051891,0.0051684,0.0052008
5.7705,0.0051848,0.0052943,0.0052158,0.0052185,0.0052041,0.0051848,0.0052172
5.7805,0.0052012,0.005311,0.0052315,0.0052349,0.0052191,0.0052012,0.0052336
5.7905,0.0052175,0.0053277,0.0052471,0.0052513,0.005234,0.0052175,0.00525
5.8005,0.0052337,0.0053442,0.0052625,0.0052676,0.005249,0.0052337,0.0052663
5.8105,0.0052498,0.0053607,0.0052777,0.0052838,0.0052639,0.0052498,0.0052824
5.8205,0.0052659,0.0053771,0.0052929,0.0052999,0.0052791,0.0052659,0.0052986
5.8305,0.0052818,0.0053933,0.0053079,0.0053159,0.0052943,0.0052818,0.0053145
5.8405,0.0052977,0.0054094,0.0053227,0.0053317,0.0053098,0.0052977,0.0053303
5.8505,0.0053134,0.0054254,0.0053374,0.0053475,0.0053254,0.0053134,0.005346
5.8606,0.0053289,0.0054413,0.0053519,0.005363,0.0053412,0.0053289,0.0053616
5.8706,0.0053443,0.0054571,0.0053662,0.0053784,0.005357,0.0053443,0.0053769
5.8806,0.0053596,0.0054727,0.0053805,0.0053936,0.005373,0.0053596,0.0053922
5.8906,0.0053747,0.0054881,0.0053946,0.0054087,0.0053891,0.0053747,0.0054072
5.9006,0.0053896,0.0055034,0.0054085,0.0054236,0.0054052,0.0053896,0.0054222
5.9106,0.0054044,0.0055186,0.0054223,0.0054382,0.0054214,0.0054044,0.0054369
5.9206,0.005419,0.0055336,0.0054359,0.0054528,0.0054375,0.005419,0.0054515
5.9306,0.0054335,0.0055485,0.0054495,0.0054673,0.0054534,0.0054335,0.005466
5.9406,0.0054479,0.0055633,0.0054629,0.0054817,0.0054692,0.0054479,0.0054803
5.9506,0.0054623,0.005578,0.0054763,0.0054959,0.0054848,0.0054623,0.0054946
5.9606,0.0054765,0.0055926,0.0054897,0.00551,0.0054999,0.0054765,0.0055087
5.9706,0.0054907,0.0056072,0.005503,0.0055241,0.0055146,0.0054907,0.0055228
5.9806,0.0055048,0.0056217,0.0055163,0.005538,0.0055288,0.0055048,0.0055368
5.9906,0.005519,0.0056362,0.0055295,0.0055519,0.0055426,0.005519,0.0055508
6.0006,0.0055332,0.0056506,0.0055427,0.0055658,0.0055558,0.0055332,0.0055647
6.0106,0.0055475,0.0056649,0.0055559,0.0055797,0.0055688,0.0055475,0.0055787
6.0206,0.0055618,0.0056792,0.0055691,0.0055937,0.0055813,0.0055618,0.0055927
6.0306,0.0055763,0.0056936,0.0055825,0.0056077,0.0055938,0.0055763,0.0056067
6.0406,0.0055908,0.0057079,0.0055959,0.0056218,0.0056061,0.0055908,0.0056209
6.0506,0.0056056,0.0057222,0.0056094,0.005636,0.0056186,0.0056056,0.0056351
6.0606,0.0056205,0.0057367,0.0056229,0.0056503,0.0056313,0.0056205,0.0056494
6.0706,0.0056355,0.0057512,0.0056366,0.0056647,0.0056445,0.0056355,0.0056639
6.0806,0.0056508,0.0057657,0.0056505,0.0056792,0.0056582,0.0056508,0.0056784
6.0906,0.0056662,0.0057802,0.0056644,0.0056939,0.0056725,0.0056662,0.0056931
6.1006,0.0056818,0.0057949,0.0056785,0.0057087,0.0056874,0.0056818,0.005708
6.1107,0.0056976,0.0058096,0.0056926,0.0057237,0.005703,0.0056976,0.005723
6.1207,0.0057136,0.0058244,0.0057069,0.0057388,0.0057191,0.0057136,0.0057381
6.1307,0.0057297,0.0058393,0.0057214,0.0057541,0.0057356,0.0057297,0.0057534
6.1407,0.005746,0.0058544,0.005736,0.0057695,0.0057525,0.005746,0.0057688
6.1507,0.0057624,0.0058695,0.0057508,0.005785,0.0057698,0.0057624,0.0057844
6.1607,0.005779,0.0058847,0.0057657,0.0058006,0.0057872,0.005779,0.0058
6.1707,0.0057957,0.0058999,0.0057808,0.0058164,0.0058047,0.0057957,0.0058158
6.1807,0.0058125,0.0059153,0.0057961,0.0058323,0.0058222,0.0058125,0.0058316
6.1907,0.0058295,0.0059307,0.0058115,0.0058483,0.0058397,0.0058295,0.0058476
6.2007,0.0058466,0.0059462,0.005827,0.0058644,0.0058573,0.0058466,0.0058638
6.2107,0.0058638,0.0059617,0.0058426,0.0058807,0.0058747,0.0058638,0.0058801
6.2207,0.0058812,0.0059773,0.0058584,0.0058971,0.0058921,0.0058812,0.0058965
6.2307,0.0058987,0.0059931,0.0058743,0.0059137,0.0059093,0.0058987,0.005913
6.2407,0.0059164,0.0060089,0.0058904,0.0059304,0.0059263,0.0059164,0.0059298
6.2507,0.0059343,0.006025,0.0059067,0.0059473,0.0059433,0.0059343,0.0059468
6.2607,0.0059523,0.006041,0.0059231,0.0059644,0.0059602,0.0059523,0.0059639
6.2707,0.0059706,0.0060572,0.0059397,0.0059817,0.0059772,0.0059706,0.0059812
6.2807,0.0059891,0.0060736,0.0059565,0.0059992,0.0059942,0.0059891,0.0059988
6.2907,0.0060079,0.00609,0.0059735,0.006017,0.0060113,0.0060079,0.0060165
6.3007,0.0060269,0.0061067,0.0059907,0.0060349,0.0060287,0.0060269,0.0060346
6.3107,0.0060462,0.0061237,0.0060082,0.0060532,0.0060464,0.0060462,0.0060529
6.3207,0.0060657,0.0061409,0.0060258,0.0060718,0.0060645,0.0060657,0.0060715
6.3307,0.0060855,0.0061584,0.0060437,0.0060907,0.006083,0.0060855,0.0060904
6.3407,0.0061056,0.0061761,0.0060618,0.0061098,0.006102,0.0061056,0.0061095
6.3508,0.0061259,0.0061941,0.00608,0.0061292,0.0061215,0.0061259,0.006129
6.3608,0.0061464,0.0062122,0.0060985,0.0061489,0.0061416,0.0061464,0.0061487
6.3708,0.0061672,0.0062306,0.0061171,0.0061688,0.0061621,0.0061672,0.0061686
6.3808,0.0061881,0.0062491,0.0061359,0.0061889,0.006183,0.0061881,0.0061888
6.3908,0.0062093,0.0062679,0.0061548,0.0062092,0.0062043,0.0062093,0.0062091
6.4008,0.0062305,0.0062869,0.0061738,0.0062298,0.0062259,0.0062305,0.0062296
6.4108,0.0062519,0.0063059,0.0061929,0.0062505,0.0062478,0.0062519,0.0062504
6.4208,0.0062734,0.0063252,0.0062123,0.0062714,0.0062698,0.0062734,0.0062713
6.4308,0.006295,0.0063447,0.0062317,0.0062924,0.0062919,0.006295,0.0062923
6.4408,0.0063167,0.0063643,0.0062512,0.0063135,0.0063141,0.0063167,0.0063134
6.4508,0.0063385,0.0063841,0.0062707,0.0063347,0.0063365,0.0063385,0.0063347
6.4608,0.0063602,0.0064039,0.0062903,0.0063561,0.006359,0.0063602,0.006356
6.4708,0.0063821,0.0064239,0.0063099,0.0063774,0.0063814,0.0063821,0.0063774
6.4808,0.0064039,0.0064439,0.0063296,0.0063988,0.0064039,0.0064039,0.0063989
6.4908,0.0064258,0.006464,0.0063494,0.0064203,0.0064262,0.0064258,0.0064204
6.5008,0.0064477,0.0064841,0.0063692,0.0064418,0.0064484,0.0064477,0.0064419
6.5108,0.0064697,0.0065043,0.0063891,0.0064633,0.0064704,0.0064697,0.0064635
6.5208,0.0064917,0.0065246,0.006409,0.0064848,0.0064921,0.0064917,0.006485
6.5308,0.0065137,0.006545,0.0064291,0.0065063,0.0065136,0.0065137,0.0065065
6.5408,0.0065358,0.0065654,0.0064493,0.0065279,0.0065349,0.0065358,0.0065281
6.5508,0.0065579,0.0065859,0.0064695,0.0065494,0.0065559,0.0065579,0.0065497
6.5608,0.0065801,0.0066064,0.0064898,0.006571,0.0065769,0.0065801,0.0065714
6.5708,0.0066023,0.0066269,0.0065103,0.0065927,0.0065977,0.0066023,0.0065931
6.5808,0.0066246,0.0066476,0.0065309,0.0066144,0.0066185,0.0066246,0.0066148
6.5908,0.0066469,0.0066682,0.0065516,0.0066361,0.0066395,0.0066469,0.0066365
6.6009,0.0066694,0.006689,0.0065725,0.0066579,0.0066607,0.0066694,0.0066583
6.6109,0.0066919,0.0067099,0.0065935,0.0066797,0.006682,0.0066919,0.0066801
6.6209,0.0067145,0.0067309,0.0066146,0.0067016,0.0067036,0.0067145,0.0067021
6.6309,0.0067373,0.0067521,0.0066359,0.0067237,0.0067256,0.0067373,0.0067241
6.6409,0.0067601,0.0067734,0.0066573,0.0067458,0.006748,0.0067601,0.0067463
6.6509,0.0067831,0.0067948,0.0066789,0.006768,0.0067707,0.0067831,0.0067685
6.6609,0.0068063,0.0068163,0.0067006,0.0067903,0.0067938,0.0068063,0.0067908
6.6709,0.0068296,0.0068378,0.0067224,0.0068128,0.0068171,0.0068296,0.0068133
6.6809,0.0068531,0.0068595,0.0067443,0.0068353,0.0068406,0.0068531,0.0068359
6.6909,0.0068767,0.0068812,0.0067664,0.006858,0.0068644,0.0068767,0.0068586
6.7009,0.0069005,0.0069031,0.0067886,0.0068808,0.0068882,0.0069005,0.0068814
6.7109,0.0069244,0.0069252,0.0068108,0.0069038,0.0069122,0.0069244,0.0069044
6.7209,0.0069484,0.0069474,0.0068331,0.0069269,0.0069364,0.0069484,0.0069276
6.7309,0.0069726,0.0069696,0.0068553,0.0069501,0.0069605,0.0069726,0.0069508
6.7409,0.0069968,0.0069917,0.0068775,0.0069733,0.0069847,0.0069968,0.0069741
6.7509,0.007021,0.007014,0.0068996,0.0069966,0.0070086,0.007021,0.0069973
6.7609,0.0070453,0.0070362,0.0069216,0.0070198,0.0070324,0.0070453,0.0070206
6.7709,0.0070695,0.0070584,0.0069436,0.007043,0.007056,0.0070695,0.0070439
6.7809,0.0070936,0.0070806,0.0069654,0.0070661,0.0070791,0.0070936,0.007067
6.7909,0.0071176,0.0071027,0.006987,0.0070891,0.0071018,0.0071176,0.00709
6.8009,0.0071414,0.0071247,0.0070083,0.0071119,0.0071239,0.0071414,0.0071129
6.8109,0.0071651,0.0071465,0.0070293,0.0071345,0.0071456,0.0071651,0.0071356
6.8209,0.0071885,0.0071681,0.00705,0.0071569,0.007167,0.0071885,0.007158
6.8309,0.0072116,0.0071895,0.0070704,0.007179,0.0071879,0.0072116,0.0071802
6.841,0.0072345,0.0072106,0.0070904,0.0072008,0.0072085,0.0072345,0.0072021
6.851,0.007257,0.0072314,0.00711,0.0072222,0.0072289,0.007257,0.0072236
6.861,0.0072792,0.007252,0.0071293,0.0072434,0.0072491,0.0072792,0.0072449
6.871,0.007301,0.0072723,0.0071481,0.0072643,0.0072692,0.007301,0.0072658
6.881,0.0073225,0.0072922,0.0071667,0.0072848,0.0072891,0.0073225,0.0072864
6.891,0.0073436,0.0073118,0.0071847,0.007305,0.0073089,0.0073436,0.0073066
6.901,0.0073644,0.0073312,0.0072024,0.0073249,0.0073287,0.0073644,0.0073266
6.911,0.0073848,0.0073502,0.0072197,0.0073444,0.0073483,0.0073848,0.0073462
6.921,0.0074048,0.0073689,0.0072366,0.0073636,0.0073679,0.0074048,0.0073655
6.931,0.0074245,0.0073874,0.0072531,0.0073825,0.0073874,0.0074245,0.0073845
6.941,0.0074439,0.0074056,0.0072692,0.0074011,0.0074067,0.0074439,0.0074032
6.951,0.0074629,0.0074235,0.0072851,0.0074194,0.007426,0.0074629,0.0074216
6.961,0.0074816,0.0074411,0.0073006,0.0074376,0.007445,0.0074817,0.0074398
6.971,0.0075001,0.0074584,0.0073158,0.0074555,0.0074639,0.0075001,0.0074579
6.981,0.0075183,0.0074756,0.0073308,0.0074733,0.0074826,0.0075183,0.0074758
6.991,0.0075363,0.0074925,0.0073458,0.007491,0.0075011,0.0075363,0.0074935
7.001,0.0075542,0.0075093,0.0073606,0.0075086,0.0075195,0.0075542,0.0075113
7.011,0.0075719,0.007526,0.0073754,0.0075262,0.0075377,0.0075719,0.0075289
7.021,0.0075896,0.0075426,0.0073903,0.0075438,0.0075559,0.0075896,0.0075466
7.031,0.0076073,0.0075593,0.0074053,0.0075614,0.0075739,0.0076073,0.0075644
7.041,0.0076251,0.0075761,0.0074206,0.0075792,0.0075917,0.0076251,0.0075823
7.051,0.007643,0.0075929,0.0074363,0.0075973,0.0076095,0.007643,0.0076003
7.061,0.0076611,0.0076099,0.0074524,0.0076155,0.007627,0.0076611,0.0076186
7.071,0.0076795,0.0076271,0.0074689,0.007634,0.0076445,0.0076795,0.0076371
7.081,0.0076981,0.0076447,0.007486,0.0076528,0.0076621,0.0076981,0.007656
7.0911,0.0077171,0.0076626,0.0075037,0.0076719,0.0076797,0.0077171,0.0076752
7.1011,0.0077365,0.0076809,0.007522,0.0076913,0.0076977,0.0077365,0.0076947
7.1111,0.0077563,0.0076997,0.007541,0.0077112,0.0077161,0.0077563,0.0077146
7.1211,0.0077766,0.0077191,0.0075608,0.0077314,0.007735,0.0077766,0.0077348
7.1311,0.0077973,0.0077389,0.0075813,0.007752,0.0077546,0.0077973,0.0077555
7.1411,0.0078184,0.0077593,0.0076026,0.0077731,0.0077748,0.0078184,0.0077766
7.1511,0.0078401,0.0077804,0.0076246,0.0077946,0.0077958,0.0078401,0.0077981
7.1611,0.0078622,0.0078017,0.0076473,0.0078164,0.0078175,0.0078622,0.0078199
7.1711,0.0078848,0.0078236,0.0076707,0.0078386,0.00784,0.0078848,0.0078422
7.1811,0.0079079,0.007846,0.0076947,0.0078612,0.0078632,0.0079079,0.0078648
7.1911,0.0079315,0.0078688,0.0077194,0.0078842,0.0078871,0.0079315,0.0078878
7.2011,0.0079555,0.0078919,0.0077446,0.0079076,0.0079115,0.0079555,0.0079113
7.2111,0.00798,0.0079155,0.0077704,0.0079314,0.0079364,0.00798,0.007935
7.2211,0.008005,0.0079397,0.0077967,0.0079557,0.0079618,0.008005,0.0079593
7.2311,0.0080304,0.0079644,0.0078234,0.0079805,0.0079876,0.0080304,0.0079839
7.2411,0.0080562,0.0079894,0.0078507,0.0080057,0.0080137,0.0080562,0.008009
7.2511,0.0080825,0.0080148,0.0078784,0.0080315,0.0080401,0.0080825,0.0080346
7.2611,0.0081091,0.0080406,0.0079066,0.0080577,0.0080668,0.0081091,0.0080607
7.2711,0.0081361,0.0080668,0.0079353,0.0080844,0.0080938,0.0081361,0.0080873
7.2811,0.0081634,0.0080934,0.0079643,0.0081116,0.0081211,0.0081634,0.0081143
7.2911,0.0081911,0.0081204,0.0079936,0.0081393,0.0081488,0.0081911,0.0081418
7.3011,0.008219,0.0081477,0.0080234,0.0081676,0.0081769,0.008219,0.0081698
7.3111,0.0082473,0.0081755,0.0080535,0.0081962,0.0082055,0.0082473,0.0081983
7.3211,0.0082759,0.0082035,0.0080839,0.0082253,0.0082345,0.0082759,0.0082273
7.3311,0.0083047,0.0082318,0.0081148,0.0082549,0.0082639,0.0083047,0.0082566
7.3412,0.0083339,0.0082604,0.008146,0.0082849,0.0082938,0.0083339,0.0082864
7.3512,0.0083633,0.0082892,0.0081775,0.0083152,0.0083242,0.0083633,0.0083165
7.3612,0.0083931,0.0083184,0.0082095,0.0083459,0.0083549,0.0083931,0.008347
7.3712,0.0084231,0.0083479,0.0082418,0.008377,0.008386,0.0084231,0.0083779
7.3812,0.0084535,0.0083777,0.0082745,0.0084083,0.0084175,0.0084535,0.0084091
7.3912,0.0084842,0.0084077,0.0083077,0.00844,0.0084493,0.0084842,0.0084406
7.4012,0.0085152,0.0084379,0.0083413,0.0084718,0.0084814,0.0085152,0.0084723
7.4112,0.0085466,0.0084683,0.0083754,0.0085039,0.0085139,0.0085466,0.0085043
7.4212,0.0085782,0.0084991,0.0084098,0.0085361,0.0085465,0.0085782,0.0085365
7.4312,0.0086102,0.0085302,0.0084447,0.0085685,0.0085793,0.0086102,0.0085689
7.4412,0.0086424,0.0085613,0.00848,0.0086011,0.0086123,0.0086424,0.0086014
7.4512,0.0086748,0.0085928,0.0085156,0.0086337,0.0086453,0.0086748,0.0086341
7.4612,0.0087074,0.0086245,0.0085516,0.0086664,0.0086784,0.0087074,0.0086668
7.4712,0.0087401,0.0086565,0.0085879,0.0086992,0.0087115,0.0087401,0.0086996
7.4812,0.0087728,0.0086888,0.0086245,0.0087319,0.0087446,0.0087728,0.0087324
7.4912,0.0088053,0.0087212,0.008661,0.0087645,0.0087775,0.0088053,0.0087651
7.5012,0.0088377,0.0087537,0.0086976,0.0087968,0.0088102,0.0088377,0.0087975
7.5112,0.0088697,0.0087863,0.0087341,0.0088288,0.0088426,0.0088697,0.0088297
7.5212,0.0089013,0.0088189,0.0087704,0.0088603,0.0088747,0.0089013,0.0088615
7.5312,0.0089324,0.0088515,0.0088064,0.0088914,0.0089063,0.0089324,0.0088927
7.5412,0.0089627,0.008884,0.0088421,0.0089218,0.0089373,0.0089627,0.0089233
7.5512,0.0089923,0.0089161,0.0088771,0.0089515,0.0089676,0.0089923,0.0089533
7.5612,0.0090211,0.0089479,0.0089114,0.0089804,0.008997,0.0090211,0.0089825
7.5712,0.0090489,0.0089793,0.008945,0.0090085,0.0090254,0.0090489,0.0090108
7.5812,0.0090757,0.0090102,0.0089778,0.0090357,0.0090528,0.0090757,0.0090382
7.5913,0.0091016,0.0090404,0.0090095,0.009062,0.009079,0.0091016,0.0090646
7.6013,0.0091264,0.0090698,0.0090402,0.0090872,0.009104,0.0091264,0.0090901
7.6113,0.0091502,0.0090983,0.00907,0.0091116,0.0091279,0.0091502,0.0091145
7.6213,0.0091731,0.0091259,0.0090986,0.0091351,0.0091507,0.0091731,0.0091381
7.6313,0.0091951,0.0091527,0.0091261,0.0091576,0.0091724,0.0091951,0.0091608
7.6413,0.0092163,0.0091785,0.0091524,0.0091795,0.0091932,0.0092163,0.0091827
7.6513,0.0092367,0.0092033,0.0091777,0.0092006,0.0092134,0.0092367,0.0092039
7.6613,0.0092565,0.0092271,0.0092019,0.0092211,0.0092329,0.0092565,0.0092245
7.6713,0.0092757,0.00925,0.0092249,0.0092411,0.0092519,0.0092757,0.0092445
7.6813,0.0092945,0.0092718,0.009247,0.0092606,0.0092706,0.0092945,0.0092641
7.6913,0.009313,0.0092928,0.0092681,0.0092798,0.009289,0.009313,0.0092833
7.7013,0.0093313,0.0093129,0.0092882,0.0092986,0.0093073,0.0093313,0.0093021
7.7113,0.0093494,0.009332,0.0093075,0.0093173,0.0093256,0.0093494,0.0093207
7.7213,0.0093674,0.0093504,0.0093258,0.0093357,0.0093439,0.0093674,0.0093392
7.7313,0.0093855,0.009368,0.0093434,0.009354,0.0093623,0.0093855,0.0093575
7.7413,0.0094037,0.0093849,0.0093603,0.0093723,0.0093806,0.0094037,0.0093758
7.7513,0.009422,0.0094011,0.0093764,0.0093905,0.0093989,0.009422,0.009394
7.7613,0.0094406,0.0094168,0.0093919,0.0094087,0.0094172,0.0094406,0.0094123
7.7713,0.0094593,0.0094319,0.0094069,0.0094269,0.0094354,0.0094593,0.0094305
7.7813,0.0094783,0.0094464,0.0094213,0.0094452,0.0094536,0.0094783,0.0094488
7.7913,0.0094975,0.0094607,0.0094353,0.0094636,0.0094717,0.0094975,0.0094672
7.8013,0.009517,0.0094746,0.0094488,0.009482,0.0094897,0.009517,0.0094857
7.8113,0.0095367,0.0094882,0.0094619,0.0095005,0.0095076,0.0095367,0.0095042
7.8213,0.0095565,0.0095014,0.0094747,0.0095189,0.0095254,0.0095565,0.0095228
7.8313,0.0095766,0.0095143,0.0094872,0.0095375,0.0095431,0.0095766,0.0095414
7.8414,0.0095968,0.009527,0.0094994,0.0095561,0.0095608,0.0095968,0.00956
7.8514,0.0096172,0.0095395,0.0095113,0.0095746,0.0095785,0.0096172,0.0095786
7.8614,0.0096376,0.009552,0.0095231,0.0095931,0.0095964,0.0096376,0.0095972
7.8714,0.0096581,0.0095642,0.0095348,0.0096116,0.0096144,0.0096581,0.0096157
7.8814,0.0096787,0.0095764,0.0095463,0.00963,0.0096327,0.0096787,0.0096341
7.8914,0.0096992,0.0095885,0.0095576,0.0096483,0.0096512,0.0096992,0.0096523
7.9014,0.0097196,0.0096005,0.0095687,0.0096664,0.0096701,0.0097196,0.0096704
7.9114,0.00974,0.0096125,0.0095797,0.0096843,0.0096892,0.00974,0.0096883
7.9214,0.0097602,0.0096246,0.0095907,0.009702,0.0097085,0.0097602,0.0097059
7.9314,0.0097802,0.0096365,0.0096016,0.0097194,0.0097277,0.0097802,0.0097234
7.9414,0.0098,0.0096485,0.0096123,0.0097366,0.0097468,0.0098,0.0097407
7.9514,0.0098196,0.0096605,0.0096229,0.0097536,0.0097656,0.0098195,0.0097577
7.9614,0.0098388,0.0096725,0.0096334,0.0097703,0.009784,0.0098388,0.0097744
7.9714,0.0098576,0.0096845,0.0096438,0.0097868,0.0098019,0.0098576,0.0097909
7.9814,0.0098761,0.0096964,0.009654,0.009803,0.0098189,0.0098761,0.0098072
7.9914,0.0098941,0.0097083,0.0096642,0.0098189,0.0098353,0.0098941,0.0098232
8.0014,0.0099115,0.0097202,0.0096743,0.0098346,0.0098509,0.0099115,0.0098389
8.0114,0.0099285,0.009732,0.0096842,0.0098501,0.0098657,0.0099285,0.0098545
8.0214,0.0099449,0.0097439,0.009694,0.0098654,0.0098799,0.0099449,0.0098698
8.0314,0.0099606,0.0097559,0.0097037,0.0098804,0.0098936,0.0099606,0.0098849
8.0414,0.0099758,0.0097678,0.0097132,0.0098952,0.0099069,0.0099757,0.0098998
8.0514,0.0099902,0.0097796,0.0097225,0.0099098,0.0099199,0.0099902,0.0099145
8.0614,0.010004,0.0097915,0.0097315,0.0099241,0.0099327,0.010004,0.0099289
8.0714,0.010017,0.0098033,0.0097404,0.0099381,0.0099455,0.010017,0.009943
8.0814,0.01003,0.009815,0.0097491,0.0099518,0.0099582,0.01003,0.0099568
8.0914,0.010042,0.0098267,0.0097575,0.0099653,0.0099709,0.010042,0.0099702
8.1014,0.010053,0.0098384,0.0097658,0.0099784,0.0099837,0.010053,0.0099833
8.1114,0.010064,0.0098498,0.0097739,0.0099912,0.0099964,0.010064,0.0099962
8.1214,0.010074,0.009861,0.0097818,0.010004,0.010009,0.010074,0.010009
8.1313,0.010084,0.009872,0.0097895,0.010016,0.010021,0.010084,0.010021
8.1413,0.010094,0.009883,0.0097972,0.010028,0.010034,0.010094,0.010033
8.1513,0.010104,0.0098938,0.0098049,0.010039,0.010046,0.010104,0.010044
8.1613,0.010113,0.0099046,0.0098127,0.01005,0.010058,0.010113,0.010056
8.1713,0.010123,0.0099151,0.0098205,0.010062,0.01007,0.010123,0.010067
8.1813,0.010133,0.0099253,0.0098285,0.010073,0.010082,0.010133,0.010078
8.1913,0.010143,0.0099353,0.0098366,0.010083,0.010094,0.010143,0.010089
8.2013,0.010154,0.0099451,0.0098448,0.010094,0.010105,0.010154,0.0101
8.2113,0.010164,0.0099548,0.0098533,0.010105,0.010117,0.010164,0.010111
8.2213,0.010176,0.0099644,0.009862,0.010117,0.010128,0.010176,0.010122
8.2313,0.010187,0.0099739,0.009871,0.010128,0.01014,0.010187,0.010134
8.2413,0.010199,0.0099834,0.0098803,0.01014,0.010151,0.010199,0.010146
8.2513,0.010212,0.0099931,0.0098898,0.010152,0.010163,0.010212,0.010158
8.2613,0.010225,0.010003,0.0098996,0.010165,0.010176,0.010225,0.010171
8.2713,0.010237,0.010013,0.0099095,0.010177,0.010188,0.010237,0.010183
8.2813,0.010251,0.010022,0.0099196,0.01019,0.010201,0.01025,0.010197
8.2913,0.010263,0.010032,0.0099297,0.010204,0.010214,0.010263,0.01021
8.3013,0.010276,0.010043,0.00994,0.010218,0.010228,0.010276,0.010223
8.3112,0.010288,0.010053,0.0099503,0.010231,0.010241,0.010288,0.010237
8.3212,0.0103,0.010064,0.0099605,0.010245,0.010254,0.0103,0.01025
8.3312,0.01031,0.010075,0.0099707,0.010258,0.010267,0.01031,0.010263
8.3412,0.010319,0.010086,0.0099807,0.010271,0.010279,0.010319,0.010276
8.3512,0.010327,0.010097,0.0099906,0.010283,0.01029,0.010327,0.010288
8.3612,0.010333,0.010109,0.01,0.010294,0.0103,0.010333,0.010298
8.3712,0.010337,0.01012,0.01001,0.010304,0.010308,0.010337,0.010308
8.3812,0.010339,0.010132,0.010019,0.010312,0.010315,0.010339,0.010316
8.3912,0.010339,0.010143,0.010028,0.010319,0.01032,0.010339,0.010322
8.4012,0.010337,0.010154,0.010037,0.010323,0.010323,0.010337,0.010327
8.4112,0.010333,0.010165,0.010046,0.010326,0.010324,0.010333,0.010329
8.4212,0.010326,0.010175,0.010055,0.010327,0.010323,0.010326,0.01033
8.4312,0.010318,0.010184,0.010063,0.010325,0.010319,0.010318,0.010328
8.4412,0.010308,0.010193,0.010072,0.010321,0.010314,0.010308,0.010324
8.4512,0.010297,0.010201,0.01008,0.010316,0.010306,0.010297,0.010319
8.4612,0.010284,0.010208,0.010088,0.010308,0.010297,0.010284,0.010311
8.4712,0.010271,0.010215,0.010096,0.010299,0.010286,0.010271,0.010302
8.4812,0.010258,0.01022,0.010104,0.010288,0.010274,0.010258,0.010292
8.4911,0.010246,0.010224,0.010111,0.010276,0.01026,0.010246,0.01028
8.5011,0.010234,0.010227,0.010119,0.010264,0.010246,0.010234,0.010268
8.5111,0.010223,0.010229,0.010126,0.010251,0.010232,0.010223,0.010256
8.5211,0.010214,0.01023,0.010133,0.010239,0.010217,0.010214,0.010244
8.5311,0.010206,0.01023,0.01014,0.010227,0.010204,0.010206,0.010232
8.5411,0.010201,0.010229,0.010147,0.010216,0.010191,0.010201,0.010222
8.5511,0.010197,0.010227,0.010153,0.010206,0.010179,0.010197,0.010212
8.5611,0.010196,0.010224,0.010159,0.010197,0.010169,0.010196,0.010204
8.5711,0.010198,0.010221,0.010165,0.01019,0.010161,0.010198,0.010197
8.5811,0.010201,0.010217,0.010171,0.010184,0.010154,0.010201,0.010192
8.5911,0.010207,0.010213,0.010177,0.010181,0.01015,0.010207,0.010189
8.6011,0.010215,0.010209,0.010182,0.010179,0.010147,0.010215,0.010188
8.6111,0.010224,0.010204,0.010187,0.010179,0.010147,0.010224,0.010188
8.6211,0.010236,0.010199,0.010193,0.010181,0.010149,0.010236,0.01019
8.6311,0.010248,0.010194,0.010198,0.010184,0.010153,0.010248,0.010194
8.6411,0.010261,0.010189,0.010203,0.010188,0.010159,0.010261,0.010199
8.6511,0.010275,0.010185,0.010208,0.010194,0.010167,0.010275,0.010205
8.6611,0.010289,0.01018,0.010213,0.010201,0.010176,0.010289,0.010212
8.671,0.010302,0.010175,0.010219,0.010209,0.010186,0.010302,0.01022
8.681,0.010316,0.010171,0.010224,0.010217,0.010198,0.010316,0.010228
8.691,0.010329,0.010167,0.010229,0.010225,0.01021,0.010329,0.010237
8.701,0.010341,0.010164,0.010235,0.010234,0.010222,0.010341,0.010245
8.711,0.010352,0.01016,0.01024,0.010242,0.010234,0.010352,0.010254
8.721,0.010362,0.010157,0.010246,0.010251,0.010245,0.010362,0.010262
8.731,0.010371,0.010155,0.010251,0.010258,0.010255,0.010371,0.01027
8.741,0.010379,0.010152,0.010257,0.010266,0.010265,0.010379,0.010278
8.751,0.010386,0.01015,0.010262,0.010273,0.010273,0.010386,0.010285
8.761,0.010392,0.010148,0.010268,0.010279,0.010281,0.010392,0.010292
8.771,0.010398,0.010146,0.010273,0.010285,0.010288,0.010398,0.010298
8.781,0.010403,0.010144,0.010278,0.01029,0.010294,0.010403,0.010303
8.791,0.010408,0.010142,0.010283,0.010295,0.010299,0.010408,0.010308
8.801,0.010413,0.01014,0.010287,0.0103,0.010305,0.010413,0.010313
8.811,0.010418,0.010138,0.010292,0.010304,0.010311,0.010418,0.010318
8.821,0.010423,0.010136,0.010296,0.010309,0.010317,0.010423,0.010323
8.831,0.010429,0.010133,0.010299,0.010314,0.010323,0.010429,0.010328
8.841,0.010436,0.010131,0.010303,0.010319,0.01033,0.010436,0.010333
8.8509,0.010443,0.010128,0.010306,0.010324,0.010338,0.010443,0.010338
8.8609,0.010451,0.010125,0.010309,0.01033,0.010347,0.010451,0.010345
8.8709,0.01046,0.010122,0.010312,0.010337,0.010357,0.01046,0.010351
8.8809,0.01047,0.010119,0.010315,0.010344,0.010367,0.01047,0.010358
8.8909,0.01048,0.010116,0.010318,0.010352,0.010378,0.01048,0.010366
8.9009,0.010491,0.010112,0.01032,0.010361,0.01039,0.010491,0.010375
8.9109,0.010503,0.010108,0.010322,0.01037,0.010403,0.010503,0.010384
8.9209,0.010515,0.010105,0.010324,0.01038,0.010417,0.010515,0.010394
8.9309,0.010528,0.0101,0.010326,0.010391,0.010431,0.010528,0.010404
8.9409,0.010541,0.010096,0.010328,0.010402,0.010445,0.010541,0.010415
8.9509,0.010554,0.010092,0.01033,0.010414,0.01046,0.010554,0.010427
8.9609,0.010567,0.010088,0.010333,0.010426,0.010476,0.010567,0.010439
8.9709,0.010581,0.010083,0.010335,0.010439,0.010491,0.010581,0.010451
8.9809,0.010594,0.010079,0.010337,0.010451,0.010507,0.010594,0.010463
8.9909,0.010607,0.010075,0.01034,0.010464,0.010522,0.010607,0.010476
9.0009,0.01062,0.01007,0.010343,0.010477,0.010538,0.01062,0.010488
9.0109,0.010633,0.010065,0.010346,0.010489,0.010553,0.010633,0.010501
9.0209,0.010645,0.010061,0.01035,0.010502,0.010568,0.010645,0.010513
9.0309,0.010657,0.010057,0.010353,0.010514,0.010582,0.010657,0.010525
9.0408,0.010668,0.010052,0.010357,0.010526,0.010596,0.010668,0.010537
9.0508,0.010679,0.010048,0.010361,0.010537,0.010609,0.010679,0.010548
9.0608,0.010689,0.010044,0.010365,0.010548,0.010621,0.010689,0.010559
9.0708,0.010698,0.01004,0.010369,0.010558,0.010633,0.010698,0.010569
9.0808,0.010706,0.010036,0.010373,0.010568,0.010643,0.010706,0.010579
9.0908,0.010713,0.010033,0.010378,0.010577,0.010652,0.010713,0.010587
9.1008,0.010719,0.010029,0.010382,0.010585,0.010659,0.010719,0.010595
9.1108,0.010723,0.010026,0.010387,0.010592,0.010665,0.010723,0.010602
9.1208,0.010726,0.010023,0.010391,0.010599,0.01067,0.010726,0.010608
9.1308,0.010728,0.01002,0.010396,0.010605,0.010673,0.010728,0.010614
9.1408,0.010728,0.010018,0.0104,0.010609,0.010675,0.010728,0.010618
9.1508,0.010726,0.010015,0.010405,0.010613,0.010676,0.010726,0.010621
9.1608,0.010723,0.010013,0.010409,0.010616,0.010675,0.010723,0.010624
9.1708,0.010718,0.010011,0.010413,0.010618,0.010674,0.010718,0.010625
9.1808,0.010712,0.010009,0.010417,0.010619,0.010671,0.010712,0.010626
9.1908,0.010705,0.010008,0.010421,0.010619,0.010668,0.010705,0.010626
9.2008,0.010696,0.010006,0.010425,0.010618,0.010664,0.010696,0.010624
9.2108,0.010686,0.010005,0.010428,0.010617,0.01066,0.010686,0.010622
9.2207,0.010675,0.010004,0.010432,0.010615,0.010655,0.010675,0.01062
9.2307,0.010663,0.010003,0.010435,0.010611,0.010649,0.010663,0.010616
9.2407,0.010651,0.010002,0.010438,0.010608,0.010643,0.010651,0.010612
9.2507,0.010639,0.010001,0.010441,0.010603,0.010636,0.010639,0.010607
9.2607,0.010627,0.010001,0.010443,0.010598,0.010629,0.010627,0.010602
9.2707,0.010615,0.01,0.010446,0.010593,0.010621,0.010615,0.010596
9.2807,0.010604,0.0099999,0.010448,0.010587,0.010613,0.010604,0.010591
9.2907,0.010593,0.0099996,0.01045,0.010582,0.010604,0.010593,0.010584
9.3007,0.010583,0.0099993,0.010452,0.010576,0.010596,0.010583,0.010578
9.3107,0.010574,0.0099988,0.010453,0.01057,0.010587,0.010574,0.010572
9.3207,0.010566,0.0099983,0.010454,0.010565,0.010578,0.010566,0.010565
9.3307,0.010558,0.0099979,0.010455,0.010559,0.01057,0.010558,0.010559
9.3407,0.010552,0.0099975,0.010455,0.010554,0.010561,0.010552,0.010553
9.3507,0.010547,0.009997,0.010455,0.01055,0.010554,0.010547,0.010547
9.3607,0.010542,0.0099965,0.010455,0.010546,0.010547,0.010542,0.010542
9.3707,0.010538,0.0099959,0.010455,0.010542,0.010541,0.010538,0.010536
9.3807,0.010536,0.0099953,0.010454,0.010539,0.010536,0.010536,0.010532
9.3907,0.010534,0.0099946,0.010453,0.010536,0.010532,0.010534,0.010527
9.4006,0.010532,0.0099939,0.010451,0.010534,0.010529,0.010532,0.010523
9.4106,0.010531,0.009993,0.010449,0.010532,0.010527,0.010531,0.010519
9.4206,0.010531,0.0099921,0.010447,0.010531,0.010526,0.010531,0.010516
9.4306,0.01053,0.0099909,0.010445,0.01053,0.010525,0.01053,0.010512
9.4406,0.01053,0.0099897,0.010442,0.010529,0.010525,0.01053,0.010509
9.4506,0.01053,0.0099885,0.010439,0.010529,0.010526,0.01053,0.010506
9.4606,0.01053,0.009987,0.010436,0.010529,0.010527,0.01053,0.010504
9.4706,0.01053,0.0099853,0.010433,0.010528,0.010527,0.01053,0.010501
9.4806,0.010529,0.0099833,0.01043,0.010528,0.010528,0.010529,0.010499
9.4906,0.010527,0.0099812,0.010427,0.010527,0.010528,0.010528,0.010496
9.5006,0.010525,0.0099789,0.010423,0.010526,0.010527,0.010525,0.010493
9.5106,0.010523,0.0099762,0.010419,0.010525,0.010525,0.010523,0.01049
9.5206,0.010519,0.0099734,0.010416,0.010523,0.010523,0.010519,0.010487
9.5306,0.010515,0.0099704,0.010412,0.010521,0.01052,0.010515,0.010483
9.5406,0.010509,0.0099671,0.010408,0.010518,0.010516,0.010509,0.010479
9.5506,0.010503,0.0099636,0.010404,0.010514,0.010511,0.010503,0.010475
9.5606,0.010495,0.0099598,0.0104,0.01051,0.010505,0.010495,0.010471
9.5706,0.010487,0.0099559,0.010396,0.010505,0.010499,0.010487,0.010466
9.5805,0.010477,0.0099516,0.010391,0.010499,0.010492,0.010477,0.01046
9.5905,0.010467,0.0099472,0.010387,0.010492,0.010484,0.010467,0.010454
9.6005,0.010455,0.0099426,0.010382,0.010485,0.010476,0.010455,0.010448
9.6105,0.010443,0.0099378,0.010377,0.010477,0.010467,0.010443,0.010441
9.6205,0.010431,0.0099329,0.010372,0.010468,0.010458,0.010431,0.010434
9.6305,0.010417,0.0099278,0.010366,0.010459,0.010448,0.010417,0.010426
9.6405,0.010404,0.0099226,0.010361,0.01045,0.010437,0.010404,0.010418
9.6505,0.010389,0.0099172,0.010354,0.01044,0.010426,0.010389,0.01041
9.6605,0.010375,0.0099116,0.010348,0.01043,0.010415,0.010375,0.010401
9.6705,0.010361,0.009906,0.010341,0.01042,0.010403,0.010361,0.010392
9.6805,0.010347,0.0099002,0.010334,0.010409,0.010391,0.010347,0.010383
9.6905,0.010333,0.0098943,0.010327,0.010399,0.010378,0.010333,0.010374
9.7005,0.01032,0.0098884,0.010319,0.010388,0.010366,0.01032,0.010364
9.7105,0.010307,0.0098824,0.010311,0.010378,0.010353,0.010307,0.010355
9.7205,0.010296,0.0098764,0.010302,0.010368,0.010341,0.010296,0.010346
9.7305,0.010285,0.0098703,0.010294,0.010358,0.010329,0.010285,0.010337
9.7405,0.010275,0.009864,0.010284,0.010349,0.010318,0.010275,0.010328
9.7505,0.010267,0.0098577,0.010275,0.01034,0.010307,0.010267,0.010319
9.7605,0.01026,0.0098512,0.010265,0.010332,0.010298,0.01026,0.010311
9.7704,0.010254,0.0098446,0.010255,0.010323,0.010289,0.010254,0.010303
9.7804,0.010249,0.0098378,0.010244,0.010316,0.010281,0.01025,0.010295
9.7904,0.010246,0.009831,0.010234,0.010308,0.010274,0.010246,0.010288
9.8004,0.010244,0.0098239,0.010223,0.010302,0.010268,0.010244,0.010281
9.8104,0.010243,0.0098166,0.010211,0.010295,0.010262,0.010243,0.010274
9.8204,0.010244,0.0098093,0.0102,0.010289,0.010257,0.010244,0.010267
9.8304,0.010245,0.0098016,0.010189,0.010283,0.010252,0.010245,0.010261
9.8404,0.010247,0.0097936,0.010177,0.010277,0.010247,0.010247,0.010255
9.8504,0.010249,0.0097853,0.010165,0.010272,0.010242,0.010249,0.010249
9.8604,0.010252,0.0097769,0.010154,0.010266,0.010238,0.010252,0.010243
9.8704,0.010256,0.0097683,0.010142,0.010261,0.010232,0.010256,0.010237
9.8804,0.010259,0.0097593,0.01013,0.010255,0.010227,0.010259,0.010232
9.8904,0.010262,0.00975,0.010118,0.01025,0.010221,0.010262,0.010226
9.9004,0.010265,0.0097406,0.010106,0.010244,0.010215,0.010265,0.010219
9.9104,0.010267,0.0097309,0.010094,0.010238,0.010209,0.010267,0.010213
9.9204,0.010268,0.009721,0.010081,0.010232,0.010203,0.010268,0.010207
9.9304,0.010269,0.0097109,0.010069,0.010225,0.010197,0.010269,0.0102
9.9404,0.010269,0.0097006,0.010057,0.010218,0.010191,0.010269,0.010192
9.9503,0.010267,0.0096901,0.010044,0.010211,0.010185,0.010267,0.010184
9.9603,0.010264,0.0096794,0.010031,0.010203,0.010179,0.010264,0.010176
9.9703,0.010261,0.0096685,0.010018,0.010194,0.010173,0.010261,0.010167
9.9803,0.010255,0.0096575,0.010005,0.010185,0.010167,0.010255,0.010157
9.9903,0.010249,0.0096462,0.0099923,0.010175,0.01016,0.010249,0.010147
10,0.010241,0.0096348,0.009979,0.010164,0.010152,0.010241,0.010136
10.01,0.010232,0.0096232,0.0099656,0.010152,0.010144,0.010232,0.010124
10.02,0.010222,0.0096115,0.009952,0.01014,0.010135,0.010222,0.010112
10.03,0.01021,0.0095998,0.0099381,0.010127,0.010124,0.01021,0.010098
10.04,0.010197,0.0095879,0.0099241,0.010113,0.010113,0.010197,0.010084
10.05,0.010183,0.0095759,0.0099099,0.010098,0.010101,0.010183,0.010069
10.06,0.010168,0.0095638,0.0098955,0.010083,0.010087,0.010168,0.010053
10.07,0.010152,0.0095517,0.0098809,0.010066,0.010072,0.010153,0.010037
10.08,0.010136,0.0095394,0.009866,0.010049,0.010056,0.010136,0.01002
10.09,0.010118,0.0095271,0.009851,0.010031,0.010038,0.010118,0.010002
10.1,0.010099,0.0095148,0.0098358,0.010013,0.01002,0.010099,0.0099832
10.11,0.01008,0.0095027,0.0098204,0.0099938,0.010001,0.01008,0.009964
10.12,0.01006,0.0094905,0.0098048,0.0099743,0.0099806,0.01006,0.0099443
10.13,0.010039,0.0094784,0.009789,0.0099543,0.0099597,0.010039,0.009924
10.14,0.010017,0.0094663,0.009773,0.0099339,0.0099385,0.010017,0.0099034
10.15,0.0099954,0.0094541,0.0097568,0.0099133,0.0099169,0.0099954,0.0098823
10.16,0.0099727,0.0094421,0.0097404,0.0098922,0.009895,0.0099728,0.0098609
10.17,0.0099495,0.0094299,0.0097239,0.009871,0.0098731,0.0099495,0.0098392
10.18,0.0099257,0.0094175,0.0097072,0.0098495,0.0098511,0.0099257,0.0098173
10.19,0.0099014,0.0094051,0.0096904,0.0098279,0.0098289,0.0099014,0.0097951
10.2,0.0098765,0.0093928,0.0096734,0.0098063,0.0098067,0.0098766,0.0097728
10.21,0.0098512,0.0093803,0.0096563,0.0097845,0.0097844,0.0098512,0.0097503
10.22,0.0098254,0.0093679,0.009639,0.0097626,0.0097619,0.0098254,0.0097277
10.23,0.0097992,0.0093554,0.0096217,0.0097407,0.0097392,0.0097992,0.0097049
10.24,0.0097725,0.0093428,0.0096041,0.0097187,0.0097164,0.0097726,0.0096821
10.25,0.0097455,0.0093301,0.0095863,0.0096967,0.0096932,0.0097455,0.0096592
10.26,0.0097182,0.0093172,0.0095684,0.0096747,0.0096698,0.0097182,0.0096362
10.27,0.0096906,0.0093044,0.0095506,0.0096526,0.0096461,0.0096906,0.0096131
10.28,0.0096628,0.0092915,0.0095327,0.0096304,0.0096223,0.0096628,0.00959
10.29,0.0096348,0.0092786,0.0095148,0.0096084,0.0095983,0.0096348,0.0095668
10.3,0.0096068,0.0092657,0.0094967,0.0095862,0.0095743,0.0096068,0.0095436
10.31,0.0095787,0.0092526,0.0094786,0.009564,0.0095502,0.0095787,0.0095203
10.32,0.0095506,0.0092395,0.0094604,0.0095417,0.0095261,0.0095507,0.009497
10.33,0.0095227,0.0092261,0.0094422,0.0095193,0.0095019,0.0095227,0.0094737
10.34,0.0094949,0.0092128,0.009424,0.0094968,0.0094777,0.009495,0.0094503
10.35,0.0094674,0.0091992,0.0094058,0.0094742,0.0094535,0.0094674,0.0094267
10.36,0.0094401,0.0091856,0.0093877,0.0094515,0.0094292,0.0094401,0.0094032
10.37,0.0094131,0.0091718,0.0093696,0.0094287,0.0094047,0.0094131,0.0093796
10.38,0.0093865,0.0091579,0.0093515,0.0094057,0.0093799,0.0093865,0.009356
10.39,0.0093602,0.009144,0.0093335,0.0093827,0.009355,0.0093602,0.0093323
10.4,0.0093343,0.0091301,0.0093156,0.0093596,0.0093298,0.0093344,0.0093086
10.41,0.0093089,0.0091161,0.0092977,0.0093364,0.0093044,0.0093089,0.0092849
10.42,0.0092838,0.009102,0.0092799,0.0093132,0.0092788,0.0092838,0.0092612
10.43,0.0092591,0.0090876,0.0092623,0.0092898,0.0092532,0.0092591,0.0092374
10.44,0.0092348,0.0090733,0.0092447,0.0092664,0.0092276,0.0092348,0.0092137
10.45,0.0092108,0.0090588,0.0092271,0.0092429,0.0092021,0.0092108,0.0091901
10.46,0.0091871,0.0090443,0.0092095,0.0092194,0.0091768,0.0091871,0.0091664
10.47,0.0091637,0.0090297,0.0091921,0.0091957,0.0091517,0.0091637,0.0091428
10.48,0.0091405,0.0090149,0.0091746,0.0091721,0.0091271,0.0091405,0.0091192
10.49,0.0091174,0.0090003,0.0091573,0.0091484,0.009103,0.0091174,0.0090957
10.5,0.0090944,0.0089856,0.0091401,0.0091248,0.0090795,0.0090945,0.0090722
10.51,0.0090715,0.0089708,0.009123,0.0091012,0.0090567,0.0090715,0.0090489
10.52,0.0090485,0.0089559,0.0091058,0.0090777,0.0090345,0.0090486,0.0090256
10.53,0.0090255,0.0089411,0.0090888,0.0090542,0.0090128,0.0090255,0.0090024
10.54,0.0090022,0.0089263,0.0090717,0.0090308,0.0089917,0.0090022,0.0089794
10.55,0.0089787,0.0089115,0.0090547,0.0090074,0.0089709,0.0089787,0.0089564
10.56,0.0089549,0.0088965,0.0090377,0.0089841,0.0089504,0.0089549,0.0089336
10.57,0.0089307,0.0088815,0.0090209,0.0089609,0.00893,0.0089307,0.0089109
10.58,0.0089061,0.0088666,0.0090042,0.0089378,0.0089095,0.0089061,0.0088883
10.59,0.008881,0.0088517,0.0089875,0.0089147,0.0088889,0.008881,0.0088658
10.6,0.0088553,0.0088369,0.0089709,0.0088918,0.0088681,0.0088553,0.0088435
10.61,0.0088291,0.0088221,0.0089544,0.0088689,0.0088468,0.0088291,0.0088212
10.62,0.0088022,0.0088073,0.008938,0.0088461,0.0088251,0.0088023,0.0087991
10.63,0.0087748,0.0087927,0.0089219,0.0088233,0.0088029,0.0087748,0.0087772
10.64,0.0087467,0.0087781,0.0089058,0.0088005,0.0087803,0.0087468,0.0087553
10.65,0.008718,0.0087636,0.0088897,0.0087779,0.0087573,0.0087181,0.0087336
10.66,0.0086888,0.0087492,0.0088737,0.0087553,0.008734,0.0086889,0.008712
10.67,0.0086591,0.008735,0.0088578,0.0087327,0.0087106,0.0086591,0.0086905
10.68,0.0086289,0.0087207,0.008842,0.0087102,0.0086872,0.0086289,0.0086692
10.69,0.0085983,0.0087066,0.0088262,0.0086878,0.0086641,0.0085983,0.008648
10.7,0.0085674,0.0086924,0.0088105,0.0086654,0.0086412,0.0085674,0.0086269
10.71,0.0085363,0.0086784,0.0087949,0.0086432,0.0086186,0.0085363,0.0086059
10.72,0.008505,0.0086644,0.0087793,0.0086211,0.0085964,0.008505,0.0085851
10.73,0.0084737,0.0086507,0.0087639,0.0085992,0.0085746,0.0084737,0.0085645
10.74,0.0084425,0.0086369,0.0087484,0.0085774,0.0085533,0.0084425,0.0085441
10.75,0.0084114,0.008623,0.008733,0.0085559,0.0085322,0.0084114,0.0085239
10.76,0.0083805,0.0086094,0.0087176,0.0085345,0.0085114,0.0083806,0.0085039
10.77,0.00835,0.0085959,0.0087023,0.0085134,0.0084909,0.0083501,0.0084841
10.78,0.0083199,0.0085824,0.0086871,0.0084926,0.0084705,0.00832,0.0084645
10.79,0.0082903,0.008569,0.0086719,0.008472,0.0084502,0.0082903,0.0084451
10.8,0.0082612,0.0085556,0.0086568,0.0084518,0.00843,0.0082612,0.0084259
10.81,0.0082327,0.0085424,0.0086416,0.0084317,0.0084097,0.0082327,0.008407
10.82,0.0082047,0.0085291,0.0086265,0.0084121,0.0083894,0.0082048,0.0083883
10.83,0.0081774,0.008516,0.0086114,0.0083927,0.0083693,0.0081775,0.0083698
10.84,0.0081508,0.0085029,0.0085964,0.0083736,0.0083492,0.0081508,0.0083516
10.85,0.0081248,0.0084898,0.0085814,0.0083548,0.0083293,0.0081248,0.0083336
10.86,0.0080994,0.0084768,0.0085666,0.0083363,0.0083096,0.0080995,0.0083158
10.87,0.0080748,0.0084637,0.0085518,0.008318,0.0082902,0.0080748,0.0082981
10.88,0.0080507,0.0084507,0.0085371,0.0083,0.0082711,0.0080508,0.0082805
10.89,0.0080273,0.0084376,0.0085224,0.0082822,0.0082524,0.0080274,0.0082631
10.9,0.0080046,0.0084246,0.0085078,0.0082646,0.008234,0.0080046,0.0082457
10.91,0.0079825,0.0084118,0.0084934,0.0082471,0.0082159,0.0079825,0.0082284
10.92,0.0079609,0.0083989,0.008479,0.0082298,0.0081982,0.007961,0.0082112
10.93,0.00794,0.008386,0.0084648,0.0082126,0.0081806,0.00794,0.0081941
10.94,0.0079196,0.0083731,0.0084508,0.0081954,0.0081633,0.0079196,0.008177
10.95,0.0078997,0.0083601,0.0084368,0.0081783,0.008146,0.0078997,0.0081599
10.96,0.0078804,0.0083472,0.008423,0.0081613,0.0081287,0.0078804,0.0081429
10.97,0.0078615,0.0083344,0.0084093,0.0081443,0.0081113,0.0078615,0.0081259
10.98,0.0078431,0.0083216,0.0083956,0.0081273,0.0080939,0.0078431,0.0081089
10.99,0.0078251,0.0083089,0.0083822,0.0081104,0.0080763,0.0078252,0.0080919
11,0.0078076,0.0082961,0.0083689,0.0080934,0.0080586,0.0078076,0.008075
11.01,0.0077904,0.0082834,0.0083558,0.0080764,0.0080407,0.0077904,0.0080581
11.02,0.0077735,0.0082706,0.0083428,0.0080596,0.0080227,0.0077735,0.0080413
11.03,0.007757,0.0082578,0.0083299,0.0080427,0.0080049,0.007757,0.0080245
11.04,0.0077408,0.0082451,0.0083173,0.0080258,0.0079872,0.0077408,0.0080077
11.05,0.0077249,0.0082324,0.0083047,0.008009,0.0079697,0.0077249,0.007991
11.06,0.0077093,0.0082197,0.0082922,0.0079923,0.0079526,0.0077093,0.0079744
11.07,0.007694,0.0082069,0.00828,0.0079755,0.0079358,0.007694,0.0079579
11.08,0.007679,0.0081941,0.0082678,0.0079589,0.0079193,0.007679,0.0079415
11.09,0.0076642,0.0081812,0.0082558,0.0079423,0.0079032,0.0076642,0.0079251
11.1,0.0076497,0.0081682,0.0082438,0.0079259,0.0078874,0.0076497,0.0079089
11.11,0.0076356,0.0081553,0.0082318,0.0079095,0.0078719,0.0076356,0.0078928
11.12,0.0076217,0.0081423,0.00822,0.0078933,0.0078566,0.0076217,0.0078769
11.13,0.0076081,0.0081293,0.0082082,0.0078772,0.0078414,0.0076081,0.007861
11.14,0.0075948,0.0081162,0.0081965,0.0078612,0.007826,0.0075948,0.0078453
11.15,0.0075817,0.0081032,0.0081848,0.0078454,0.0078106,0.0075817,0.0078296
11.16,0.007569,0.0080901,0.0081731,0.0078298,0.007795,0.007569,0.0078141
11.17,0.0075565,0.0080771,0.0081615,0.0078144,0.007779,0.0075565,0.0077987
11.18,0.0075443,0.0080641,0.0081498,0.007799,0.0077628,0.0075443,0.0077834
11.19,0.0075323,0.0080511,0.0081382,0.0077838,0.0077464,0.0075323,0.0077683
11.2,0.0075205,0.008038,0.0081266,0.0077688,0.0077298,0.0075205,0.0077532
11.21,0.0075089,0.0080249,0.0081149,0.0077539,0.0077131,0.0075089,0.0077381
11.22,0.0074975,0.0080119,0.0081033,0.0077392,0.0076965,0.0074975,0.0077232
11.23,0.0074862,0.0079988,0.0080917,0.0077245,0.0076799,0.0074862,0.0077083
11.24,0.0074751,0.0079859,0.0080799,0.0077099,0.0076636,0.0074751,0.0076935
11.25,0.0074641,0.0079731,0.0080683,0.0076955,0.0076476,0.0074641,0.0076789
11.26,0.0074533,0.0079602,0.0080567,0.0076812,0.007632,0.0074533,0.0076642
11.27,0.0074425,0.0079473,0.008045,0.0076669,0.0076169,0.0074425,0.0076497
11.28,0.0074319,0.0079346,0.0080334,0.0076527,0.0076023,0.0074319,0.0076351
11.29,0.0074214,0.0079221,0.0080217,0.0076386,0.007588,0.0074214,0.0076206
11.3,0.0074111,0.0079097,0.0080101,0.0076246,0.0075742,0.0074111,0.0076062
11.31,0.0074008,0.0078974,0.0079984,0.0076105,0.0075605,0.0074009,0.0075918
11.32,0.0073907,0.0078852,0.0079868,0.0075966,0.0075471,0.0073908,0.0075775
11.33,0.0073808,0.0078729,0.0079752,0.0075827,0.0075338,0.0073808,0.0075633
11.34,0.0073709,0.0078609,0.0079635,0.0075688,0.0075205,0.007371,0.0075491
11.35,0.0073612,0.007849,0.0079519,0.0075549,0.0075072,0.0073612,0.007535
11.36,0.0073516,0.0078372,0.0079403,0.0075411,0.0074936,0.0073517,0.0075209
11.37,0.0073422,0.0078256,0.0079287,0.0075273,0.0074797,0.0073422,0.0075069
11.38,0.0073328,0.0078141,0.0079171,0.0075137,0.0074656,0.0073328,0.0074929
11.39,0.0073235,0.0078026,0.0079056,0.0075,0.0074513,0.0073235,0.007479
11.4,0.0073143,0.0077913,0.007894,0.0074864,0.0074368,0.0073143,0.0074651
11.41,0.0073052,0.0077799,0.0078824,0.0074728,0.0074221,0.0073052,0.0074513
11.42,0.007296,0.0077685,0.0078708,0.0074593,0.0074074,0.0072961,0.0074375
11.43,0.0072869,0.0077571,0.0078592,0.0074458,0.0073927,0.007287,0.0074238
11.44,0.0072778,0.0077457,0.0078475,0.0074323,0.007378,0.0072778,0.0074103
11.45,0.0072687,0.0077345,0.0078358,0.0074189,0.0073635,0.0072687,0.0073967
11.46,0.0072595,0.0077234,0.0078242,0.0074056,0.0073492,0.0072595,0.0073834
11.47,0.0072503,0.0077122,0.0078126,0.0073923,0.0073353,0.0072503,0.00737
11.48,0.0072409,0.0077011,0.0078008,0.0073789,0.0073216,0.007241,0.0073568
11.489,0.0072315,0.00769,0.0077891,0.0073657,0.0073081,0.0072315,0.0073437
11.499,0.007222,0.0076789,0.0077773,0.0073524,0.0072949,0.007222,0.0073306
11.509,0.0072123,0.0076678,0.0077655,0.0073392,0.0072818,0.0072123,0.0073177
11.519,0.0072025,0.0076567,0.0077538,0.0073262,0.0072687,0.0072025,0.0073048
11.529,0.0071925,0.0076457,0.0077419,0.0073132,0.0072556,0.0071925,0.007292
11.539,0.0071824,0.0076347,0.0077301,0.0073002,0.0072424,0.0071824,0.0072792
11.549,0.0071721,0.0076237,0.0077183,0.0072873,0.0072291,0.0071721,0.0072666
11.559,0.0071617,0.0076128,0.0077065,0.0072743,0.0072159,0.0071617,0.007254
11.569,0.007151,0.0076019,0.0076946,0.0072616,0.0072026,0.007151,0.0072415
11.579,0.0071403,0.0075909,0.0076828,0.0072488,0.0071892,0.0071403,0.0072292
11.589,0.0071294,0.0075801,0.007671,0.0072361,0.0071759,0.0071294,0.0072169
11.599,0.0071183,0.0075693,0.0076593,0.0072234,0.0071627,0.0071183,0.0072047
11.609,0.0071072,0.0075585,0.0076474,0.0072108,0.0071496,0.0071072,0.0071925
11.619,0.0070959,0.0075478,0.0076355,0.0071983,0.0071368,0.0070959,0.0071804
11.629,0.0070845,0.0075371,0.0076237,0.0071859,0.0071242,0.0070845,0.0071683
11.639,0.007073,0.0075265,0.007612,0.0071736,0.0071118,0.007073,0.0071563
11.649,0.0070615,0.0075159,0.0076002,0.0071613,0.0070996,0.0070615,0.0071444
11.659,0.0070499,0.0075054,0.0075885,0.007149,0.0070877,0.0070499,0.0071326
11.669,0.0070383,0.007495,0.0075768,0.0071369,0.0070759,0.0070383,0.0071207
11.679,0.0070267,0.0074845,0.0075652,0.0071247,0.0070643,0.0070267,0.0071088
11.689,0.0070151,0.0074741,0.0075535,0.0071126,0.0070527,0.0070151,0.007097
11.699,0.0070035,0.0074637,0.0075419,0.0071006,0.0070411,0.0070034,0.0070852
11.709,0.0069919,0.0074533,0.0075304,0.0070886,0.0070294,0.0069919,0.0070734
11.719,0.0069804,0.0074429,0.0075189,0.0070767,0.0070176,0.0069804,0.0070615
11.729,0.0069689,0.0074324,0.0075075,0.0070648,0.0070056,0.0069689,0.0070497
11.739,0.0069575,0.0074222,0.0074961,0.007053,0.0069935,0.0069575,0.0070378
11.749,0.0069462,0.0074118,0.0074847,0.0070411,0.006981,0.0069462,0.0070258
11.759,0.0069349,0.0074015,0.0074733,0.0070293,0.0069684,0.0069349,0.007014
11.769,0.0069238,0.0073913,0.0074619,0.0070175,0.0069556,0.0069238,0.0070021
11.779,0.0069127,0.0073812,0.0074506,0.0070057,0.0069427,0.0069127,0.0069902
11.789,0.0069017,0.007371,0.0074393,0.006994,0.0069298,0.0069017,0.0069783
11.799,0.0068909,0.0073606,0.0074279,0.0069823,0.0069168,0.0068909,0.0069664
11.809,0.0068801,0.0073503,0.0074167,0.0069706,0.0069039,0.0068801,0.0069544
11.819,0.0068694,0.00734,0.0074054,0.0069589,0.0068913,0.0068694,0.0069426
11.829,0.0068588,0.0073296,0.0073941,0.0069473,0.0068788,0.0068588,0.0069307
11.839,0.0068483,0.0073193,0.007383,0.0069357,0.0068667,0.0068483,0.0069188
11.849,0.0068379,0.0073089,0.0073718,0.006924,0.0068548,0.0068379,0.0069069
11.859,0.0068276,0.0072984,0.0073606,0.0069125,0.0068431,0.0068275,0.006895
11.869,0.0068173,0.0072879,0.0073494,0.0069009,0.0068316,0.0068173,0.0068833
11.879,0.006807,0.0072775,0.0073382,0.0068893,0.0068202,0.006807,0.0068716
11.889,0.0067969,0.0072671,0.0073271,0.0068778,0.0068088,0.0067969,0.0068599
11.899,0.0067868,0.0072567,0.007316,0.0068663,0.0067974,0.0067867,0.0068482
11.909,0.0067767,0.0072463,0.007305,0.0068549,0.0067858,0.0067767,0.0068366
11.919,0.0067666,0.0072359,0.007294,0.0068436,0.006774,0.0067666,0.006825
11.929,0.0067566,0.0072255,0.007283,0.0068322,0.0067621,0.0067566,0.0068136
11.939,0.0067466,0.0072153,0.0072721,0.0068209,0.0067499,0.0067466,0.0068021
11.949,0.0067366,0.007205,0.0072612,0.0068097,0.0067376,0.0067366,0.0067907
11.959,0.0067267,0.0071947,0.0072504,0.0067985,0.0067251,0.0067267,0.0067794
11.969,0.0067168,0.0071844,0.0072396,0.0067874,0.0067125,0.0067168,0.0067681
11.979,0.0067069,0.0071742,0.0072288,0.0067763,0.0066998,0.0067069,0.0067569
11.989,0.0066971,0.0071641,0.007218,0.0067653,0.0066873,0.0066971,0.0067456
11.999,0.0066874,0.007154,0.0072073,0.0067543,0.0066749,0.0066874,0.0067345
12.009,0.0066777,0.0071438,0.0071965,0.0067434,0.0066627,0.0066777,0.0067234
12.019,0.006668,0.0071336,0.0071857,0.0067326,0.0066509,0.006668,0.0067124
12.029,0.0066585,0.0071234,0.007175,0.0067219,0.0066393,0.0066585,0.0067015
12.039,0.006649,0.0071133,0.0071641,0.0067112,0.006628,0.006649,0.0066906
12.049,0.0066397,0.0071033,0.0071532,0.0067006,0.006617,0.0066397,0.0066798
12.059,0.0066305,0.0070932,0.0071423,0.00669,0.0066061,0.0066305,0.0066691
12.069,0.0066214,0.0070831,0.0071314,0.0066794,0.0065954,0.0066213,0.0066584
12.079,0.0066124,0.0070732,0.0071204,0.006669,0.0065848,0.0066124,0.0066477
12.089,0.0066035,0.0070633,0.0071095,0.0066586,0.0065742,0.0066035,0.0066372
12.099,0.0065948,0.0070533,0.0070986,0.0066483,0.0065636,0.0065948,0.0066267
12.109,0.0065862,0.0070433,0.0070878,0.006638,0.006553,0.0065862,0.0066163
12.119,0.0065778,0.0070335,0.007077,0.0066277,0.0065423,0.0065778,0.0066059
12.129,0.0065695,0.0070236,0.0070661,0.0066175,0.0065316,0.0065695,0.0065956
12.139,0.0065613,0.007014,0.0070552,0.0066074,0.0065208,0.0065613,0.0065855
12.149,0.0065532,0.0070042,0.0070442,0.0065973,0.0065099,0.0065532,0.0065753
12.159,0.0065453,0.0069944,0.0070333,0.0065872,0.006499,0.0065453,0.0065653
12.169,0.0065375,0.0069847,0.0070223,0.0065773,0.0064881,0.0065375,0.0065553
12.179,0.0065297,0.0069752,0.0070112,0.0065673,0.0064774,0.0065297,0.0065455
12.189,0.0065221,0.0069656,0.0070002,0.0065575,0.0064668,0.0065221,0.0065357
12.199,0.0065145,0.006956,0.0069892,0.0065476,0.0064563,0.0065145,0.0065259
12.209,0.006507,0.0069465,0.0069782,0.0065377,0.006446,0.006507,0.0065163
12.219,0.0064996,0.0069369,0.0069673,0.0065279,0.0064359,0.0064995,0.0065067
12.229,0.0064922,0.0069273,0.0069563,0.0065181,0.006426,0.0064921,0.0064972
12.239,0.0064848,0.0069177,0.0069453,0.0065084,0.0064162,0.0064848,0.0064878
12.249,0.0064774,0.0069082,0.0069343,0.0064987,0.0064065,0.0064774,0.0064784
12.259,0.0064701,0.0068988,0.0069234,0.006489,0.0063969,0.0064701,0.0064691
12.269,0.0064627,0.0068893,0.0069124,0.0064794,0.0063873,0.0064627,0.0064598
12.279,0.0064554,0.0068798,0.0069014,0.0064699,0.0063778,0.0064554,0.0064507
12.289,0.006448,0.0068704,0.0068904,0.0064603,0.0063681,0.006448,0.0064416
12.299,0.0064406,0.0068609,0.0068795,0.0064508,0.0063583,0.0064406,0.0064325
12.309,0.0064332,0.0068515,0.0068685,0.0064414,0.0063484,0.0064332,0.0064235
12.319,0.0064258,0.006842,0.0068575,0.006432,0.0063384,0.0064257,0.0064145
12.329,0.0064182,0.0068326,0.0068465,0.0064226,0.0063284,0.0064182,0.0064056
12.339,0.0064107,0.0068233,0.0068356,0.0064133,0.0063183,0.0064107,0.0063967
12.349,0.0064031,0.006814,0.0068246,0.006404,0.0063082,0.0064031,0.0063878
12.359,0.0063954,0.0068046,0.0068137,0.0063947,0.0062982,0.0063954,0.0063789
12.369,0.0063877,0.0067951,0.0068028,0.0063855,0.0062883,0.0063877,0.0063701
12.379,0.0063799,0.0067856,0.0067918,0.0063763,0.0062787,0.0063799,0.0063613
12.389,0.0063721,0.0067762,0.0067808,0.0063671,0.0062693,0.0063721,0.0063526
12.399,0.0063642,0.0067667,0.0067699,0.0063581,0.0062601,0.0063642,0.0063439
12.409,0.0063562,0.0067572,0.006759,0.0063491,0.0062511,0.0063562,0.0063352
12.419,0.0063482,0.0067478,0.006748,0.0063402,0.0062423,0.0063482,0.0063266
12.429,0.0063402,0.0067383,0.006737,0.0063312,0.0062337,0.0063402,0.006318
12.439,0.0063321,0.0067289,0.006726,0.0063223,0.0062251,0.0063321,0.0063095
12.449,0.006324,0.0067196,0.0067149,0.0063135,0.0062166,0.006324,0.0063009
12.459,0.0063159,0.0067102,0.0067039,0.0063048,0.0062081,0.0063159,0.0062924
12.469,0.0063078,0.0067008,0.0066928,0.0062961,0.0061996,0.0063078,0.006284
12.479,0.0062996,0.0066914,0.0066818,0.0062875,0.006191,0.0062996,0.0062756
12.489,0.0062915,0.0066821,0.0066708,0.006279,0.0061823,0.0062915,0.0062672
12.499,0.0062834,0.0066728,0.0066597,0.0062705,0.0061735,0.0062834,0.0062589
12.509,0.0062753,0.0066635,0.0066486,0.006262,0.0061646,0.0062753,0.0062506
12.519,0.0062673,0.0066543,0.0066376,0.0062536,0.0061557,0.0062673,0.0062423
12.529,0.0062593,0.0066452,0.0066267,0.0062452,0.0061467,0.0062593,0.006234
12.539,0.0062513,0.006636,0.0066159,0.0062369,0.0061378,0.0062513,0.0062258
12.549,0.0062434,0.0066268,0.006605,0.0062286,0.0061289,0.0062434,0.0062175
12.559,0.0062356,0.0066177,0.0065941,0.0062204,0.0061201,0.0062356,0.0062093
12.569,0.0062278,0.0066087,0.0065832,0.0062122,0.0061113,0.0062278,0.0062012
12.579,0.0062201,0.0065997,0.0065724,0.006204,0.0061026,0.0062201,0.0061932
12.589,0.0062125,0.0065907,0.0065615,0.0061959,0.0060941,0.0062125,0.0061852
12.599,0.0062049,0.0065817,0.0065507,0.0061877,0.0060856,0.0062049,0.0061772
12.609,0.0061974,0.0065726,0.0065399,0.0061796,0.0060772,0.0061974,0.0061693
12.619,0.00619,0.0065633,0.0065292,0.0061716,0.0060689,0.00619,0.0061614
12.629,0.0061826,0.0065541,0.0065184,0.0061636,0.0060605,0.0061826,0.0061535
12.639,0.0061752,0.006545,0.0065077,0.0061556,0.0060521,0.0061752,0.0061457
12.649,0.0061678,0.006536,0.006497,0.0061476,0.0060438,0.0061678,0.006138
12.659,0.0061605,0.0065269,0.0064863,0.0061396,0.0060353,0.0061605,0.0061303
12.669,0.0061532,0.0065178,0.0064755,0.0061318,0.0060268,0.0061532,0.0061226
12.679,0.0061458,0.0065088,0.0064648,0.0061238,0.0060183,0.0061458,0.0061149
12.689,0.0061385,0.0064998,0.0064541,0.006116,0.0060096,0.0061385,0.0061073
12.699,0.006131,0.0064907,0.0064433,0.0061082,0.0060009,0.006131,0.0060996
12.709,0.0061236,0.0064816,0.0064326,0.0061003,0.0059921,0.0061236,0.006092
12.719,0.006116,0.0064725,0.0064218,0.0060925,0.0059834,0.006116,0.0060844
12.729,0.0061084,0.0064634,0.006411,0.0060847,0.0059747,0.0061084,0.0060768
12.739,0.0061007,0.0064542,0.0064002,0.006077,0.0059661,0.0061007,0.0060693
12.749,0.0060929,0.006445,0.0063895,0.0060693,0.0059576,0.0060929,0.0060618
12.759,0.0060849,0.0064358,0.0063788,0.0060617,0.0059493,0.0060849,0.0060543
12.769,0.0060768,0.0064267,0.006368,0.0060541,0.0059411,0.0060768,0.0060468
12.779,0.0060686,0.0064175,0.0063573,0.0060465,0.0059332,0.0060686,0.0060393
12.789,0.0060602,0.0064084,0.0063466,0.006039,0.0059254,0.0060602,0.0060319
12.799,0.0060517,0.0063994,0.0063359,0.0060315,0.0059178,0.0060517,0.0060244
12.809,0.006043,0.0063903,0.0063253,0.0060241,0.0059104,0.006043,0.006017
12.819,0.0060342,0.0063812,0.0063147,0.0060166,0.0059029,0.0060342,0.0060096
12.829,0.0060252,0.0063723,0.006304,0.0060092,0.0058955,0.0060252,0.0060023
12.839,0.0060161,0.0063633,0.0062934,0.0060019,0.0058881,0.0060161,0.0059949
12.849,0.0060068,0.0063544,0.0062828,0.0059945,0.0058806,0.0060068,0.0059876
12.859,0.0059973,0.0063455,0.0062722,0.0059872,0.005873,0.0059973,0.0059803
12.869,0.0059878,0.0063366,0.0062616,0.0059799,0.0058653,0.0059878,0.0059729
12.879,0.0059781,0.0063278,0.006251,0.0059726,0.0058575,0.0059781,0.0059656
12.889,0.0059683,0.006319,0.0062404,0.0059654,0.0058496,0.0059683,0.0059583
12.899,0.0059584,0.0063102,0.0062299,0.0059582,0.0058417,0.0059584,0.0059509
12.909,0.0059484,0.0063013,0.0062194,0.005951,0.0058337,0.0059484,0.0059437
12.919,0.0059384,0.0062925,0.0062089,0.0059438,0.0058258,0.0059384,0.0059364
12.929,0.0059283,0.0062837,0.0061984,0.0059366,0.005818,0.0059283,0.0059291
12.939,0.0059182,0.0062749,0.0061879,0.0059295,0.0058102,0.0059182,0.0059218
12.949,0.0059081,0.0062663,0.0061774,0.0059224,0.0058025,0.0059081,0.0059146
12.959,0.0058979,0.0062577,0.006167,0.0059154,0.0057949,0.0058979,0.0059073
12.969,0.0058878,0.0062491,0.0061565,0.0059083,0.0057875,0.0058878,0.0059001
12.979,0.0058777,0.0062406,0.0061462,0.0059013,0.0057802,0.0058777,0.0058928
12.989,0.0058676,0.006232,0.0061358,0.0058942,0.0057731,0.0058676,0.0058856
12.999,0.0058575,0.0062235,0.0061256,0.0058872,0.005766,0.0058575,0.0058783
13.009,0.0058476,0.0062151,0.0061153,0.0058802,0.005759,0.0058476,0.0058711
13.019,0.0058376,0.0062067,0.0061049,0.0058732,0.0057522,0.0058376,0.0058638
13.029,0.0058278,0.0061985,0.0060945,0.0058662,0.0057454,0.0058278,0.0058566
13.039,0.0058181,0.0061902,0.0060841,0.0058592,0.0057386,0.005818,0.0058494
13.049,0.0058084,0.0061819,0.0060737,0.0058522,0.005732,0.0058084,0.0058421
13.059,0.0057988,0.0061737,0.0060634,0.0058452,0.0057253,0.0057988,0.0058349
13.069,0.0057894,0.0061655,0.0060531,0.0058382,0.0057186,0.0057894,0.0058277
13.079,0.00578,0.0061573,0.0060428,0.0058312,0.0057119,0.00578,0.0058205
13.089,0.0057708,0.0061491,0.0060326,0.0058242,0.0057052,0.0057707,0.0058134
13.099,0.0057616,0.006141,0.0060224,0.0058172,0.0056984,0.0057616,0.0058062
13.109,0.0057526,0.006133,0.0060122,0.0058102,0.0056916,0.0057526,0.005799
13.119,0.0057437,0.0061249,0.006002,0.0058032,0.0056846,0.0057437,0.0057919
13.129,0.0057349,0.0061168,0.0059919,0.0057962,0.0056775,0.0057349,0.0057847
13.139,0.0057262,0.0061088,0.0059818,0.0057893,0.0056705,0.0057262,0.0057775
13.149,0.0057177,0.0061008,0.0059718,0.0057824,0.0056634,0.0057177,0.0057704
13.159,0.0057093,0.0060928,0.0059617,0.0057755,0.0056563,0.0057092,0.0057632
13.169,0.0057009,0.0060848,0.0059517,0.0057686,0.0056492,0.0057009,0.0057561
13.179,0.0056927,0.0060768,0.0059417,0.0057617,0.0056421,0.0056927,0.005749
13.189,0.0056846,0.0060689,0.0059317,0.0057548,0.005635,0.0056846,0.0057418
13.199,0.0056766,0.006061,0.0059217,0.005748,0.005628,0.0056766,0.0057347
13.209,0.0056687,0.0060531,0.0059117,0.0057412,0.0056209,0.0056687,0.0057275
13.219,0.0056609,0.0060451,0.0059019,0.0057344,0.0056138,0.0056609,0.0057203
13.229,0.0056532,0.0060372,0.0058921,0.0057276,0.0056066,0.0056532,0.0057131
13.239,0.0056455,0.0060293,0.0058823,0.0057208,0.0055995,0.0056455,0.0057059
13.249,0.005638,0.0060215,0.0058726,0.0057141,0.0055924,0.005638,0.0056985
13.259,0.0056305,0.0060137,0.005863,0.0057074,0.0055854,0.0056305,0.0056912
13.269,0.0056231,0.006006,0.0058534,0.0057007,0.0055784,0.0056231,0.0056839
13.279,0.0056158,0.0059983,0.0058438,0.005694,0.0055715,0.0056158,0.0056766
13.289,0.0056085,0.0059905,0.0058343,0.0056873,0.0055646,0.0056085,0.0056693
13.299,0.0056013,0.0059829,0.0058247,0.0056807,0.0055578,0.0056013,0.005662
13.309,0.0055942,0.0059751,0.0058152,0.0056742,0.0055512,0.0055942,0.0056547
13.318,0.0055871,0.0059674,0.0058058,0.0056676,0.0055447,0.0055871,0.0056474
13.328,0.00558,0.0059596,0.0057965,0.005661,0.0055383,0.00558,0.00564
13.338,0.005573,0.0059519,0.0057872,0.0056545,0.005532,0.005573,0.0056326
13.348,0.0055661,0.0059442,0.005778,0.005648,0.0055257,0.0055661,0.0056253
13.358,0.0055592,0.0059365,0.0057688,0.0056415,0.0055195,0.0055592,0.0056179
13.368,0.0055523,0.0059288,0.0057596,0.005635,0.0055131,0.0055523,0.0056105
13.378,0.0055454,0.005921,0.0057505,0.0056284,0.0055067,0.0055454,0.0056031
13.388,0.0055386,0.0059133,0.0057414,0.0056219,0.0055002,0.0055386,0.0055956
13.398,0.0055318,0.0059055,0.0057323,0.0056154,0.0054935,0.0055318,0.0055882
13.408,0.005525,0.0058976,0.0057232,0.0056088,0.0054868,0.005525,0.0055807
13.418,0.0055182,0.0058898,0.0057141,0.0056023,0.0054799,0.0055182,0.0055732
13.428,0.0055114,0.0058819,0.0057051,0.0055957,0.0054728,0.0055114,0.0055657
13.438,0.0055046,0.005874,0.0056961,0.0055891,0.0054656,0.0055046,0.0055581
13.448,0.0054979,0.0058661,0.005687,0.0055825,0.0054584,0.0054979,0.0055505
13.458,0.0054911,0.0058583,0.0056781,0.0055758,0.005451,0.0054911,0.005543
13.468,0.0054843,0.0058506,0.0056691,0.0055691,0.0054436,0.0054843,0.0055354
13.478,0.0054775,0.0058429,0.0056601,0.0055623,0.0054362,0.0054775,0.0055279
13.488,0.0054707,0.005835,0.0056512,0.0055556,0.0054289,0.0054707,0.0055203
13.498,0.0054639,0.0058272,0.0056422,0.0055488,0.0054215,0.0054639,0.0055127
13.508,0.005457,0.0058194,0.0056333,0.005542,0.0054143,0.005457,0.0055051
13.518,0.0054502,0.0058115,0.0056245,0.0055351,0.0054071,0.0054502,0.0054974
13.528,0.0054433,0.0058036,0.0056157,0.0055282,0.0054001,0.0054433,0.0054898
13.538,0.0054364,0.0057958,0.0056069,0.0055213,0.0053933,0.0054364,0.0054821
13.548,0.0054295,0.005788,0.005598,0.0055144,0.0053866,0.0054295,0.0054745
13.558,0.0054225,0.0057803,0.0055891,0.0055073,0.00538,0.0054225,0.0054668
13.568,0.0054155,0.0057726,0.0055801,0.0055003,0.0053735,0.0054155,0.0054591
13.578,0.0054085,0.0057649,0.0055712,0.0054932,0.005367,0.0054085,0.0054515
13.588,0.0054015,0.0057572,0.0055624,0.005486,0.0053607,0.0054015,0.0054437
13.598,0.0053944,0.0057494,0.0055536,0.0054788,0.0053544,0.0053944,0.0054359
13.608,0.0053873,0.0057416,0.0055447,0.0054715,0.005348,0.0053873,0.0054281
13.618,0.0053801,0.0057338,0.0055359,0.0054642,0.0053415,0.0053801,0.0054204
13.628,0.005373,0.0057259,0.0055271,0.0054569,0.0053349,0.005373,0.0054126
13.638,0.0053657,0.005718,0.0055184,0.0054495,0.0053282,0.0053657,0.0054048
13.648,0.0053585,0.00571,0.0055096,0.0054421,0.0053213,0.0053585,0.005397
13.658,0.0053511,0.0057021,0.0055009,0.0054346,0.0053143,0.0053511,0.0053892
13.668,0.0053438,0.0056942,0.0054923,0.0054272,0.0053072,0.0053438,0.0053814
13.678,0.0053363,0.0056863,0.0054836,0.0054197,0.0053,0.0053363,0.0053736
13.688,0.0053289,0.0056785,0.005475,0.0054122,0.0052925,0.0053289,0.0053658
13.698,0.0053213,0.0056705,0.0054663,0.0054046,0.005285,0.0053213,0.0053579
13.708,0.0053137,0.0056625,0.0054577,0.0053969,0.0052774,0.0053137,0.00535
13.718,0.0053061,0.0056543,0.0054491,0.0053892,0.0052697,0.0053061,0.0053421
13.728,0.0052984,0.0056462,0.0054406,0.0053815,0.0052619,0.0052984,0.0053341
13.738,0.0052906,0.0056381,0.005432,0.0053738,0.0052541,0.0052906,0.0053262
13.748,0.0052828,0.0056299,0.0054234,0.005366,0.0052463,0.0052828,0.0053182
13.758,0.0052749,0.0056217,0.005415,0.0053581,0.0052385,0.0052749,0.0053102
13.768,0.005267,0.0056136,0.0054065,0.0053503,0.0052307,0.005267,0.0053023
13.778,0.005259,0.0056054,0.005398,0.0053424,0.0052229,0.005259,0.0052943
13.788,0.005251,0.0055971,0.0053895,0.0053345,0.0052153,0.005251,0.0052862
13.798,0.0052429,0.0055888,0.005381,0.0053265,0.0052077,0.0052429,0.0052782
13.808,0.0052348,0.0055804,0.0053724,0.0053185,0.0052002,0.0052348,0.0052701
13.818,0.0052267,0.005572,0.0053638,0.0053105,0.0051928,0.0052266,0.005262
13.828,0.0052185,0.0055636,0.0053553,0.0053024,0.0051854,0.0052185,0.005254
13.838,0.0052103,0.0055553,0.0053467,0.0052943,0.0051781,0.0052103,0.0052459
13.848,0.0052021,0.0055469,0.0053381,0.0052862,0.0051709,0.0052021,0.0052378
13.858,0.0051938,0.0055385,0.0053296,0.005278,0.0051637,0.0051938,0.0052297
13.868,0.0051856,0.0055301,0.005321,0.0052698,0.0051565,0.0051856,0.0052215
13.878,0.0051773,0.0055217,0.0053124,0.0052616,0.0051493,0.0051773,0.0052134
13.888,0.0051691,0.0055133,0.0053038,0.0052534,0.005142,0.0051691,0.0052052
13.898,0.0051608,0.0055049,0.0052951,0.0052451,0.0051346,0.0051608,0.0051971
13.908,0.0051525,0.0054963,0.0052865,0.0052367,0.0051271,0.0051525,0.0051888
13.918,0.0051442,0.0054878,0.0052778,0.0052284,0.0051194,0.0051442,0.0051806
13.928,0.005136,0.0054793,0.0052692,0.00522,0.0051116,0.0051359,0.0051723
13.938,0.0051277,0.0054708,0.0052606,0.0052117,0.0051036,0.0051276,0.0051641
13.948,0.0051193,0.0054624,0.005252,0.0052033,0.0050954,0.0051193,0.0051558
13.958,0.005111,0.0054538,0.0052434,0.0051949,0.0050871,0.005111,0.0051475
13.968,0.0051027,0.0054452,0.0052347,0.0051864,0.0050787,0.0051027,0.0051391
13.978,0.0050943,0.0054366,0.005226,0.005178,0.0050701,0.0050943,0.0051308
13.988,0.0050859,0.005428,0.0052172,0.0051695,0.0050615,0.0050859,0.0051224
13.998,0.0050775,0.0054194,0.0052085,0.005161,0.0050529,0.0050775,0.005114
14.008,0.0050691,0.0054108,0.0051999,0.0051524,0.0050443,0.005069,0.0051056
14.018,0.0050605,0.0054022,0.0051911,0.0051439,0.0050357,0.0050605,0.0050972
14.028,0.005052,0.0053935,0.0051824,0.0051354,0.0050271,0.005052,0.0050888
14.038,0.0050434,0.0053848,0.0051736,0.0051269,0.0050186,0.0050434,0.0050803
14.048,0.0050347,0.0053761,0.0051648,0.0051183,0.0050103,0.0050347,0.0050718
14.058,0.0050259,0.0053674,0.005156,0.0051098,0.0050021,0.0050259,0.0050633
14.068,0.0050171,0.0053586,0.0051473,0.0051012,0.004994,0.0050171,0.0050548
14.078,0.0050082,0.00535,0.0051385,0.0050926,0.0049861,0.0050082,0.0050463
14.088,0.0049992,0.0053413,0.0051297,0.005084,0.0049783,0.0049992,0.0050378
14.098,0.0049901,0.0053326,0.0051209,0.0050754,0.0049706,0.0049901,0.0050293
14.108,0.0049809,0.005324,0.0051121,0.0050668,0.004963,0.0049809,0.0050207
14.118,0.0049716,0.0053153,0.0051032,0.0050583,0.0049555,0.0049716,0.0050122
14.128,0.0049622,0.0053067,0.0050944,0.0050497,0.0049481,0.0049622,0.0050036
14.138,0.0049527,0.0052982,0.0050856,0.0050412,0.0049407,0.0049526,0.0049951
14.148,0.004943,0.0052896,0.0050769,0.0050326,0.0049334,0.004943,0.0049865
14.158,0.0049333,0.005281,0.0050681,0.005024,0.0049259,0.0049333,0.004978
14.168,0.0049235,0.0052725,0.0050593,0.0050154,0.0049184,0.0049235,0.0049694
14.178,0.0049135,0.005264,0.0050506,0.0050067,0.0049108,0.0049135,0.0049609
14.188,0.0049035,0.0052555,0.0050418,0.004998,0.0049031,0.0049035,0.0049523
14.198,0.0048933,0.005247,0.0050331,0.0049893,0.0048954,0.0048933,0.0049438
14.208,0.0048831,0.0052384,0.0050243,0.0049806,0.0048875,0.004883,0.0049352
14.218,0.0048727,0.0052299,0.0050155,0.0049719,0.0048794,0.0048727,0.0049266
14.228,0.0048622,0.0052214,0.0050068,0.0049632,0.0048713,0.0048622,0.0049181
14.238,0.0048516,0.005213,0.0049981,0.0049545,0.0048632,0.0048516,0.0049095
14.248,0.004841,0.0052046,0.0049894,0.0049457,0.0048549,0.004841,0.0049009
14.258,0.0048302,0.0051963,0.0049807,0.004937,0.0048466,0.0048302,0.0048924
14.268,0.0048194,0.0051879,0.004972,0.0049283,0.0048383,0.0048193,0.0048839
14.278,0.0048084,0.0051796,0.0049633,0.0049196,0.00483,0.0048084,0.0048754
14.288,0.0047973,0.0051712,0.0049546,0.0049108,0.0048218,0.0047973,0.0048669
14.298,0.0047862,0.0051627,0.0049459,0.004902,0.0048137,0.0047862,0.0048585
14.308,0.004775,0.0051543,0.0049372,0.0048933,0.0048057,0.0047749,0.00485
14.318,0.0047636,0.005146,0.0049286,0.0048845,0.0047978,0.0047636,0.0048415
14.328,0.0047522,0.0051376,0.00492,0.0048757,0.00479,0.0047522,0.004833
14.338,0.0047406,0.0051293,0.0049114,0.004867,0.0047824,0.0047406,0.0048246
14.348,0.004729,0.005121,0.0049028,0.0048582,0.0047749,0.004729,0.0048162
14.358,0.0047172,0.0051126,0.0048942,0.0048494,0.0047676,0.0047172,0.0048078
14.368,0.0047054,0.0051043,0.0048856,0.0048407,0.0047604,0.0047054,0.0047994
14.378,0.0046934,0.005096,0.004877,0.0048319,0.0047533,0.0046934,0.004791
14.388,0.0046813,0.0050876,0.0048685,0.0048231,0.0047463,0.0046813,0.0047825
14.398,0.0046692,0.0050794,0.0048599,0.0048144,0.0047393,0.0046692,0.0047741
14.408,0.0046569,0.005071,0.0048513,0.0048057,0.0047324,0.0046569,0.0047657
14.418,0.0046445,0.0050626,0.0048428,0.0047969,0.0047254,0.0046445,0.0047574
14.428,0.0046319,0.0050543,0.0048343,0.0047883,0.0047183,0.0046319,0.0047491
14.438,0.0046193,0.0050461,0.0048258,0.0047796,0.0047111,0.0046193,0.0047407
14.448,0.0046065,0.0050379,0.0048173,0.0047709,0.0047038,0.0046065,0.0047324
14.458,0.0045937,0.0050297,0.0048088,0.0047623,0.0046963,0.0045937,0.0047241
14.468,0.0045807,0.0050216,0.0048004,0.0047536,0.0046887,0.0045807,0.0047158
14.478,0.0045676,0.0050135,0.004792,0.0047451,0.0046809,0.0045676,0.0047076
14.488,0.0045544,0.0050053,0.0047836,0.0047365,0.004673,0.0045544,0.0046994
14.498,0.0045411,0.0049972,0.0047752,0.0047279,0.0046649,0.0045411,0.0046912
14.508,0.0045277,0.004989,0.0047668,0.0047193,0.0046567,0.0045277,0.0046829
14.518,0.0045142,0.0049808,0.0047583,0.0047107,0.0046485,0.0045142,0.0046748
14.528,0.0045006,0.0049727,0.0047499,0.0047022,0.0046402,0.0045006,0.0046667
14.538,0.0044869,0.0049646,0.0047415,0.0046937,0.0046319,0.0044869,0.0046586
14.548,0.0044731,0.0049566,0.0047331,0.0046852,0.0046237,0.0044731,0.0046504
14.558,0.0044593,0.0049485,0.0047248,0.0046767,0.0046155,0.0044593,0.0046423
14.568,0.0044453,0.0049406,0.0047163,0.0046682,0.0046074,0.0044454,0.0046342
14.578,0.0044313,0.0049326,0.0047079,0.0046597,0.0045994,0.0044313,0.0046261
14.588,0.0044173,0.0049246,0.0046995,0.0046513,0.0045915,0.0044173,0.0046181
14.598,0.0044031,0.0049166,0.0046911,0.0046429,0.0045837,0.0044031,0.0046101
14.608,0.0043889,0.0049085,0.0046827,0.0046344,0.004576,0.0043889,0.0046021
14.618,0.0043747,0.0049005,0.0046744,0.004626,0.0045685,0.0043747,0.0045941
14.628,0.0043603,0.0048925,0.004666,0.0046176,0.0045611,0.0043604,0.0045861
14.638,0.004346,0.0048844,0.0046577,0.0046092,0.0045537,0.004346,0.004578
14.648,0.0043316,0.0048764,0.0046493,0.0046009,0.0045464,0.0043316,0.0045701
14.658,0.0043172,0.0048684,0.0046409,0.0045926,0.0045392,0.0043172,0.0045621
14.668,0.0043027,0.0048605,0.0046325,0.0045843,0.0045319,0.0043028,0.0045541
14.678,0.0042883,0.0048526,0.0046241,0.004576,0.0045246,0.0042883,0.0045462
14.688,0.0042738,0.0048447,0.0046158,0.0045677,0.0045172,0.0042738,0.0045382
14.698,0.0042593,0.0048368,0.0046073,0.0045594,0.0045097,0.0042593,0.0045302
14.708,0.0042449,0.0048289,0.0045989,0.0045511,0.004502,0.0042449,0.0045223
14.718,0.0042304,0.0048209,0.0045906,0.0045429,0.0044942,0.0042304,0.0045143
14.728,0.0042159,0.0048129,0.0045822,0.0045346,0.0044863,0.004216,0.0045063
14.738,0.0042015,0.004805,0.0045738,0.0045264,0.0044783,0.0042016,0.0044983
14.748,0.0041872,0.0047971,0.0045655,0.0045182,0.0044702,0.0041872,0.0044904
14.758,0.0041728,0.0047892,0.0045572,0.0045099,0.0044619,0.0041729,0.0044824
14.768,0.0041586,0.0047813,0.0045489,0.0045017,0.0044536,0.0041586,0.0044745
14.778,0.0041444,0.0047734,0.0045406,0.0044935,0.0044453,0.0041444,0.0044665
14.788,0.0041302,0.0047655,0.0045323,0.0044853,0.0044369,0.0041303,0.0044586
14.798,0.0041162,0.0047576,0.004524,0.0044771,0.0044285,0.0041162,0.0044506
14.808,0.0041022,0.0047496,0.0045157,0.0044689,0.0044202,0.0041023,0.0044426
14.818,0.0040884,0.0047417,0.0045074,0.0044607,0.0044118,0.0040884,0.0044346
14.828,0.0040746,0.0047339,0.004499,0.0044525,0.0044036,0.0040747,0.0044266
14.838,0.004061,0.004726,0.0044907,0.0044443,0.0043953,0.004061,0.0044186
14.848,0.0040475,0.0047181,0.0044825,0.0044362,0.0043871,0.0040475,0.0044106
14.858,0.0040341,0.0047101,0.0044742,0.004428,0.0043791,0.0040342,0.0044025
14.868,0.0040209,0.0047021,0.0044659,0.0044199,0.0043711,0.0040209,0.0043944
14.878,0.0040078,0.0046941,0.0044576,0.0044117,0.0043632,0.0040078,0.0043864
14.888,0.0039948,0.0046862,0.0044493,0.0044035,0.0043554,0.0039948,0.0043783
14.898,0.003982,0.0046783,0.004441,0.0043953,0.0043477,0.003982,0.0043703
14.908,0.0039693,0.0046704,0.0044327,0.0043872,0.0043401,0.0039693,0.0043622
14.918,0.0039568,0.0046626,0.0044244,0.004379,0.0043326,0.0039568,0.0043541
14.928,0.0039444,0.0046546,0.0044162,0.0043709,0.0043252,0.0039444,0.0043461
14.938,0.0039321,0.0046467,0.0044079,0.0043627,0.0043177,0.0039322,0.0043381
14.948,0.00392,0.0046388,0.0043997,0.0043546,0.0043103,0.00392,0.0043301
14.958,0.0039081,0.0046309,0.0043914,0.0043464,0.0043029,0.0039081,0.0043221
14.968,0.0038962,0.0046231,0.0043832,0.0043382,0.0042953,0.0038962,0.0043141
14.978,0.0038845,0.0046152,0.004375,0.00433,0.0042877,0.0038845,0.0043061
14.988,0.0038729,0.0046074,0.0043668,0.0043219,0.00428,0.003873,0.0042981
14.998,0.0038615,0.0045996,0.0043585,0.0043136,0.0042721,0.0038615,0.0042901
15.008,0.0038502,0.0045919,0.0043503,0.0043054,0.0042641,0.0038502,0.0042821
15.018,0.0038389,0.0045841,0.0043421,0.0042972,0.004256,0.003839,0.0042741
15.028,0.0038278,0.0045763,0.0043339,0.004289,0.0042478,0.0038278,0.0042661
15.038,0.0038168,0.0045686,0.0043256,0.0042809,0.0042395,0.0038168,0.0042582
15.048,0.0038059,0.0045608,0.0043174,0.0042728,0.0042311,0.0038059,0.0042502
15.058,0.0037951,0.004553,0.0043091,0.0042647,0.0042227,0.0037951,0.0042423
15.068,0.0037843,0.0045452,0.0043009,0.0042566,0.0042143,0.0037843,0.0042344
15.078,0.0037736,0.0045374,0.0042927,0.0042485,0.0042059,0.0037737,0.0042265
15.088,0.0037631,0.0045297,0.0042845,0.0042404,0.0041976,0.0037631,0.0042186
15.098,0.0037525,0.004522,0.0042762,0.0042324,0.0041894,0.0037525,0.0042107
15.108,0.0037421,0.0045142,0.004268,0.0042244,0.0041813,0.0037421,0.0042028
15.118,0.0037317,0.0045065,0.0042598,0.0042164,0.0041734,0.0037317,0.004195
15.127,0.0037213,0.0044987,0.0042516,0.0042085,0.0041656,0.0037213,0.0041871
15.137,0.003711,0.0044909,0.0042433,0.0042005,0.0041579,0.003711,0.0041792
15.147,0.0037008,0.0044832,0.0042351,0.0041926,0.0041504,0.0037008,0.0041713
15.157,0.0036906,0.0044754,0.0042269,0.0041847,0.004143,0.0036906,0.0041635
15.167,0.0036804,0.0044677,0.0042187,0.0041768,0.0041356,0.0036804,0.0041557
15.177,0.0036703,0.00446,0.0042105,0.0041689,0.0041284,0.0036703,0.0041478
15.187,0.0036602,0.0044523,0.0042023,0.004161,0.0041211,0.0036602,0.00414
15.197,0.0036501,0.0044445,0.0041941,0.0041532,0.0041139,0.0036501,0.0041321
15.207,0.0036401,0.0044368,0.0041859,0.0041454,0.0041066,0.0036401,0.0041243
15.217,0.0036301,0.0044291,0.0041777,0.0041376,0.0040993,0.0036301,0.0041165
15.227,0.0036202,0.0044214,0.0041695,0.0041298,0.0040919,0.0036202,0.0041088
15.237,0.0036102,0.0044137,0.0041614,0.004122,0.0040844,0.0036102,0.004101
15.247,0.0036004,0.004406,0.0041533,0.0041142,0.0040768,0.0036004,0.0040932
15.257,0.0035905,0.0043983,0.0041452,0.0041064,0.004069,0.0035905,0.0040854
15.267,0.0035807,0.0043906,0.0041371,0.0040987,0.0040612,0.0035807,0.0040776
15.277,0.0035709,0.0043828,0.0041291,0.0040909,0.0040533,0.0035709,0.0040698
15.287,0.0035612,0.0043751,0.004121,0.0040833,0.0040453,0.0035612,0.0040621
15.297,0.0035515,0.0043674,0.004113,0.0040756,0.0040372,0.0035515,0.0040543
15.307,0.0035419,0.0043597,0.004105,0.0040679,0.0040292,0.0035419,0.0040465
15.317,0.0035323,0.004352,0.0040971,0.0040602,0.0040211,0.0035323,0.0040388
15.327,0.0035227,0.0043444,0.0040891,0.0040525,0.0040131,0.0035227,0.004031
15.337,0.0035132,0.0043369,0.0040812,0.0040448,0.0040051,0.0035132,0.0040232
15.347,0.0035038,0.0043293,0.0040732,0.0040372,0.0039971,0.0035038,0.0040155
15.357,0.0034944,0.0043216,0.0040653,0.0040295,0.0039893,0.0034944,0.0040078
15.367,0.003485,0.004314,0.0040574,0.0040218,0.0039815,0.003485,0.0040001
15.377,0.0034758,0.0043064,0.0040495,0.0040141,0.0039738,0.0034758,0.0039924
15.387,0.0034665,0.0042987,0.0040417,0.0040065,0.0039661,0.0034665,0.0039846
15.397,0.0034574,0.004291,0.0040338,0.0039988,0.0039585,0.0034574,0.0039769
15.407,0.0034483,0.0042833,0.004026,0.0039912,0.003951,0.0034483,0.0039692
15.417,0.0034393,0.0042756,0.0040182,0.0039836,0.0039436,0.0034393,0.0039614
15.427,0.0034303,0.004268,0.0040104,0.003976,0.0039362,0.0034303,0.0039537
15.437,0.0034214,0.0042603,0.0040026,0.0039684,0.0039289,0.0034214,0.0039461
15.447,0.0034126,0.0042525,0.0039948,0.0039608,0.0039216,0.0034126,0.0039385
15.457,0.0034038,0.0042449,0.0039871,0.0039532,0.0039144,0.0034038,0.0039308
15.467,0.0033951,0.0042373,0.0039793,0.0039456,0.0039073,0.0033951,0.0039232
15.477,0.0033865,0.0042297,0.0039716,0.003938,0.0039001,0.0033865,0.0039155
15.487,0.003378,0.0042222,0.0039639,0.0039304,0.0038928,0.0033779,0.0039079
15.497,0.0033695,0.0042146,0.0039561,0.0039228,0.0038855,0.0033695,0.0039002
15.507,0.003361,0.004207,0.0039485,0.0039152,0.0038781,0.003361,0.0038926
15.517,0.0033527,0.0041995,0.0039408,0.0039076,0.0038707,0.0033527,0.0038849
15.527,0.0033443,0.0041919,0.0039332,0.0039001,0.0038632,0.0033443,0.0038773
15.537,0.0033361,0.0041843,0.0039256,0.0038925,0.0038556,0.0033361,0.0038697
15.547,0.0033279,0.0041767,0.003918,0.003885,0.0038479,0.0033279,0.003862
15.557,0.0033198,0.0041691,0.0039105,0.0038774,0.0038401,0.0033198,0.0038544
15.567,0.0033117,0.0041614,0.0039029,0.0038699,0.0038323,0.0033117,0.0038468
15.577,0.0033037,0.0041538,0.0038954,0.0038624,0.0038243,0.0033037,0.0038392
15.587,0.0032957,0.0041462,0.0038878,0.0038549,0.0038164,0.0032957,0.0038316
15.597,0.0032878,0.0041385,0.0038803,0.0038474,0.0038085,0.0032878,0.003824
15.607,0.0032799,0.0041309,0.0038727,0.0038399,0.0038006,0.0032799,0.0038165
15.617,0.0032721,0.0041233,0.0038651,0.0038325,0.0037927,0.0032721,0.003809
15.627,0.0032643,0.0041157,0.0038576,0.003825,0.0037849,0.0032643,0.0038014
15.637,0.0032566,0.0041081,0.00385,0.0038176,0.0037771,0.0032566,0.003794
15.647,0.0032489,0.0041005,0.0038425,0.0038102,0.0037695,0.0032489,0.0037865
15.657,0.0032413,0.004093,0.0038349,0.0038028,0.0037619,0.0032413,0.003779
15.667,0.0032337,0.0040854,0.0038274,0.0037954,0.0037545,0.0032337,0.0037716
15.677,0.0032262,0.0040779,0.0038199,0.003788,0.0037471,0.0032262,0.0037643
15.687,0.0032187,0.0040703,0.0038124,0.0037806,0.0037399,0.0032187,0.0037569
15.697,0.0032112,0.0040628,0.003805,0.0037732,0.0037327,0.0032112,0.0037495
15.707,0.0032038,0.0040552,0.0037975,0.0037658,0.0037256,0.0032038,0.0037421
15.717,0.0031965,0.0040476,0.0037901,0.0037585,0.0037186,0.0031965,0.0037348
15.727,0.0031892,0.0040401,0.0037827,0.0037512,0.0037116,0.0031892,0.0037275
15.737,0.003182,0.0040326,0.0037754,0.0037439,0.0037046,0.003182,0.0037202
15.747,0.0031748,0.0040251,0.003768,0.0037366,0.0036976,0.0031748,0.0037129
15.757,0.0031677,0.0040176,0.0037607,0.0037293,0.0036906,0.0031677,0.0037057
15.767,0.0031606,0.0040102,0.0037534,0.003722,0.0036835,0.0031606,0.0036985
15.777,0.0031536,0.0040028,0.0037461,0.0037147,0.0036763,0.0031536,0.0036912
15.787,0.0031466,0.0039955,0.0037388,0.0037075,0.003669,0.0031466,0.003684
15.797,0.0031397,0.0039881,0.0037316,0.0037002,0.0036616,0.0031397,0.0036768
15.807,0.0031328,0.0039807,0.0037243,0.0036929,0.0036541,0.0031328,0.0036696
15.817,0.003126,0.0039733,0.003717,0.0036857,0.0036465,0.003126,0.0036624
15.827,0.0031192,0.0039659,0.0037097,0.0036785,0.0036389,0.0031192,0.0036553
15.837,0.0031125,0.0039585,0.0037024,0.0036713,0.0036312,0.0031125,0.0036482
15.847,0.0031059,0.0039511,0.0036952,0.0036641,0.0036235,0.0031059,0.0036412
15.857,0.0030992,0.0039436,0.0036879,0.003657,0.0036158,0.0030992,0.0036341
15.867,0.0030927,0.0039362,0.0036807,0.0036498,0.0036081,0.0030927,0.0036271
15.877,0.0030861,0.0039288,0.0036735,0.0036427,0.0036005,0.0030861,0.0036201
15.887,0.0030796,0.0039214,0.0036663,0.0036356,0.003593,0.0030796,0.0036131
15.897,0.0030732,0.0039141,0.0036591,0.0036285,0.0035855,0.0030732,0.0036061
15.907,0.0030667,0.0039067,0.0036519,0.0036214,0.0035782,0.0030667,0.0035991
15.917,0.0030603,0.0038993,0.0036448,0.0036143,0.003571,0.0030603,0.0035922
15.927,0.003054,0.003892,0.0036376,0.0036072,0.0035638,0.003054,0.0035853
15.937,0.0030476,0.0038847,0.0036305,0.0036001,0.0035568,0.0030476,0.0035784
15.947,0.0030412,0.0038774,0.0036234,0.003593,0.0035498,0.0030412,0.0035715
15.957,0.0030349,0.0038701,0.0036162,0.003586,0.0035428,0.0030349,0.0035647
15.967,0.0030286,0.0038628,0.0036091,0.003579,0.003536,0.0030286,0.0035578
15.977,0.0030223,0.0038555,0.0036021,0.0035721,0.0035291,0.0030223,0.003551
15.987,0.0030159,0.0038483,0.003595,0.0035652,0.0035223,0.0030159,0.0035442
15.997,0.0030096,0.003841,0.0035879,0.0035582,0.0035154,0.0030096,0.0035373
16.007,0.0030033,0.0038338,0.0035809,0.0035513,0.0035085,0.0030033,0.0035305
16.017,0.002997,0.0038266,0.0035739,0.0035444,0.0035017,0.002997,0.0035238
16.027,0.0029906,0.0038193,0.0035669,0.0035374,0.0034948,0.0029906,0.0035171
16.037,0.0029843,0.003812,0.00356,0.0035305,0.0034878,0.0029843,0.0035104
16.047,0.0029779,0.0038047,0.003553,0.0035236,0.0034808,0.0029779,0.0035037
16.057,0.0029715,0.0037975,0.003546,0.0035168,0.0034737,0.0029715,0.0034969
16.067,0.0029651,0.0037902,0.0035391,0.0035099,0.0034666,0.0029651,0.0034902
16.077,0.0029587,0.003783,0.0035322,0.0035031,0.0034595,0.0029587,0.0034835
16.087,0.0029523,0.0037757,0.0035252,0.0034963,0.0034523,0.0029523,0.0034769
16.097,0.0029458,0.0037684,0.0035183,0.0034895,0.0034451,0.0029458,0.0034702
16.107,0.0029394,0.0037611,0.0035115,0.0034827,0.0034379,0.0029394,0.0034635
16.117,0.0029329,0.0037537,0.0035046,0.003476,0.0034307,0.0029329,0.0034569
16.127,0.0029264,0.0037464,0.0034977,0.0034692,0.0034235,0.0029264,0.0034503
16.137,0.0029199,0.0037391,0.0034908,0.0034625,0.0034163,0.0029199,0.0034437
16.147,0.0029134,0.0037318,0.003484,0.0034559,0.0034092,0.0029134,0.003437
16.157,0.0029069,0.0037245,0.0034772,0.0034492,0.003402,0.0029069,0.0034305
16.167,0.0029004,0.0037172,0.0034703,0.0034425,0.003395,0.0029004,0.0034239
16.177,0.0028939,0.00371,0.0034635,0.0034359,0.003388,0.0028939,0.0034174
16.187,0.0028874,0.0037028,0.0034567,0.0034293,0.0033811,0.0028874,0.0034108
16.197,0.0028809,0.0036955,0.0034499,0.0034227,0.0033743,0.0028809,0.0034043
16.207,0.0028744,0.0036883,0.0034432,0.0034161,0.0033675,0.0028744,0.0033978
16.217,0.002868,0.0036811,0.0034364,0.0034095,0.0033609,0.002868,0.0033913
16.227,0.0028615,0.0036739,0.0034297,0.0034029,0.0033543,0.0028615,0.0033848
16.237,0.002855,0.0036667,0.0034229,0.0033964,0.0033477,0.002855,0.0033784
16.247,0.0028486,0.0036596,0.0034162,0.0033899,0.0033413,0.0028486,0.0033719
16.257,0.0028422,0.0036524,0.0034094,0.0033834,0.0033349,0.0028422,0.0033655
16.267,0.0028357,0.0036452,0.0034027,0.0033768,0.0033285,0.0028358,0.0033591
16.277,0.0028294,0.003638,0.003396,0.0033704,0.0033222,0.0028294,0.0033526
16.287,0.002823,0.0036308,0.0033893,0.0033639,0.0033158,0.002823,0.0033462
16.297,0.0028167,0.0036235,0.0033827,0.0033575,0.0033095,0.0028167,0.0033398
16.307,0.0028104,0.0036163,0.003376,0.0033511,0.003303,0.0028104,0.0033334
16.317,0.0028041,0.0036092,0.0033694,0.0033447,0.0032965,0.0028041,0.0033269
16.327,0.0027979,0.0036021,0.0033629,0.0033383,0.00329,0.0027979,0.0033205
16.337,0.0027917,0.0035949,0.0033563,0.003332,0.0032833,0.0027917,0.0033141
16.347,0.0027856,0.0035877,0.0033496,0.0033256,0.0032766,0.0027856,0.0033077
16.357,0.0027794,0.0035806,0.003343,0.0033193,0.0032698,0.0027795,0.0033013
16.367,0.0027734,0.0035734,0.0033364,0.003313,0.0032629,0.0027734,0.003295
16.377,0.0027674,0.0035663,0.0033298,0.0033067,0.0032561,0.0027674,0.0032885
16.387,0.0027614,0.0035591,0.0033232,0.0033005,0.0032493,0.0027614,0.0032822
16.397,0.0027555,0.003552,0.0033167,0.0032942,0.0032425,0.0027555,0.0032758
16.407,0.0027496,0.0035449,0.0033101,0.003288,0.0032358,0.0027496,0.0032695
16.417,0.0027438,0.0035378,0.0033035,0.0032818,0.0032291,0.0027438,0.0032632
16.427,0.002738,0.0035308,0.0032969,0.0032757,0.0032225,0.002738,0.0032569
16.437,0.0027323,0.0035238,0.0032903,0.0032696,0.0032159,0.0027323,0.0032506
16.447,0.0027267,0.0035167,0.0032838,0.0032634,0.0032094,0.0027267,0.0032443
16.457,0.0027211,0.0035097,0.0032773,0.0032573,0.003203,0.0027211,0.0032381
16.467,0.0027156,0.0035027,0.0032708,0.0032512,0.0031967,0.0027156,0.0032319
16.477,0.0027102,0.0034956,0.0032644,0.0032452,0.0031905,0.0027102,0.0032256
16.487,0.0027048,0.0034886,0.0032579,0.0032391,0.0031843,0.0027048,0.0032194
16.497,0.0026995,0.0034815,0.0032515,0.0032331,0.0031781,0.0026995,0.0032131
16.507,0.0026943,0.0034744,0.0032451,0.003227,0.0031721,0.0026943,0.0032069
16.517,0.0026891,0.0034674,0.0032387,0.003221,0.0031661,0.0026891,0.0032006
16.527,0.002684,0.0034605,0.0032323,0.003215,0.0031601,0.002684,0.0031944
16.537,0.002679,0.0034536,0.0032259,0.003209,0.0031541,0.002679,0.0031883
16.547,0.002674,0.0034466,0.0032196,0.003203,0.0031481,0.002674,0.0031821
16.557,0.0026691,0.0034396,0.0032133,0.003197,0.003142,0.0026692,0.003176
16.567,0.0026643,0.0034327,0.003207,0.0031911,0.0031359,0.0026643,0.0031699
16.577,0.0026596,0.0034257,0.0032006,0.0031852,0.0031297,0.0026596,0.0031638
16.587,0.0026549,0.0034188,0.0031942,0.0031793,0.0031235,0.0026549,0.0031577
16.597,0.0026503,0.0034119,0.0031879,0.0031734,0.0031173,0.0026503,0.0031516
16.607,0.0026457,0.003405,0.0031816,0.0031675,0.003111,0.0026457,0.0031456
16.617,0.0026412,0.0033982,0.0031753,0.0031617,0.0031047,0.0026412,0.0031395
16.627,0.0026367,0.0033913,0.003169,0.0031558,0.0030984,0.0026367,0.0031335
16.637,0.0026323,0.0033844,0.0031628,0.0031499,0.0030921,0.0026323,0.0031274
16.647,0.002628,0.0033775,0.0031565,0.0031441,0.0030858,0.002628,0.0031214
16.657,0.0026237,0.0033707,0.0031502,0.0031383,0.0030795,0.0026237,0.0031154
16.667,0.0026194,0.0033639,0.0031439,0.0031325,0.0030733,0.0026194,0.0031094
16.677,0.0026152,0.0033571,0.0031377,0.0031267,0.0030672,0.0026152,0.0031034
16.687,0.0026111,0.0033503,0.0031315,0.0031209,0.0030611,0.0026111,0.0030974
16.697,0.0026069,0.0033436,0.0031253,0.0031151,0.003055,0.0026069,0.0030914
16.707,0.0026028,0.0033368,0.0031191,0.0031093,0.0030489,0.0026029,0.0030855
16.717,0.0025988,0.0033301,0.003113,0.0031035,0.003043,0.0025988,0.0030796
16.727,0.0025948,0.0033233,0.0031068,0.0030978,0.0030371,0.0025948,0.0030737
16.737,0.0025908,0.0033166,0.0031007,0.003092,0.0030312,0.0025908,0.0030678
16.747,0.0025868,0.0033098,0.0030945,0.0030863,0.0030254,0.0025868,0.0030619
16.757,0.0025829,0.0033031,0.0030884,0.0030806,0.0030197,0.0025829,0.003056
16.767,0.002579,0.0032963,0.0030823,0.0030748,0.003014,0.002579,0.0030501
16.777,0.0025752,0.0032896,0.0030761,0.0030691,0.0030084,0.0025752,0.0030443
16.787,0.0025713,0.0032829,0.0030699,0.0030634,0.0030028,0.0025713,0.0030384
16.797,0.0025675,0.0032763,0.0030637,0.0030577,0.0029972,0.0025675,0.0030326
16.807,0.0025638,0.0032697,0.0030576,0.003052,0.0029917,0.0025638,0.0030268
16.817,0.00256,0.0032631,0.0030515,0.0030464,0.0029861,0.00256,0.003021
16.827,0.0025563,0.0032565,0.0030454,0.0030407,0.0029805,0.0025563,0.0030152
16.837,0.0025527,0.0032499,0.0030392,0.0030351,0.0029749,0.0025527,0.0030095
16.847,0.002549,0.0032432,0.0030331,0.0030294,0.0029693,0.002549,0.0030037
16.857,0.0025454,0.0032366,0.0030269,0.0030238,0.0029636,0.0025454,0.0029979
16.867,0.0025418,0.0032299,0.0030208,0.0030181,0.0029579,0.0025418,0.0029922
16.877,0.0025383,0.0032233,0.0030147,0.0030125,0.0029522,0.0025383,0.0029865
16.887,0.0025348,0.0032166,0.0030086,0.0030069,0.0029464,0.0025348,0.0029808
16.897,0.0025313,0.00321,0.0030026,0.0030013,0.0029406,0.0025313,0.0029751
16.907,0.0025279,0.0032034,0.0029965,0.0029957,0.0029348,0.0025279,0.0029694
16.917,0.0025245,0.0031968,0.0029905,0.0029901,0.002929,0.0025245,0.0029637
16.927,0.0025211,0.0031902,0.0029846,0.0029845,0.0029232,0.0025211,0.0029581
16.937,0.0025178,0.0031836,0.0029786,0.0029789,0.0029175,0.0025178,0.0029524
16.947,0.0025145,0.0031771,0.0029726,0.0029733,0.0029118,0.0025145,0.0029467
16.956,0.0025113,0.0031705,0.0029667,0.0029677,0.0029061,0.0025113,0.0029411
16.966,0.0025081,0.0031639,0.0029607,0.0029622,0.0029004,0.0025081,0.0029354
16.976,0.0025049,0.0031573,0.0029547,0.0029566,0.0028949,0.0025049,0.0029298
16.986,0.0025018,0.0031507,0.0029488,0.0029511,0.0028894,0.0025018,0.0029242
16.996,0.0024987,0.003144,0.0029428,0.0029456,0.002884,0.0024987,0.0029186
17.006,0.0024957,0.0031374,0.0029369,0.0029401,0.0028787,0.0024957,0.002913
17.016,0.0024927,0.0031308,0.0029311,0.0029347,0.0028734,0.0024927,0.0029074
17.026,0.0024897,0.0031242,0.0029252,0.0029292,0.0028682,0.0024897,0.0029019
17.036,0.0024867,0.0031177,0.0029193,0.0029237,0.002863,0.0024867,0.0028963
17.046,0.0024838,0.0031112,0.0029135,0.0029182,0.0028579,0.0024838,0.0028908
17.056,0.002481,0.0031047,0.0029077,0.0029127,0.0028528,0.002481,0.0028852
17.066,0.0024781,0.0030982,0.0029019,0.0029073,0.0028478,0.0024781,0.0028797
17.076,0.0024753,0.0030916,0.0028961,0.0029018,0.0028427,0.0024753,0.0028742
17.086,0.0024725,0.0030851,0.0028903,0.0028964,0.0028376,0.0024725,0.0028687
17.096,0.0024697,0.0030785,0.0028846,0.002891,0.0028325,0.0024697,0.0028633
17.106,0.002467,0.0030719,0.0028789,0.0028857,0.0028273,0.002467,0.0028578
17.116,0.0024642,0.0030654,0.0028732,0.0028803,0.002822,0.0024642,0.0028524
17.126,0.0024615,0.0030589,0.0028675,0.002875,0.0028168,0.0024615,0.002847
17.136,0.0024588,0.0030524,0.0028618,0.0028696,0.0028114,0.0024588,0.0028416
17.146,0.0024561,0.0030459,0.0028562,0.0028643,0.002806,0.0024561,0.0028361
17.156,0.0024534,0.0030394,0.0028506,0.002859,0.0028006,0.0024534,0.0028307
17.166,0.0024507,0.003033,0.002845,0.0028537,0.0027952,0.0024507,0.0028253
17.176,0.0024481,0.0030266,0.0028393,0.0028483,0.0027898,0.0024481,0.0028199
17.186,0.0024454,0.0030202,0.0028338,0.002843,0.0027844,0.0024454,0.0028145
17.196,0.0024427,0.0030139,0.0028282,0.0028377,0.002779,0.0024427,0.0028091
17.206,0.0024401,0.0030075,0.0028227,0.0028324,0.0027737,0.00244,0.0028037
17.216,0.0024374,0.0030011,0.0028171,0.0028272,0.0027685,0.0024374,0.0027984
17.226,0.0024347,0.0029947,0.0028116,0.0028219,0.0027633,0.0024347,0.002793
17.236,0.002432,0.0029883,0.002806,0.0028166,0.0027581,0.002432,0.0027877
17.246,0.0024293,0.002982,0.0028004,0.0028114,0.002753,0.0024293,0.0027823
17.256,0.0024266,0.0029756,0.0027949,0.0028062,0.002748,0.0024266,0.002777
17.266,0.0024239,0.0029693,0.0027893,0.002801,0.002743,0.0024239,0.0027717
17.276,0.0024212,0.0029629,0.0027838,0.0027957,0.002738,0.0024212,0.0027664
17.286,0.0024184,0.0029566,0.0027783,0.0027905,0.0027331,0.0024184,0.0027611
17.296,0.0024157,0.0029503,0.0027727,0.0027853,0.0027282,0.0024157,0.0027558
17.306,0.0024129,0.002944,0.0027672,0.0027801,0.0027233,0.0024129,0.0027505
17.316,0.0024101,0.0029377,0.0027617,0.0027748,0.0027185,0.0024101,0.0027452
17.326,0.0024074,0.0029315,0.0027563,0.0027696,0.0027137,0.0024073,0.0027399
17.336,0.0024045,0.0029253,0.0027508,0.0027644,0.0027089,0.0024045,0.0027347
17.346,0.0024017,0.0029191,0.0027453,0.0027592,0.002704,0.0024017,0.0027294
17.356,0.0023989,0.0029129,0.0027398,0.002754,0.0026992,0.0023988,0.0027241
17.366,0.002396,0.0029067,0.0027344,0.0027488,0.0026943,0.002396,0.0027189
17.376,0.0023931,0.0029005,0.0027289,0.0027437,0.0026893,0.0023931,0.0027136
17.386,0.0023902,0.0028944,0.0027233,0.0027385,0.0026843,0.0023902,0.0027084
17.396,0.0023872,0.0028882,0.0027179,0.0027333,0.0026793,0.0023872,0.0027031
17.406,0.0023843,0.0028821,0.0027124,0.0027282,0.0026743,0.0023843,0.0026979
17.416,0.0023813,0.002876,0.002707,0.002723,0.0026692,0.0023813,0.0026927
17.426,0.0023783,0.0028698,0.0027016,0.0027179,0.002664,0.0023783,0.0026875
17.436,0.0023753,0.0028637,0.0026962,0.0027128,0.0026588,0.0023752,0.0026823
17.446,0.0023722,0.0028576,0.0026908,0.0027077,0.0026537,0.0023722,0.0026771
17.456,0.0023691,0.0028515,0.0026854,0.0027026,0.0026486,0.0023691,0.0026719
17.466,0.002366,0.0028455,0.00268,0.0026975,0.0026435,0.002366,0.0026668
17.476,0.0023628,0.0028394,0.0026746,0.0026924,0.0026384,0.0023628,0.0026616
17.486,0.0023597,0.0028334,0.0026692,0.0026874,0.0026334,0.0023596,0.0026565
17.496,0.0023565,0.0028274,0.0026638,0.0026823,0.0026284,0.0023564,0.0026513
17.506,0.0023532,0.0028214,0.0026584,0.0026773,0.0026235,0.0023532,0.0026462
17.516,0.00235,0.0028154,0.0026531,0.0026722,0.0026186,0.0023499,0.0026411
17.526,0.0023467,0.0028095,0.0026478,0.0026672,0.0026137,0.0023466,0.002636
17.536,0.0023433,0.0028035,0.0026424,0.0026622,0.0026089,0.0023433,0.0026309
17.546,0.00234,0.0027976,0.0026371,0.0026571,0.0026041,0.0023399,0.0026258
17.556,0.0023366,0.0027916,0.0026318,0.0026521,0.0025993,0.0023365,0.0026208
17.566,0.0023331,0.0027857,0.0026265,0.0026471,0.0025945,0.0023331,0.0026157
17.576,0.0023297,0.0027798,0.0026212,0.0026421,0.0025898,0.0023296,0.0026107
17.586,0.0023262,0.0027739,0.0026158,0.0026371,0.0025851,0.0023261,0.0026056
17.596,0.0023226,0.002768,0.0026106,0.0026321,0.0025804,0.0023226,0.0026007
17.606,0.0023191,0.0027622,0.0026053,0.0026271,0.0025758,0.0023191,0.0025957
17.616,0.0023155,0.0027563,0.0025999,0.0026222,0.0025711,0.0023155,0.0025907
17.626,0.0023119,0.0027505,0.0025947,0.0026172,0.0025663,0.0023119,0.0025858
17.636,0.0023082,0.0027447,0.0025894,0.0026123,0.0025616,0.0023082,0.0025809
17.646,0.0023046,0.0027388,0.0025841,0.0026073,0.0025568,0.0023046,0.0025759
17.656,0.0023009,0.002733,0.0025789,0.0026024,0.002552,0.0023009,0.002571
17.666,0.0022972,0.0027272,0.0025736,0.0025975,0.0025471,0.0022971,0.0025662
17.676,0.0022934,0.0027214,0.0025684,0.0025926,0.0025422,0.0022934,0.0025613
17.686,0.0022896,0.0027156,0.0025632,0.0025876,0.0025372,0.0022896,0.0025565
17.696,0.0022859,0.0027098,0.002558,0.0025827,0.0025322,0.0022858,0.0025516
17.706,0.0022821,0.0027041,0.0025528,0.0025779,0.0025273,0.002282,0.0025468
17.716,0.0022782,0.0026984,0.0025475,0.002573,0.0025223,0.0022782,0.0025419
17.726,0.0022744,0.0026927,0.0025424,0.0025681,0.0025173,0.0022744,0.0025371
17.736,0.0022705,0.0026869,0.0025372,0.0025633,0.0025124,0.0022705,0.0025323
17.746,0.0022667,0.0026812,0.002532,0.0025584,0.0025075,0.0022667,0.0025275
17.756,0.0022628,0.0026756,0.0025268,0.0025536,0.0025027,0.0022628,0.0025227
17.766,0.0022589,0.0026699,0.0025217,0.0025488,0.0024979,0.0022589,0.002518
17.776,0.002255,0.0026643,0.0025165,0.002544,0.0024931,0.002255,0.0025133
17.786,0.0022511,0.0026586,0.0025114,0.0025392,0.0024884,0.0022511,0.0025086
17.796,0.0022473,0.002653,0.0025063,0.0025344,0.0024837,0.0022472,0.0025038
17.806,0.0022434,0.0026474,0.0025011,0.0025296,0.002479,0.0022433,0.0024991
17.816,0.0022395,0.0026418,0.002496,0.0025248,0.0024744,0.0022394,0.0024944
17.826,0.0022356,0.0026362,0.0024909,0.00252,0.0024698,0.0022356,0.0024897
17.836,0.0022317,0.0026307,0.0024858,0.0025152,0.0024652,0.0022317,0.002485
17.846,0.0022278,0.0026251,0.0024807,0.0025105,0.0024607,0.0022278,0.0024804
17.856,0.0022239,0.0026196,0.0024757,0.0025057,0.0024561,0.0022239,0.0024757
17.866,0.0022201,0.0026141,0.0024707,0.002501,0.0024516,0.00222,0.0024711
17.876,0.0022162,0.0026086,0.0024657,0.0024962,0.002447,0.0022162,0.0024665
17.886,0.0022124,0.0026031,0.0024606,0.0024915,0.0024424,0.0022123,0.0024619
17.896,0.0022085,0.0025977,0.0024556,0.0024867,0.0024378,0.0022085,0.0024573
17.906,0.0022047,0.0025922,0.0024506,0.002482,0.0024331,0.0022047,0.0024527
17.916,0.0022009,0.0025868,0.0024456,0.0024773,0.0024285,0.0022009,0.0024482
17.926,0.0021971,0.0025814,0.0024406,0.0024726,0.0024237,0.0021971,0.0024436
17.936,0.0021933,0.002576,0.0024356,0.0024679,0.002419,0.0021933,0.0024391
17.946,0.0021896,0.0025707,0.0024306,0.0024632,0.0024142,0.0021896,0.0024346
17.956,0.0021859,0.0025653,0.0024256,0.0024586,0.0024095,0.0021858,0.00243
17.966,0.0021821,0.00256,0.0024206,0.0024539,0.0024047,0.0021821,0.0024255
17.976,0.0021784,0.0025547,0.0024156,0.0024493,0.0023999,0.0021784,0.002421
17.986,0.0021748,0.0025494,0.0024107,0.0024446,0.0023952,0.0021747,0.0024166
17.996,0.0021711,0.002544,0.0024057,0.00244,0.0023905,0.0021711,0.0024121
18.006,0.0021674,0.0025388,0.0024008,0.0024353,0.0023858,0.0021674,0.0024076
18.016,0.0021638,0.0025335,0.0023958,0.0024307,0.0023812,0.0021638,0.0024031
18.026,0.0021602,0.0025282,0.0023909,0.0024261,0.0023765,0.0021602,0.0023987
18.036,0.0021566,0.002523,0.002386,0.0024215,0.0023719,0.0021566,0.0023942
18.046,0.0021531,0.0025177,0.0023811,0.0024169,0.0023674,0.002153,0.0023898
18.056,0.0021495,0.0025125,0.0023762,0.0024123,0.0023628,0.0021495,0.0023854
18.066,0.002146,0.0025073,0.0023713,0.0024078,0.0023583,0.0021459,0.0023809
18.076,0.0021424,0.002502,0.0023664,0.0024032,0.0023538,0.0021424,0.0023765
18.086,0.0021389,0.0024968,0.0023616,0.0023986,0.0023494,0.0021389,0.002372
18.096,0.0021354,0.0024915,0.0023567,0.0023941,0.0023449,0.0021354,0.0023676
18.106,0.002132,0.0024863,0.0023518,0.0023896,0.0023406,0.0021319,0.0023632
18.116,0.0021285,0.0024811,0.002347,0.002385,0.0023362,0.0021285,0.0023589
18.126,0.0021251,0.0024759,0.0023422,0.0023805,0.0023318,0.002125,0.0023545
18.136,0.0021216,0.0024707,0.0023374,0.002376,0.0023275,0.0021216,0.0023501
18.146,0.0021182,0.0024655,0.0023326,0.0023715,0.0023231,0.0021182,0.0023458
18.156,0.0021148,0.0024604,0.0023278,0.002367,0.0023188,0.0021148,0.0023414
18.166,0.0021114,0.0024553,0.0023231,0.0023625,0.0023144,0.0021114,0.002337
18.176,0.002108,0.0024502,0.0023183,0.0023581,0.00231,0.002108,0.0023327
18.186,0.0021047,0.002445,0.0023136,0.0023536,0.0023056,0.0021046,0.0023283
18.196,0.0021013,0.00244,0.0023088,0.0023491,0.0023011,0.0021013,0.0023239
18.206,0.0020979,0.0024349,0.0023041,0.0023447,0.0022966,0.0020979,0.0023196
18.216,0.0020946,0.0024298,0.0022994,0.0023403,0.0022921,0.0020946,0.0023152
18.226,0.0020913,0.0024248,0.0022946,0.0023358,0.0022876,0.0020912,0.0023109
18.236,0.0020879,0.0024198,0.0022899,0.0023314,0.0022831,0.0020879,0.0023065
18.246,0.0020846,0.0024148,0.0022851,0.002327,0.0022786,0.0020846,0.0023022
18.256,0.0020813,0.0024098,0.0022804,0.0023226,0.0022741,0.0020813,0.0022978
18.266,0.002078,0.0024049,0.0022758,0.0023183,0.0022696,0.002078,0.0022935
18.276,0.0020747,0.0024,0.0022711,0.0023139,0.0022652,0.0020747,0.0022892
18.286,0.0020714,0.0023951,0.0022665,0.0023095,0.0022608,0.0020714,0.0022849
18.296,0.0020682,0.0023902,0.0022619,0.0023052,0.0022564,0.0020681,0.0022806
18.306,0.0020649,0.0023852,0.0022573,0.0023008,0.0022521,0.0020648,0.0022763
18.316,0.0020616,0.0023803,0.0022526,0.0022965,0.0022478,0.0020616,0.002272
18.326,0.0020584,0.0023754,0.002248,0.0022921,0.0022435,0.0020583,0.0022677
18.336,0.0020551,0.0023706,0.0022434,0.0022878,0.0022393,0.0020551,0.0022634
18.346,0.0020519,0.0023657,0.0022388,0.0022835,0.002235,0.0020518,0.0022591
18.356,0.0020486,0.0023609,0.0022343,0.0022792,0.0022308,0.0020486,0.0022549
18.366,0.0020454,0.0023561,0.0022297,0.0022749,0.0022267,0.0020454,0.0022506
18.376,0.0020422,0.0023513,0.0022251,0.0022706,0.0022226,0.0020421,0.0022464
18.386,0.002039,0.0023465,0.0022206,0.0022663,0.0022185,0.0020389,0.0022421
18.396,0.0020358,0.0023417,0.0022161,0.0022621,0.0022144,0.0020357,0.0022379
18.406,0.0020326,0.002337,0.0022116,0.0022578,0.0022103,0.0020325,0.0022337
18.416,0.0020294,0.0023323,0.0022072,0.0022535,0.0022061,0.0020293,0.0022295
18.426,0.0020262,0.0023276,0.0022027,0.0022493,0.002202,0.0020261,0.0022253
18.436,0.002023,0.0023229,0.0021982,0.002245,0.0021977,0.002023,0.0022211
18.446,0.0020198,0.0023183,0.0021938,0.0022408,0.0021935,0.0020198,0.0022169
18.456,0.0020167,0.0023137,0.0021893,0.0022366,0.0021893,0.0020166,0.0022127
18.466,0.0020135,0.002309,0.0021849,0.0022324,0.0021851,0.0020135,0.0022085
18.476,0.0020104,0.0023044,0.0021805,0.0022281,0.0021808,0.0020103,0.0022044
18.486,0.0020072,0.0022998,0.0021761,0.0022239,0.0021766,0.0020072,0.0022002
18.496,0.0020041,0.0022952,0.0021717,0.0022197,0.0021723,0.0020041,0.0021961
18.506,0.002001,0.0022906,0.0021673,0.0022155,0.0021681,0.0020009,0.0021919
18.516,0.0019979,0.002286,0.0021629,0.0022113,0.0021639,0.0019978,0.0021878
18.526,0.0019948,0.0022814,0.0021586,0.0022071,0.0021598,0.0019947,0.0021837
18.536,0.0019917,0.0022768,0.0021542,0.0022029,0.0021556,0.0019916,0.0021796
18.546,0.0019886,0.0022722,0.0021499,0.0021987,0.0021515,0.0019885,0.0021755
18.556,0.0019855,0.0022676,0.0021456,0.0021946,0.0021474,0.0019854,0.0021714
18.566,0.0019824,0.002263,0.0021413,0.0021904,0.0021433,0.0019823,0.0021673
18.576,0.0019793,0.0022585,0.002137,0.0021863,0.0021392,0.0019792,0.0021632
18.586,0.0019762,0.0022539,0.0021328,0.0021821,0.0021352,0.0019762,0.0021591
18.596,0.0019731,0.0022493,0.0021285,0.002178,0.0021311,0.0019731,0.002155
18.606,0.0019701,0.0022447,0.0021243,0.0021738,0.0021271,0.00197,0.002151
18.616,0.001967,0.0022402,0.0021201,0.0021697,0.0021231,0.001967,0.0021469
18.626,0.0019639,0.0022357,0.0021158,0.0021655,0.0021192,0.0019639,0.0021429
18.636,0.0019609,0.0022312,0.0021116,0.0021614,0.0021152,0.0019608,0.0021388
18.646,0.0019578,0.0022267,0.0021074,0.0021573,0.0021113,0.0019578,0.0021348
18.656,0.0019547,0.0022222,0.0021032,0.0021531,0.0021074,0.0019547,0.0021308
18.666,0.0019517,0.0022177,0.002099,0.002149,0.0021036,0.0019516,0.0021268
18.676,0.0019486,0.0022133,0.0020947,0.0021449,0.0020997,0.0019486,0.0021228
18.686,0.0019456,0.0022088,0.0020905,0.0021408,0.0020958,0.0019455,0.0021188
18.696,0.0019425,0.0022044,0.0020864,0.0021367,0.0020919,0.0019425,0.0021148
18.706,0.0019394,0.0022,0.0020822,0.0021326,0.0020879,0.0019394,0.0021109
18.716,0.0019364,0.0021956,0.002078,0.0021285,0.002084,0.0019363,0.0021069
18.726,0.0019333,0.0021912,0.0020739,0.0021244,0.00208,0.0019333,0.0021029
18.736,0.0019302,0.0021867,0.0020698,0.0021204,0.002076,0.0019302,0.002099
18.746,0.0019272,0.0021823,0.0020657,0.0021163,0.002072,0.0019271,0.0020951
18.756,0.0019241,0.002178,0.0020616,0.0021123,0.0020679,0.001924,0.0020911
18.765,0.001921,0.0021736,0.0020575,0.0021083,0.0020639,0.001921,0.0020872
18.776,0.0019179,0.0021693,0.0020534,0.0021042,0.0020599,0.0019179,0.0020833
18.785,0.0019148,0.002165,0.0020493,0.0021002,0.0020559,0.0019148,0.0020795
18.795,0.0019117,0.0021607,0.0020452,0.0020962,0.0020519,0.0019117,0.0020756
18.805,0.0019086,0.0021564,0.0020411,0.0020922,0.0020479,0.0019086,0.0020717
18.815,0.0019055,0.0021521,0.0020371,0.0020882,0.002044,0.0019055,0.0020678
18.825,0.0019024,0.0021479,0.002033,0.0020843,0.00204,0.0019024,0.002064
18.835,0.0018993,0.0021437,0.002029,0.0020803,0.0020361,0.0018993,0.0020601
18.845,0.0018962,0.0021395,0.002025,0.0020764,0.0020323,0.0018961,0.0020563
18.855,0.001893,0.0021353,0.002021,0.0020724,0.0020284,0.001893,0.0020524
18.865,0.0018899,0.0021311,0.0020171,0.0020685,0.0020246,0.0018899,0.0020486
18.875,0.0018868,0.0021269,0.0020132,0.0020645,0.0020208,0.0018867,0.0020448
18.885,0.0018836,0.0021227,0.0020092,0.0020606,0.002017,0.0018836,0.002041
18.895,0.0018805,0.0021186,0.0020053,0.0020567,0.0020132,0.0018804,0.0020372
18.905,0.0018773,0.0021145,0.0020013,0.0020528,0.0020094,0.0018773,0.0020334
18.915,0.0018742,0.0021103,0.0019974,0.0020489,0.0020057,0.0018741,0.0020296
18.925,0.001871,0.0021062,0.0019935,0.002045,0.002002,0.001871,0.0020258
18.935,0.0018678,0.0021021,0.0019896,0.0020411,0.0019983,0.0018678,0.002022
18.945,0.0018647,0.0020979,0.0019857,0.0020373,0.0019945,0.0018646,0.0020182
18.955,0.0018615,0.0020938,0.0019819,0.0020334,0.0019908,0.0018615,0.0020145
18.965,0.0018583,0.0020896,0.001978,0.0020295,0.0019871,0.0018583,0.0020107
18.975,0.0018552,0.0020855,0.0019742,0.0020256,0.0019833,0.0018551,0.002007
18.985,0.001852,0.0020813,0.0019703,0.0020217,0.0019795,0.001852,0.0020033
18.995,0.0018488,0.0020772,0.0019665,0.0020179,0.0019756,0.0018488,0.0019995
19.005,0.0018457,0.002073,0.0019627,0.002014,0.0019718,0.0018457,0.0019958
19.015,0.0018425,0.0020689,0.0019589,0.0020101,0.0019679,0.0018425,0.0019921
19.025,0.0018394,0.0020647,0.0019551,0.0020062,0.0019641,0.0018393,0.0019884
19.035,0.0018362,0.0020606,0.0019514,0.0020024,0.0019602,0.0018362,0.0019847
19.045,0.001833,0.0020565,0.0019476,0.0019985,0.0019564,0.001833,0.001981
19.055,0.0018299,0.0020524,0.0019439,0.0019947,0.0019526,0.0018299,0.0019773
19.065,0.0018268,0.0020484,0.0019402,0.0019908,0.0019489,0.0018267,0.0019736
19.075,0.0018236,0.0020443,0.0019364,0.001987,0.0019451,0.0018236,0.00197
19.085,0.0018205,0.0020403,0.0019328,0.0019832,0.0019413,0.0018204,0.0019663
19.095,0.0018173,0.0020362,0.0019291,0.0019794,0.0019376,0.0018173,0.0019626
19.105,0.0018142,0.0020322,0.0019254,0.0019755,0.0019339,0.0018142,0.001959
19.115,0.0018111,0.0020283,0.0019218,0.0019717,0.0019302,0.0018111,0.0019553
19.125,0.001808,0.0020243,0.0019181,0.0019679,0.0019266,0.001808,0.0019517
19.135,0.0018049,0.0020204,0.0019145,0.0019641,0.0019229,0.0018049,0.0019481
19.145,0.0018018,0.0020165,0.0019109,0.0019603,0.0019193,0.0018018,0.0019444
19.155,0.0017987,0.0020125,0.0019073,0.0019565,0.0019157,0.0017987,0.0019408
19.165,0.0017956,0.0020086,0.0019037,0.0019527,0.0019121,0.0017956,0.0019372
19.175,0.0017925,0.0020047,0.0019001,0.001949,0.0019086,0.0017925,0.0019336
19.185,0.0017895,0.0020007,0.0018965,0.0019452,0.001905,0.0017895,0.0019301
19.195,0.0017864,0.0019968,0.0018929,0.0019414,0.0019015,0.0017864,0.0019265
19.205,0.0017834,0.0019928,0.0018894,0.0019377,0.001898,0.0017834,0.0019229
19.215,0.0017803,0.0019889,0.0018858,0.001934,0.0018944,0.0017803,0.0019193
19.225,0.0017773,0.001985,0.0018823,0.0019302,0.0018908,0.0017773,0.0019158
19.235,0.0017743,0.0019811,0.0018787,0.0019265,0.0018872,0.0017743,0.0019122
19.245,0.0017713,0.0019772,0.0018752,0.0019227,0.0018836,0.0017712,0.0019086
19.255,0.0017683,0.0019733,0.0018717,0.001919,0.00188,0.0017682,0.001905
19.265,0.0017653,0.0019695,0.0018682,0.0019153,0.0018764,0.0017652,0.0019015
19.275,0.0017623,0.0019656,0.0018647,0.0019116,0.0018727,0.0017623,0.0018979
19.285,0.0017593,0.0019618,0.0018613,0.0019078,0.0018691,0.0017593,0.0018944
19.295,0.0017563,0.001958,0.0018578,0.0019041,0.0018655,0.0017563,0.0018909
19.305,0.0017534,0.0019542,0.0018543,0.0019004,0.001862,0.0017534,0.0018873
19.315,0.0017504,0.0019505,0.0018509,0.0018968,0.0018584,0.0017504,0.0018838
19.325,0.0017475,0.0019467,0.0018474,0.0018931,0.0018549,0.0017475,0.0018803
19.335,0.0017446,0.001943,0.001844,0.0018894,0.0018514,0.0017445,0.0018768
19.345,0.0017416,0.0019392,0.0018406,0.0018857,0.0018479,0.0017416,0.0018732
19.355,0.0017387,0.0019355,0.0018372,0.0018821,0.0018444,0.0017387,0.0018697
19.365,0.0017358,0.0019318,0.0018337,0.0018784,0.0018408,0.0017358,0.0018662
19.375,0.0017329,0.001928,0.0018303,0.0018747,0.0018373,0.0017329,0.0018627
19.385,0.00173,0.0019243,0.0018269,0.0018711,0.0018338,0.00173,0.0018592
19.395,0.0017271,0.0019205,0.0018235,0.0018675,0.0018303,0.0017271,0.0018557
19.405,0.0017243,0.0019168,0.0018202,0.0018638,0.0018269,0.0017243,0.0018523
19.415,0.0017214,0.001913,0.0018168,0.0018602,0.0018234,0.0017214,0.0018488
19.425,0.0017185,0.0019093,0.0018134,0.0018566,0.00182,0.0017185,0.0018454
19.435,0.0017157,0.0019056,0.00181,0.001853,0.0018166,0.0017157,0.0018419
19.445,0.0017129,0.0019019,0.0018066,0.0018494,0.0018132,0.0017128,0.0018385
19.455,0.00171,0.0018982,0.0018032,0.0018458,0.0018098,0.00171,0.0018351
19.465,0.0017072,0.0018946,0.0017998,0.0018422,0.0018064,0.0017072,0.0018316
19.475,0.0017044,0.0018909,0.0017965,0.0018387,0.001803,0.0017044,0.0018282
19.485,0.0017016,0.0018872,0.0017931,0.0018351,0.0017996,0.0017015,0.0018248
19.495,0.0016987,0.0018836,0.0017897,0.0018316,0.0017962,0.0016987,0.0018214
19.505,0.0016959,0.00188,0.0017864,0.001828,0.0017927,0.0016959,0.001818
19.515,0.0016931,0.0018763,0.0017831,0.0018245,0.0017893,0.0016931,0.0018146
19.525,0.0016903,0.0018727,0.0017798,0.001821,0.0017858,0.0016903,0.0018112
19.535,0.0016876,0.0018691,0.0017765,0.0018175,0.0017824,0.0016875,0.0018079
19.545,0.0016848,0.0018654,0.0017732,0.0018139,0.0017789,0.0016847,0.0018045
19.555,0.001682,0.0018618,0.0017699,0.0018104,0.0017754,0.001682,0.0018011
19.565,0.0016792,0.0018582,0.0017667,0.0018069,0.0017719,0.0016792,0.0017977
19.575,0.0016764,0.0018546,0.0017634,0.0018034,0.0017685,0.0016764,0.0017944
19.585,0.0016737,0.001851,0.0017602,0.0017999,0.0017651,0.0016736,0.001791
19.595,0.0016709,0.0018474,0.001757,0.0017964,0.0017617,0.0016709,0.0017876
19.605,0.0016681,0.0018438,0.0017537,0.001793,0.0017584,0.0016681,0.0017843
19.615,0.0016653,0.0018402,0.0017505,0.0017895,0.001755,0.0016653,0.0017809
19.625,0.0016626,0.0018367,0.0017473,0.001786,0.0017517,0.0016626,0.0017776
19.635,0.0016598,0.0018331,0.0017441,0.0017826,0.0017483,0.0016598,0.0017742
19.645,0.0016571,0.0018296,0.0017409,0.0017791,0.0017449,0.001657,0.0017709
19.655,0.0016543,0.0018261,0.0017377,0.0017757,0.0017415,0.0016543,0.0017676
19.665,0.0016516,0.0018226,0.0017346,0.0017723,0.0017382,0.0016515,0.0017642
19.675,0.0016488,0.0018191,0.0017314,0.0017689,0.0017349,0.0016488,0.0017609
19.685,0.001646,0.0018157,0.0017283,0.0017655,0.0017316,0.001646,0.0017576
19.695,0.0016433,0.0018122,0.0017251,0.0017621,0.0017283,0.0016433,0.0017543
19.705,0.0016406,0.0018087,0.001722,0.0017587,0.0017251,0.0016405,0.001751
19.715,0.0016378,0.0018052,0.0017189,0.0017554,0.0017219,0.0016378,0.0017477
19.725,0.0016351,0.0018017,0.0017158,0.001752,0.0017187,0.0016351,0.0017444
19.735,0.0016323,0.0017982,0.0017127,0.0017486,0.0017154,0.0016323,0.0017411
19.745,0.0016296,0.0017948,0.0017096,0.0017453,0.0017121,0.0016296,0.0017379
19.755,0.0016269,0.0017913,0.0017065,0.0017419,0.0017089,0.0016269,0.0017346
19.765,0.0016242,0.0017879,0.0017034,0.0017386,0.0017055,0.0016241,0.0017313
19.775,0.0016215,0.0017844,0.0017003,0.0017352,0.0017022,0.0016214,0.0017281
19.785,0.0016188,0.001781,0.0016972,0.0017319,0.0016989,0.0016187,0.0017248
19.795,0.001616,0.0017777,0.0016941,0.0017286,0.0016956,0.001616,0.0017216
19.805,0.0016134,0.0017743,0.0016911,0.0017253,0.0016923,0.0016133,0.0017183
19.815,0.0016107,0.0017709,0.001688,0.001722,0.001689,0.0016106,0.0017151
19.825,0.001608,0.0017676,0.001685,0.0017187,0.0016857,0.0016079,0.0017119
19.835,0.0016053,0.0017642,0.0016819,0.0017154,0.0016824,0.0016053,0.0017086
19.845,0.0016026,0.0017609,0.0016789,0.0017121,0.0016792,0.0016026,0.0017054
19.855,0.0016,0.0017576,0.0016759,0.0017088,0.0016759,0.0015999,0.0017022
19.865,0.0015973,0.0017542,0.0016729,0.0017055,0.0016727,0.0015973,0.001699
19.875,0.0015947,0.0017509,0.0016699,0.0017022,0.0016695,0.0015946,0.0016958
19.885,0.001592,0.0017476,0.0016669,0.001699,0.0016663,0.001592,0.0016927
19.895,0.0015894,0.0017444,0.0016639,0.0016958,0.0016631,0.0015894,0.0016895
19.905,0.0015868,0.0017411,0.0016609,0.0016925,0.0016599,0.0015867,0.0016863
19.915,0.0015842,0.0017378,0.0016579,0.0016893,0.0016566,0.0015841,0.0016832
19.925,0.0015816,0.0017345,0.0016549,0.001686,0.0016534,0.0015815,0.00168
19.935,0.001579,0.0017312,0.001652,0.0016828,0.0016502,0.0015789,0.0016769
19.945,0.0015764,0.001728,0.001649,0.0016796,0.001647,0.0015764,0.0016737
19.955,0.0015738,0.0017247,0.0016461,0.0016764,0.0016439,0.0015738,0.0016706
19.965,0.0015712,0.0017215,0.0016431,0.0016731,0.0016407,0.0015712,0.0016675
19.975,0.0015687,0.0017183,0.0016402,0.0016699,0.0016376,0.0015686,0.0016644
19.985,0.0015661,0.0017151,0.0016373,0.0016667,0.0016345,0.0015661,0.0016613


==> Figs/data/tgv_hires_ens.csv <==
t,p2x53,p2x53c,p3x40,p3x40c,p4x32,p4x32c
0,0.00046826,0.00046826,0.00046826,0.00046826,0.00046826,0.00046826
0.01,0.00046825,0.00046832,0.00046825,0.00046838,0.00046825,0.00046849
0.02,0.00046825,0.00046841,0.00046825,0.00046863,0.00046825,0.00046895
0.03,0.00046826,0.00046854,0.00046825,0.00046896,0.00046826,0.00046954
0.04,0.00046828,0.00046871,0.00046827,0.00046933,0.00046828,0.00047017
0.05,0.00046831,0.0004689,0.0004683,0.00046973,0.00046831,0.00047083
0.06,0.00046835,0.00046912,0.00046833,0.00047015,0.00046835,0.00047152
0.07,0.0004684,0.00046935,0.00046838,0.00047059,0.00046839,0.00047222
0.08,0.00046846,0.00046961,0.00046844,0.00047104,0.00046845,0.0004729
0.09,0.00046852,0.00046988,0.0004685,0.00047151,0.00046852,0.00047358
0.1,0.0004686,0.00047017,0.00046858,0.00047199,0.0004686,0.00047425
0.11,0.00046869,0.00047048,0.00046866,0.00047249,0.00046869,0.00047492
0.12,0.00046879,0.00047082,0.00046876,0.00047302,0.00046878,0.0004756
0.13,0.0004689,0.00047118,0.00046886,0.00047356,0.00046889,0.00047628
0.14,0.00046902,0.00047155,0.00046898,0.00047411,0.00046901,0.00047692
0.15,0.00046915,0.00047193,0.0004691,0.00047466,0.00046913,0.00047755
0.16,0.00046928,0.00047232,0.00046924,0.00047521,0.00046927,0.00047816
0.17,0.00046943,0.00047272,0.00046938,0.00047576,0.00046942,0.00047876
0.18,0.00046959,0.00047312,0.00046953,0.00047631,0.00046957,0.00047938
0.19,0.00046976,0.00047353,0.0004697,0.00047688,0.00046974,0.00048
0.2,0.00046994,0.00047393,0.00046987,0.00047746,0.00046991,0.00048063
0.21,0.00047012,0.00047435,0.00047006,0.00047805,0.0004701,0.00048127
0.22,0.00047032,0.00047478,0.00047025,0.00047865,0.0004703,0.00048189
0.23,0.00047053,0.00047523,0.00047046,0.00047927,0.0004705,0.00048251
0.24,0.00047075,0.00047568,0.00047067,0.00047991,0.00047072,0.00048313
0.25,0.00047098,0.00047614,0.0004709,0.00048053,0.00047094,0.00048374
0.26,0.00047121,0.00047661,0.00047113,0.00048115,0.00047118,0.00048438
0.27,0.00047146,0.00047709,0.00047137,0.00048175,0.00047142,0.00048501
0.28,0.00047172,0.00047756,0.00047163,0.00048236,0.00047168,0.00048567
0.29,0.00047199,0.00047805,0.00047189,0.00048297,0.00047194,0.00048632
0.3,0.00047226,0.00047855,0.00047216,0.0004836,0.00047222,0.00048699
0.31,0.00047255,0.00047905,0.00047245,0.00048426,0.0004725,0.00048765
0.32,0.00047285,0.00047957,0.00047274,0.00048495,0.0004728,0.00048829
0.33,0.00047315,0.0004801,0.00047305,0.00048565,0.0004731,0.00048893
0.34,0.00047347,0.00048064,0.00047336,0.00048633,0.00047342,0.00048958
0.35,0.0004738,0.00048119,0.00047368,0.000487,0.00047374,0.00049026
0.36,0.00047414,0.00048174,0.00047402,0.00048768,0.00047408,0.00049094
0.37,0.00047448,0.0004823,0.00047437,0.00048837,0.00047442,0.00049162
0.38,0.00047484,0.00048286,0.00047472,0.00048906,0.00047478,0.00049232
0.39,0.00047521,0.00048342,0.00047509,0.00048976,0.00047515,0.00049304
0.4,0.00047559,0.000484,0.00047546,0.00049047,0.00047552,0.00049378
0.41,0.00047598,0.00048458,0.00047585,0.00049119,0.00047591,0.00049451
0.42,0.00047638,0.00048516,0.00047625,0.00049193,0.00047631,0.00049523
0.43,0.00047679,0.00048576,0.00047666,0.00049267,0.00047672,0.00049596
0.44,0.00047721,0.00048636,0.00047707,0.00049341,0.00047713,0.00049673
0.45,0.00047764,0.00048697,0.0004775,0.00049417,0.00047756,0.00049752
0.46,0.00047808,0.00048759,0.00047794,0.00049492,0.000478,0.00049831
0.47,0.00047853,0.00048821,0.00047839,0.00049567,0.00047845,0.0004991
0.48,0.000479,0.00048884,0.00047885,0.00049643,0.00047891,0.00049989
0.49,0.00047947,0.00048949,0.00047932,0.00049722,0.00047938,0.00050067
0.5,0.00047995,0.00049013,0.0004798,0.00049802,0.00047986,0.00050149
0.51,0.00048045,0.00049079,0.00048029,0.00049882,0.00048036,0.00050232
0.52,0.00048095,0.00049146,0.0004808,0.0004996,0.00048086,0.00050318
0.53,0.00048147,0.00049214,0.00048131,0.00050039,0.00048137,0.00050405
0.54,0.00048199,0.00049282,0.00048183,0.00050121,0.0004819,0.00050492
0.55,0.00048253,0.00049351,0.00048237,0.00050203,0.00048243,0.00050579
0.56,0.00048308,0.00049421,0.00048292,0.00050285,0.00048298,0.00050664
0.57,0.00048364,0.00049492,0.00048347,0.00050367,0.00048354,0.0005075
0.58,0.00048421,0.00049564,0.00048404,0.00050446,0.00048411,0.00050837
0.59,0.00048479,0.00049638,0.00048462,0.00050524,0.00048468,0.00050923
0.6,0.00048538,0.00049712,0.00048521,0.00050604,0.00048527,0.00051009
0.61,0.00048598,0.00049787,0.00048581,0.00050684,0.00048588,0.00051097
0.62,0.0004866,0.00049863,0.00048642,0.00050766,0.00048649,0.00051185
0.63,0.00048722,0.0004994,0.00048705,0.00050849,0.00048711,0.00051274
0.64,0.00048786,0.00050017,0.00048768,0.00050933,0.00048775,0.00051365
0.65,0.00048851,0.00050095,0.00048833,0.00051018,0.00048839,0.00051457
0.66,0.00048916,0.00050174,0.00048898,0.00051105,0.00048905,0.00051548
0.67,0.00048983,0.00050253,0.00048965,0.00051192,0.00048972,0.00051639
0.68,0.00049052,0.00050334,0.00049033,0.00051278,0.0004904,0.00051729
0.69,0.00049121,0.00050415,0.00049103,0.00051364,0.00049109,0.00051819
0.7,0.00049192,0.00050498,0.00049173,0.0005145,0.00049179,0.00051911
0.71001,0.00049263,0.00050581,0.00049244,0.00051536,0.00049251,0.00052004
0.72001,0.00049336,0.00050664,0.00049317,0.00051623,0.00049324,0.00052099
0.73001,0.0004941,0.00050748,0.00049391,0.0005171,0.00049398,0.00052194
0.74001,0.00049485,0.00050832,0.00049466,0.00051796,0.00049473,0.00052287
0.75001,0.00049562,0.00050917,0.00049542,0.00051885,0.00049549,0.00052381
0.76001,0.00049639,0.00051002,0.0004962,0.00051974,0.00049626,0.00052475
0.77001,0.00049718,0.00051089,0.00049698,0.00052064,0.00049705,0.00052569
0.78001,0.00049798,0.00051176,0.00049778,0.00052156,0.00049785,0.00052667
0.79001,0.00049879,0.00051264,0.00049859,0.00052247,0.00049865,0.00052765
0.80001,0.00049961,0.00051351,0.00049941,0.00052339,0.00049948,0.00052865
0.81001,0.00050044,0.00051439,0.00050024,0.00052432,0.00050031,0.00052966
0.82001,0.00050129,0.00051528,0.00050109,0.00052526,0.00050116,0.00053067
0.83001,0.00050215,0.00051619,0.00050195,0.00052619,0.00050201,0.00053168
0.84001,0.00050302,0.0005171,0.00050282,0.00052713,0.00050288,0.00053271
0.85001,0.00050391,0.00051801,0.0005037,0.00052808,0.00050377,0.00053373
0.86001,0.0005048,0.00051894,0.0005046,0.00052904,0.00050466,0.00053476
0.87001,0.00050571,0.00051988,0.0005055,0.00053001,0.00050557,0.00053579
0.88001,0.00050664,0.00052082,0.00050642,0.000531,0.00050649,0.00053682
0.89001,0.00050757,0.00052177,0.00050736,0.000532,0.00050743,0.00053785
0.90001,0.00050852,0.00052273,0.0005083,0.00053301,0.00050837,0.00053891
0.91001,0.00050948,0.0005237,0.00050926,0.00053401,0.00050933,0.00053998
0.92002,0.00051045,0.00052467,0.00051023,0.00053503,0.0005103,0.00054106
0.93002,0.00051143,0.00052566,0.00051121,0.00053605,0.00051128,0.00054213
0.94002,0.00051243,0.00052666,0.00051221,0.00053709,0.00051228,0.00054323
0.95002,0.00051344,0.00052768,0.00051322,0.00053814,0.00051329,0.00054434
0.96002,0.00051447,0.0005287,0.00051424,0.00053921,0.00051431,0.00054546
0.97002,0.0005155,0.00052973,0.00051528,0.00054029,0.00051535,0.00054658
0.98002,0.00051655,0.00053077,0.00051633,0.0005414,0.0005164,0.00054774
0.99002,0.00051762,0.00053183,0.00051739,0.00054252,0.00051746,0.0005489
1,0.0005187,0.0005329,0.00051847,0.00054363,0.00051854,0.00055008
1.01,0.00051979,0.00053398,0.00051956,0.00054475,0.00051963,0.00055125
1.02,0.00052089,0.00053508,0.00052066,0.00054588,0.00052073,0.00055243
1.03,0.00052201,0.0005362,0.00052178,0.00054703,0.00052185,0.00055364
1.04,0.00052314,0.00053732,0.00052291,0.00054818,0.00052298,0.00055486
1.05,0.00052429,0.00053847,0.00052405,0.00054934,0.00052412,0.00055608
1.06,0.00052545,0.00053962,0.00052521,0.0005505,0.00052528,0.0005573
1.07,0.00052662,0.00054078,0.00052638,0.00055166,0.00052645,0.00055853
1.08,0.0005278,0.00054196,0.00052756,0.00055283,0.00052763,0.00055978
1.09,0.000529,0.00054314,0.00052876,0.00055402,0.00052883,0.00056103
1.1,0.00053022,0.00054435,0.00052997,0.00055523,0.00053005,0.0005623
1.11,0.00053145,0.00054556,0.0005312,0.00055645,0.00053127,0.00056356
1.12,0.00053269,0.0005468,0.00053244,0.00055769,0.00053251,0.00056483
1.13,0.00053394,0.00054805,0.00053369,0.00055894,0.00053377,0.00056611
1.14,0.00053522,0.00054931,0.00053496,0.0005602,0.00053504,0.0005674
1.15,0.0005365,0.00055059,0.00053625,0.00056149,0.00053632,0.0005687
1.16,0.0005378,0.00055188,0.00053755,0.00056279,0.00053762,0.00057002
1.17,0.00053912,0.00055319,0.00053886,0.00056412,0.00053893,0.00057135
1.18,0.00054045,0.0005545,0.00054019,0.00056545,0.00054026,0.00057271
1.19,0.00054179,0.00055583,0.00054153,0.00056679,0.00054161,0.00057408
1.2,0.00054315,0.00055717,0.00054289,0.00056816,0.00054296,0.00057545
1.21,0.00054452,0.00055851,0.00054426,0.00056953,0.00054434,0.00057683
1.22,0.00054591,0.00055988,0.00054565,0.00057092,0.00054572,0.00057823
1.23,0.00054732,0.00056126,0.00054705,0.00057232,0.00054713,0.00057964
1.24,0.00054874,0.00056266,0.00054846,0.00057375,0.00054854,0.00058107
1.25,0.00055017,0.00056408,0.0005499,0.0005752,0.00054997,0.00058251
1.26,0.00055162,0.00056551,0.00055134,0.00057666,0.00055142,0.00058397
1.27,0.00055308,0.00056697,0.00055281,0.00057814,0.00055288,0.00058546
1.28,0.00055456,0.00056844,0.00055428,0.00057963,0.00055436,0.00058698
1.29,0.00055606,0.00056992,0.00055578,0.00058113,0.00055586,0.0005885
1.3,0.00055757,0.00057142,0.00055729,0.00058264,0.00055737,0.00059003
1.31,0.0005591,0.00057294,0.00055881,0.00058417,0.00055889,0.00059158
1.32,0.00056064,0.00057447,0.00056035,0.00058572,0.00056043,0.00059317
1.33,0.0005622,0.00057601,0.00056191,0.00058729,0.00056199,0.00059477
1.34,0.00056378,0.00057757,0.00056348,0.00058886,0.00056357,0.0005964
1.35,0.00056537,0.00057915,0.00056507,0.00059045,0.00056515,0.00059804
1.36,0.00056697,0.00058074,0.00056668,0.00059204,0.00056676,0.00059968
1.37,0.0005686,0.00058234,0.0005683,0.00059367,0.00056838,0.00060131
1.38,0.00057024,0.00058396,0.00056993,0.00059532,0.00057002,0.00060295
1.39,0.00057189,0.00058559,0.00057159,0.00059701,0.00057167,0.0006046
1.4,0.00057356,0.00058724,0.00057326,0.0005987,0.00057334,0.00060628
1.41,0.00057525,0.00058891,0.00057494,0.0006004,0.00057503,0.00060796
1.42,0.00057696,0.00059059,0.00057665,0.00060213,0.00057673,0.00060965
1.43,0.00057868,0.00059228,0.00057837,0.00060386,0.00057845,0.00061136
1.44,0.00058042,0.00059399,0.0005801,0.00060561,0.00058019,0.00061308
1.45,0.00058217,0.00059571,0.00058186,0.00060738,0.00058194,0.00061481
1.46,0.00058395,0.00059745,0.00058363,0.00060917,0.00058371,0.00061656
1.47,0.00058574,0.0005992,0.00058542,0.00061097,0.0005855,0.00061832
1.48,0.00058755,0.00060097,0.00058722,0.0006128,0.00058731,0.00062011
1.49,0.00058937,0.00060277,0.00058904,0.00061463,0.00058913,0.00062191
1.5,0.00059121,0.00060457,0.00059088,0.00061648,0.00059097,0.00062373
1.51,0.00059307,0.00060639,0.00059274,0.00061835,0.00059283,0.00062558
1.52,0.00059495,0.00060823,0.00059461,0.00062023,0.0005947,0.00062747
1.53,0.00059685,0.00061009,0.00059651,0.00062212,0.0005966,0.00062936
1.54,0.00059876,0.00061197,0.00059842,0.00062404,0.00059851,0.00063126
1.55,0.00060069,0.00061386,0.00060034,0.00062599,0.00060044,0.00063318
1.56,0.00060264,0.00061577,0.00060229,0.00062795,0.00060238,0.00063511
1.57,0.0006046,0.00061769,0.00060425,0.00062994,0.00060435,0.00063705
1.58,0.00060659,0.00061963,0.00060624,0.00063193,0.00060633,0.00063902
1.59,0.00060859,0.00062159,0.00060824,0.00063395,0.00060833,0.00064102
1.6,0.00061061,0.00062358,0.00061025,0.000636,0.00061035,0.00064305
1.61,0.00061265,0.00062558,0.00061229,0.00063806,0.00061239,0.00064508
1.62,0.00061471,0.00062761,0.00061435,0.00064014,0.00061444,0.00064712
1.63,0.00061679,0.00062965,0.00061642,0.00064226,0.00061652,0.00064919
1.64,0.00061889,0.00063171,0.00061852,0.00064438,0.00061861,0.00065129
1.65,0.000621,0.0006338,0.00062063,0.00064653,0.00062072,0.00065341
1.66,0.00062314,0.0006359,0.00062276,0.00064868,0.00062285,0.00065555
1.67,0.00062529,0.00063803,0.00062491,0.00065086,0.000625,0.00065769
1.68,0.00062746,0.00064017,0.00062708,0.00065306,0.00062717,0.00065983
1.69,0.00062965,0.00064232,0.00062926,0.00065528,0.00062936,0.000662
1.7,0.00063186,0.0006445,0.00063147,0.0006575,0.00063157,0.00066418
1.71,0.00063409,0.0006467,0.0006337,0.00065974,0.0006338,0.0006664
1.72,0.00063634,0.00064892,0.00063594,0.00066198,0.00063604,0.00066863
1.73,0.00063861,0.00065117,0.00063821,0.00066423,0.00063831,0.00067087
1.74,0.0006409,0.00065344,0.0006405,0.00066652,0.0006406,0.00067313
1.75,0.00064321,0.00065573,0.0006428,0.00066882,0.0006429,0.00067541
1.76,0.00064554,0.00065804,0.00064513,0.00067114,0.00064523,0.00067771
1.77,0.00064789,0.00066037,0.00064747,0.00067347,0.00064757,0.00068006
1.78,0.00065026,0.00066272,0.00064984,0.00067586,0.00064994,0.00068244
1.79,0.00065265,0.00066509,0.00065223,0.00067826,0.00065233,0.00068485
1.8,0.00065506,0.00066748,0.00065463,0.00068067,0.00065474,0.0006873
1.81,0.0006575,0.00066989,0.00065706,0.0006831,0.00065716,0.00068975
1.82,0.00065995,0.00067232,0.00065951,0.00068557,0.00065961,0.0006922
1.83,0.00066242,0.00067477,0.00066198,0.00068805,0.00066208,0.00069468
1.84,0.00066491,0.00067724,0.00066447,0.00069054,0.00066457,0.00069718
1.85,0.00066743,0.00067972,0.00066697,0.00069307,0.00066708,0.0006997
1.86,0.00066996,0.00068222,0.00066951,0.00069563,0.00066961,0.00070223
1.87,0.00067252,0.00068475,0.00067206,0.00069821,0.00067217,0.00070478
1.88,0.0006751,0.0006873,0.00067463,0.0007008,0.00067474,0.00070736
1.89,0.0006777,0.00068988,0.00067722,0.00070343,0.00067733,0.00070995
1.9,0.00068032,0.00069247,0.00067984,0.00070608,0.00067995,0.00071257
1.91,0.00068296,0.00069508,0.00068248,0.00070875,0.00068259,0.00071521
1.92,0.00068563,0.00069771,0.00068514,0.00071143,0.00068525,0.00071788
1.93,0.00068831,0.00070036,0.00068782,0.00071414,0.00068793,0.00072057
1.94,0.00069102,0.00070303,0.00069052,0.00071686,0.00069063,0.00072328
1.95,0.00069375,0.00070573,0.00069325,0.0007196,0.00069336,0.00072602
1.9599,0.00069651,0.00070845,0.000696,0.00072235,0.00069611,0.00072879
1.9699,0.00069928,0.00071119,0.00069877,0.00072513,0.00069888,0.00073159
1.9799,0.00070208,0.00071396,0.00070156,0.00072793,0.00070167,0.0007344
1.9899,0.0007049,0.00071675,0.00070437,0.00073074,0.00070449,0.00073723
1.9999,0.00070774,0.00071956,0.00070721,0.00073357,0.00070732,0.00074007
2.0099,0.00071061,0.0007224,0.00071007,0.00073643,0.00071018,0.00074291
2.0199,0.0007135,0.00072525,0.00071295,0.00073931,0.00071307,0.00074577
2.0299,0.00071641,0.00072814,0.00071585,0.0007422,0.00071597,0.00074863
2.0399,0.00071934,0.00073104,0.00071878,0.00074512,0.0007189,0.00075151
2.0499,0.0007223,0.00073397,0.00072173,0.00074806,0.00072185,0.00075442
2.0599,0.00072528,0.00073692,0.00072471,0.00075103,0.00072483,0.00075735
2.0699,0.00072829,0.0007399,0.00072771,0.00075401,0.00072782,0.00076032
2.0799,0.00073132,0.0007429,0.00073073,0.00075701,0.00073085,0.00076331
2.0899,0.00073437,0.00074592,0.00073377,0.00076002,0.00073389,0.00076633
2.0999,0.00073745,0.00074896,0.00073684,0.00076306,0.00073696,0.00076939
2.1099,0.00074055,0.00075204,0.00073994,0.00076612,0.00074006,0.00077248
2.1199,0.00074368,0.00075514,0.00074305,0.00076921,0.00074317,0.0007756
2.1299,0.00074682,0.00075827,0.00074619,0.00077233,0.00074631,0.00077874
2.1399,0.00075,0.00076142,0.00074936,0.00077547,0.00074948,0.00078191
2.1499,0.00075319,0.0007646,0.00075255,0.00077863,0.00075267,0.00078508
2.1599,0.00075642,0.00076781,0.00075576,0.0007818,0.00075588,0.00078827
2.1699,0.00075966,0.00077103,0.000759,0.00078499,0.00075912,0.00079149
2.1799,0.00076293,0.00077428,0.00076226,0.00078819,0.00076238,0.00079474
2.1899,0.00076623,0.00077755,0.00076555,0.00079142,0.00076567,0.00079802
2.1999,0.00076955,0.00078084,0.00076886,0.00079467,0.00076898,0.0008013
2.2099,0.0007729,0.00078417,0.0007722,0.00079793,0.00077232,0.00080461
2.2199,0.00077627,0.00078752,0.00077556,0.00080123,0.00077568,0.00080793
2.2299,0.00077967,0.00079089,0.00077895,0.00080455,0.00077907,0.00081129
2.2399,0.00078309,0.00079429,0.00078236,0.00080791,0.00078248,0.00081466
2.2499,0.00078654,0.00079771,0.0007858,0.00081128,0.00078592,0.00081806
2.2599,0.00079002,0.00080116,0.00078926,0.00081467,0.00078938,0.00082147
2.2699,0.00079352,0.00080463,0.00079275,0.00081811,0.00079287,0.00082491
2.2799,0.00079705,0.00080812,0.00079627,0.00082156,0.00079639,0.00082838
2.2899,0.0008006,0.00081164,0.00079981,0.00082504,0.00079993,0.00083188
2.2999,0.00080418,0.00081519,0.00080338,0.00082855,0.00080349,0.00083542
2.3099,0.00080778,0.00081877,0.00080697,0.00083207,0.00080709,0.000839
2.3199,0.00081141,0.00082237,0.00081059,0.00083562,0.00081071,0.00084258
2.3299,0.00081507,0.00082601,0.00081424,0.00083919,0.00081435,0.00084617
2.3399,0.00081876,0.00082968,0.00081791,0.00084279,0.00081802,0.00084977
2.3499,0.00082247,0.00083337,0.00082161,0.00084642,0.00082172,0.0008534
2.3599,0.00082621,0.00083709,0.00082534,0.00085008,0.00082545,0.00085704
2.3699,0.00082998,0.00084084,0.00082909,0.00085378,0.0008292,0.00086071
2.3799,0.00083377,0.00084462,0.00083288,0.00085751,0.00083298,0.00086439
2.3899,0.00083759,0.00084842,0.00083668,0.00086129,0.00083678,0.00086811
2.3999,0.00084144,0.00085225,0.00084052,0.00086509,0.00084062,0.00087184
2.4099,0.00084532,0.00085611,0.00084438,0.00086893,0.00084448,0.00087558
2.4199,0.00084922,0.00086,0.00084828,0.00087279,0.00084837,0.00087935
2.4299,0.00085315,0.00086391,0.0008522,0.00087668,0.00085229,0.00088315
2.4399,0.00085711,0.00086785,0.00085614,0.00088059,0.00085623,0.000887
2.4499,0.0008611,0.00087181,0.00086012,0.00088452,0.0008602,0.00089086
2.4599,0.00086512,0.0008758,0.00086412,0.00088849,0.0008642,0.00089476
2.4699,0.00086916,0.00087982,0.00086815,0.00089249,0.00086823,0.0008987
2.4799,0.00087324,0.00088387,0.00087221,0.00089651,0.00087228,0.00090268
2.4899,0.00087734,0.00088795,0.0008763,0.00090055,0.00087637,0.00090669
2.4999,0.00088147,0.00089205,0.00088041,0.00090461,0.00088048,0.00091074
2.5099,0.00088563,0.00089619,0.00088456,0.0009087,0.00088462,0.00091485
2.5199,0.00088982,0.00090036,0.00088874,0.00091283,0.00088879,0.00091898
2.5299,0.00089404,0.00090455,0.00089294,0.000917,0.00089299,0.00092313
2.5399,0.00089829,0.00090877,0.00089717,0.0009212,0.00089722,0.00092729
2.5499,0.00090256,0.00091303,0.00090144,0.00092544,0.00090147,0.00093147
2.5599,0.00090687,0.00091732,0.00090573,0.00092969,0.00090576,0.00093567
2.5699,0.00091121,0.00092163,0.00091005,0.00093398,0.00091008,0.00093991
2.5799,0.00091557,0.00092596,0.0009144,0.0009383,0.00091442,0.00094419
2.5899,0.00091997,0.00093033,0.00091878,0.00094264,0.0009188,0.00094851
2.5999,0.0009244,0.00093473,0.0009232,0.00094702,0.0009232,0.00095286
2.6099,0.00092885,0.00093916,0.00092764,0.00095144,0.00092764,0.00095724
2.6199,0.00093334,0.00094362,0.00093211,0.00095589,0.0009321,0.00096167
2.6299,0.00093786,0.00094811,0.00093661,0.00096036,0.0009366,0.00096614
2.6399,0.00094241,0.00095264,0.00094115,0.00096485,0.00094112,0.00097064
2.6499,0.00094699,0.00095719,0.00094571,0.00096937,0.00094568,0.00097518
2.6599,0.0009516,0.00096178,0.00095031,0.00097391,0.00095027,0.00097975
2.6699,0.00095624,0.0009664,0.00095493,0.00097848,0.00095489,0.00098434
2.6799,0.00096091,0.00097105,0.00095959,0.00098307,0.00095953,0.00098893
2.6899,0.00096562,0.00097573,0.00096428,0.0009877,0.00096421,0.00099355
2.6999,0.00097036,0.00098044,0.000969,0.00099236,0.00096893,0.00099822
2.7099,0.00097512,0.00098518,0.00097376,0.00099705,0.00097367,0.0010029
2.7199,0.00097992,0.00098995,0.00097854,0.0010018,0.00097844,0.0010076
2.7299,0.00098476,0.00099476,0.00098336,0.0010065,0.00098325,0.0010124
2.7399,0.00098962,0.0009996,0.00098821,0.0010113,0.00098809,0.0010172
2.7499,0.00099452,0.0010045,0.00099309,0.0010161,0.00099296,0.001022
2.7599,0.00099945,0.0010094,0.00099801,0.001021,0.00099787,0.0010269
2.7699,0.0010044,0.0010143,0.001003,0.0010258,0.0010028,0.0010318
2.7799,0.0010094,0.0010193,0.0010079,0.0010307,0.0010078,0.0010367
2.7899,0.0010144,0.0010243,0.001013,0.0010357,0.0010128,0.0010416
2.7999,0.0010195,0.0010293,0.001018,0.0010406,0.0010178,0.0010466
2.8099,0.0010246,0.0010344,0.0010231,0.0010456,0.0010229,0.0010516
2.8199,0.0010297,0.0010395,0.0010282,0.0010506,0.001028,0.0010567
2.8299,0.0010349,0.0010446,0.0010333,0.0010557,0.0010331,0.0010617
2.8399,0.0010401,0.0010498,0.0010385,0.0010609,0.0010383,0.0010668
2.8499,0.0010453,0.001055,0.0010437,0.001066,0.0010435,0.001072
2.8599,0.0010506,0.0010603,0.001049,0.0010712,0.0010487,0.0010771
2.8699,0.0010559,0.0010656,0.0010543,0.0010765,0.001054,0.0010823
2.8799,0.0010612,0.0010709,0.0010596,0.0010817,0.0010593,0.0010875
2.8899,0.0010666,0.0010762,0.001065,0.0010871,0.0010647,0.0010928
2.8999,0.001072,0.0010816,0.0010704,0.0010924,0.0010701,0.0010981
2.9099,0.0010775,0.001087,0.0010758,0.0010978,0.0010755,0.0011034
2.9199,0.001083,0.0010925,0.0010813,0.0011032,0.0010809,0.0011088
2.9299,0.0010885,0.001098,0.0010868,0.0011086,0.0010864,0.0011142
2.9399,0.001094,0.0011035,0.0010923,0.0011141,0.0010919,0.0011197
2.9499,0.0010996,0.0011091,0.0010979,0.0011196,0.0010975,0.0011252
2.9599,0.0011053,0.0011147,0.0011035,0.0011252,0.0011031,0.0011308
2.9699,0.0011109,0.0011203,0.0011092,0.0011308,0.0011087,0.0011363
2.9799,0.0011166,0.001126,0.0011148,0.0011364,0.0011144,0.001142
2.9899,0.0011224,0.0011318,0.0011206,0.0011421,0.0011201,0.0011476
2.9999,0.0011282,0.0011375,0.0011263,0.0011478,0.0011259,0.0011533
3.0099,0.001134,0.0011433,0.0011322,0.0011535,0.0011317,0.0011591
3.0199,0.0011399,0.0011491,0.001138,0.0011593,0.0011375,0.0011648
3.0299,0.0011458,0.001155,0.0011439,0.0011651,0.0011434,0.0011706
3.0399,0.0011517,0.0011609,0.0011498,0.001171,0.0011493,0.0011764
3.0499,0.0011577,0.0011669,0.0011558,0.0011769,0.0011553,0.0011823
3.0599,0.0011637,0.0011729,0.0011618,0.0011828,0.0011612,0.0011883
3.0699,0.0011698,0.001179,0.0011679,0.0011888,0.0011673,0.0011942
3.0799,0.0011759,0.001185,0.0011739,0.0011949,0.0011734,0.0012002
3.0899,0.0011821,0.0011912,0.0011801,0.001201,0.0011795,0.0012063
3.0999,0.0011883,0.0011974,0.0011863,0.0012071,0.0011856,0.0012124
3.1099,0.0011945,0.0012036,0.0011925,0.0012133,0.0011918,0.0012186
3.1199,0.0012008,0.0012098,0.0011988,0.0012196,0.0011981,0.0012248
3.1299,0.0012071,0.0012161,0.0012051,0.0012259,0.0012044,0.001231
3.1399,0.0012135,0.0012225,0.0012114,0.0012322,0.0012107,0.0012373
3.1499,0.0012199,0.0012289,0.0012178,0.0012385,0.0012171,0.0012436
3.1599,0.0012264,0.0012353,0.0012243,0.0012449,0.0012236,0.00125
3.1699,0.0012329,0.0012418,0.0012308,0.0012513,0.00123,0.0012565
3.1799,0.0012394,0.0012484,0.0012373,0.0012578,0.0012366,0.001263
3.1899,0.001246,0.0012549,0.0012439,0.0012644,0.0012431,0.0012695
3.1999,0.0012527,0.0012616,0.0012506,0.0012709,0.0012498,0.001276
3.2099,0.0012594,0.0012682,0.0012573,0.0012775,0.0012564,0.0012826
3.2199,0.0012662,0.001275,0.001264,0.0012842,0.0012632,0.0012892
3.2299,0.001273,0.0012817,0.0012708,0.0012909,0.0012699,0.0012959
3.2399,0.0012798,0.0012886,0.0012777,0.0012977,0.0012768,0.0013026
3.2499,0.0012867,0.0012954,0.0012846,0.0013045,0.0012837,0.0013094
3.2599,0.0012937,0.0013024,0.0012916,0.0013114,0.0012906,0.0013163
3.2699,0.0013007,0.0013094,0.0012986,0.0013183,0.0012976,0.0013232
3.2799,0.0013078,0.0013164,0.0013056,0.0013253,0.0013046,0.0013302
3.2899,0.0013149,0.0013235,0.0013128,0.0013324,0.0013117,0.0013372
3.2999,0.0013221,0.0013306,0.00132,0.0013395,0.0013189,0.0013443
3.3099,0.0013293,0.0013379,0.0013272,0.0013466,0.0013261,0.0013515
3.3199,0.0013366,0.0013451,0.0013345,0.0013539,0.0013334,0.0013587
3.3298,0.001344,0.0013524,0.0013419,0.0013611,0.0013408,0.0013659
3.3398,0.0013514,0.0013598,0.0013493,0.0013685,0.0013482,0.0013733
3.3498,0.0013589,0.0013672,0.0013568,0.0013759,0.0013556,0.0013807
3.3598,0.0013664,0.0013747,0.0013643,0.0013834,0.0013632,0.0013881
3.3698,0.001374,0.0013823,0.0013719,0.0013909,0.0013708,0.0013957
3.3798,0.0013817,0.0013899,0.0013796,0.0013985,0.0013784,0.0014033
3.3898,0.0013894,0.0013976,0.0013874,0.0014062,0.0013861,0.001411
3.3998,0.0013972,0.0014054,0.0013952,0.001414,0.0013939,0.0014187
3.4098,0.0014051,0.0014132,0.0014031,0.0014218,0.0014018,0.0014265
3.4198,0.001413,0.0014211,0.0014111,0.0014296,0.0014098,0.0014344
3.4298,0.001421,0.0014291,0.0014191,0.0014376,0.0014178,0.0014424
3.4398,0.0014291,0.0014371,0.0014272,0.0014456,0.0014259,0.0014504
3.4498,0.0014372,0.0014452,0.0014354,0.0014537,0.001434,0.0014585
3.4598,0.0014454,0.0014534,0.0014437,0.0014619,0.0014423,0.0014667
3.4698,0.0014537,0.0014616,0.001452,0.0014702,0.0014506,0.001475
3.4798,0.0014621,0.0014699,0.0014605,0.0014786,0.001459,0.0014834
3.4898,0.0014705,0.0014783,0.001469,0.001487,0.0014675,0.0014918
3.4998,0.001479,0.0014868,0.0014776,0.0014956,0.0014761,0.0015003
3.5098,0.0014876,0.0014953,0.0014863,0.0015042,0.0014848,0.001509
3.5198,0.0014963,0.001504,0.0014951,0.0015129,0.0014935,0.0015177
3.5298,0.001505,0.0015127,0.001504,0.0015217,0.0015024,0.0015264
3.5398,0.0015139,0.0015215,0.0015129,0.0015305,0.0015113,0.0015353
3.5498,0.0015228,0.0015303,0.001522,0.0015395,0.0015203,0.0015443
3.5598,0.0015318,0.0015393,0.0015312,0.0015486,0.0015295,0.0015534
3.5698,0.0015409,0.0015483,0.0015404,0.0015578,0.0015387,0.0015625
3.5798,0.0015501,0.0015574,0.0015498,0.0015671,0.001548,0.0015718
3.5898,0.0015594,0.0015667,0.0015593,0.0015764,0.0015575,0.0015811
3.5998,0.0015687,0.001576,0.0015689,0.0015859,0.001567,0.0015906
3.6098,0.0015782,0.0015854,0.0015786,0.0015955,0.0015767,0.0016002
3.6198,0.0015877,0.0015949,0.0015884,0.0016052,0.0015864,0.0016099
3.6298,0.0015974,0.0016045,0.0015983,0.0016151,0.0015963,0.0016197
3.6398,0.0016071,0.0016142,0.0016083,0.001625,0.0016063,0.0016297
3.6498,0.001617,0.001624,0.0016185,0.0016351,0.0016165,0.0016397
3.6598,0.0016269,0.0016339,0.0016287,0.0016452,0.0016267,0.0016499
3.6698,0.0016369,0.0016439,0.0016391,0.0016555,0.0016371,0.0016602
3.6798,0.0016471,0.001654,0.0016496,0.0016659,0.0016476,0.0016706
3.6898,0.0016573,0.0016642,0.0016603,0.0016765,0.0016582,0.0016811
3.6998,0.0016677,0.0016745,0.001671,0.0016872,0.0016689,0.0016918
3.7098,0.0016781,0.0016849,0.0016819,0.001698,0.0016798,0.0017026
3.7198,0.0016887,0.0016954,0.0016929,0.0017089,0.0016909,0.0017135
3.7298,0.0016993,0.001706,0.0017041,0.00172,0.001702,0.0017246
3.7398,0.0017101,0.0017168,0.0017154,0.0017313,0.0017133,0.0017358
3.7498,0.0017209,0.0017276,0.0017268,0.0017426,0.0017248,0.0017472
3.7598,0.0017319,0.0017386,0.0017383,0.0017542,0.0017364,0.0017587
3.7698,0.001743,0.0017496,0.00175,0.0017658,0.0017481,0.0017704
3.7798,0.0017542,0.0017608,0.0017618,0.0017776,0.00176,0.0017823
3.7898,0.0017655,0.0017721,0.0017738,0.0017896,0.0017721,0.0017943
3.7998,0.0017769,0.0017835,0.0017859,0.0018016,0.0017843,0.0018064
3.8098,0.0017885,0.0017951,0.0017982,0.0018138,0.0017966,0.0018187
3.8198,0.0018001,0.0018067,0.0018106,0.0018262,0.0018091,0.0018311
3.8298,0.0018119,0.0018184,0.0018231,0.0018387,0.0018218,0.0018437
3.8398,0.0018237,0.0018303,0.0018358,0.0018513,0.0018346,0.0018565
3.8498,0.0018357,0.0018423,0.0018486,0.0018642,0.0018476,0.0018694
3.8598,0.0018478,0.0018543,0.0018615,0.0018771,0.0018607,0.0018825
3.8698,0.00186,0.0018666,0.0018747,0.0018902,0.0018741,0.0018958
3.8798,0.0018723,0.0018789,0.0018879,0.0019035,0.0018875,0.0019093
3.8898,0.0018848,0.0018913,0.0019013,0.0019169,0.0019012,0.0019229
3.8998,0.0018973,0.0019039,0.0019149,0.0019305,0.001915,0.0019367
3.9098,0.00191,0.0019166,0.0019286,0.0019442,0.0019289,0.0019506
3.9198,0.0019228,0.0019294,0.0019424,0.001958,0.0019431,0.0019648
3.9298,0.0019356,0.0019423,0.0019564,0.0019721,0.0019574,0.0019791
3.9398,0.0019487,0.0019554,0.0019706,0.0019863,0.0019719,0.0019936
3.9498,0.0019618,0.0019685,0.0019849,0.0020007,0.0019865,0.0020083
3.9598,0.001975,0.0019818,0.0019993,0.0020152,0.0020013,0.0020231
3.9698,0.0019884,0.0019952,0.0020139,0.0020298,0.0020163,0.0020381
3.9798,0.0020019,0.0020088,0.0020286,0.0020447,0.0020315,0.0020533
3.9898,0.0020155,0.0020225,0.0020435,0.0020597,0.0020468,0.0020687
3.9998,0.0020292,0.0020362,0.0020586,0.0020748,0.0020623,0.0020843
4.0098,0.002043,0.0020501,0.0020738,0.0020901,0.0020779,0.0021
4.0198,0.002057,0.0020642,0.0020891,0.0021056,0.0020938,0.002116
4.0298,0.002071,0.0020783,0.0021046,0.0021213,0.0021097,0.0021321
4.0398,0.0020852,0.0020926,0.0021203,0.0021371,0.0021259,0.0021483
4.0498,0.0020995,0.002107,0.0021361,0.0021531,0.0021422,0.0021647
4.0598,0.002114,0.0021215,0.0021521,0.0021692,0.0021587,0.0021813
4.0698,0.0021285,0.0021362,0.0021682,0.0021856,0.0021753,0.002198
4.0798,0.0021432,0.0021509,0.0021845,0.002202,0.0021921,0.0022149
4.0898,0.002158,0.0021658,0.002201,0.0022187,0.002209,0.002232
4.0998,0.0021729,0.0021808,0.0022175,0.0022354,0.0022261,0.0022492
4.1098,0.0021879,0.002196,0.0022343,0.0022524,0.0022433,0.0022665
4.1198,0.002203,0.0022112,0.0022512,0.0022695,0.0022606,0.002284
4.1299,0.0022183,0.0022266,0.0022682,0.0022867,0.0022781,0.0023017
4.1399,0.0022336,0.0022421,0.0022853,0.002304,0.0022957,0.0023194
4.1499,0.0022491,0.0022577,0.0023026,0.0023215,0.0023133,0.0023373
4.1599,0.0022647,0.0022735,0.00232,0.0023391,0.0023312,0.0023553
4.1699,0.0022804,0.0022893,0.0023374,0.0023568,0.0023491,0.0023735
4.1799,0.0022963,0.0023053,0.002355,0.0023746,0.0023671,0.0023917
4.1899,0.0023122,0.0023214,0.0023727,0.0023925,0.0023852,0.0024101
4.1999,0.0023283,0.0023376,0.0023905,0.0024105,0.0024035,0.0024286
4.2099,0.0023445,0.0023539,0.0024083,0.0024286,0.0024218,0.0024472
4.2199,0.0023608,0.0023704,0.0024262,0.0024468,0.0024403,0.002466
4.2299,0.0023772,0.002387,0.0024442,0.0024651,0.0024589,0.0024849
4.2399,0.0023937,0.0024037,0.0024622,0.0024835,0.0024777,0.002504
4.2499,0.0024104,0.0024205,0.0024804,0.0025019,0.0024966,0.0025232
4.2599,0.0024271,0.0024374,0.0024986,0.0025205,0.0025157,0.0025426
4.2699,0.002444,0.0024544,0.0025169,0.002539,0.0025349,0.0025621
4.2799,0.002461,0.0024716,0.0025354,0.0025577,0.0025543,0.0025817
4.2899,0.0024781,0.0024888,0.0025539,0.0025765,0.0025738,0.0026015
4.2999,0.0024953,0.0025062,0.0025726,0.0025954,0.0025935,0.0026215
4.3099,0.0025126,0.0025237,0.0025914,0.0026145,0.0026133,0.0026416
4.3199,0.00253,0.0025413,0.0026104,0.0026337,0.0026333,0.0026618
4.3299,0.0025475,0.0025589,0.0026295,0.002653,0.0026534,0.0026822
4.3399,0.0025651,0.0025767,0.0026488,0.0026725,0.0026735,0.0027027
4.3499,0.0025829,0.0025946,0.0026682,0.0026922,0.0026938,0.0027232
4.3599,0.0026007,0.0026126,0.0026879,0.0027121,0.0027142,0.0027438
4.37,0.0026187,0.0026307,0.0027077,0.002732,0.0027346,0.0027644
4.38,0.0026367,0.0026489,0.0027276,0.0027522,0.0027551,0.0027851
4.39,0.0026549,0.0026672,0.0027477,0.0027725,0.0027756,0.0028059
4.4,0.0026731,0.0026856,0.0027679,0.0027929,0.0027961,0.0028267
4.41,0.0026915,0.0027041,0.0027883,0.0028134,0.0028168,0.0028475
4.42,0.0027099,0.0027226,0.0028088,0.0028341,0.0028374,0.0028684
4.43,0.0027284,0.0027413,0.0028293,0.0028548,0.0028581,0.0028893
4.44,0.0027471,0.0027601,0.00285,0.0028756,0.0028789,0.0029102
4.45,0.0027658,0.002779,0.0028707,0.0028964,0.0028998,0.0029312
4.46,0.0027847,0.002798,0.0028914,0.0029174,0.0029207,0.0029522
4.47,0.0028036,0.0028171,0.0029122,0.0029383,0.0029416,0.0029734
4.48,0.0028226,0.0028362,0.0029331,0.0029593,0.0029627,0.0029946
4.49,0.0028417,0.0028555,0.0029539,0.0029803,0.0029839,0.0030159
4.5,0.0028609,0.0028748,0.0029749,0.0030013,0.0030051,0.0030373
4.51,0.0028802,0.0028943,0.0029958,0.0030224,0.0030265,0.0030587
4.52,0.0028996,0.0029138,0.0030168,0.0030435,0.0030479,0.0030802
4.53,0.0029191,0.0029334,0.0030378,0.0030647,0.0030694,0.0031018
4.54,0.0029387,0.0029531,0.0030589,0.0030859,0.003091,0.0031235
4.55,0.0029583,0.0029729,0.00308,0.0031072,0.0031128,0.0031453
4.56,0.002978,0.0029928,0.0031011,0.0031285,0.0031346,0.0031672
4.57,0.0029978,0.0030127,0.0031224,0.0031499,0.0031565,0.0031892
4.58,0.0030176,0.0030327,0.0031436,0.0031713,0.0031785,0.0032113
4.59,0.0030376,0.0030528,0.003165,0.0031928,0.0032006,0.0032335
4.6,0.0030575,0.0030729,0.0031863,0.0032143,0.0032228,0.0032557
4.61,0.0030775,0.003093,0.0032078,0.003236,0.003245,0.003278
4.6201,0.0030976,0.0031132,0.0032293,0.0032576,0.0032673,0.0033003
4.6301,0.0031176,0.0031334,0.0032509,0.0032793,0.0032896,0.0033227
4.6401,0.0031377,0.0031536,0.0032725,0.0033011,0.003312,0.0033452
4.6501,0.0031578,0.0031738,0.0032942,0.0033229,0.0033343,0.0033676
4.6601,0.003178,0.0031941,0.003316,0.0033448,0.0033567,0.0033901
4.6701,0.0031981,0.0032143,0.0033377,0.0033668,0.0033791,0.0034125
4.6801,0.0032182,0.0032346,0.0033596,0.0033887,0.0034015,0.003435
4.6901,0.0032383,0.0032548,0.0033814,0.0034108,0.0034239,0.0034574
4.7001,0.0032584,0.003275,0.0034033,0.0034327,0.0034462,0.0034798
4.7101,0.0032785,0.0032952,0.0034252,0.0034547,0.0034686,0.0035022
4.7201,0.0032986,0.0033154,0.0034471,0.0034767,0.0034908,0.0035246
4.7301,0.0033186,0.0033355,0.003469,0.0034987,0.0035131,0.0035469
4.7401,0.0033386,0.0033556,0.0034909,0.0035207,0.0035353,0.0035692
4.7501,0.0033586,0.0033756,0.0035128,0.0035427,0.0035574,0.0035915
4.7601,0.0033785,0.0033957,0.0035346,0.0035646,0.0035795,0.0036137
4.7701,0.0033984,0.0034156,0.0035564,0.0035865,0.0036015,0.0036359
4.7801,0.0034182,0.0034355,0.0035782,0.0036084,0.0036234,0.003658
4.7901,0.0034379,0.0034554,0.0036,0.0036302,0.0036453,0.00368
4.8001,0.0034576,0.0034751,0.0036217,0.0036519,0.0036671,0.003702
4.8101,0.0034772,0.0034948,0.0036433,0.0036737,0.0036887,0.0037238
4.8201,0.0034968,0.0035145,0.0036649,0.0036953,0.0037103,0.0037456
4.8301,0.0035162,0.003534,0.0036864,0.0037169,0.0037318,0.0037672
4.8401,0.0035356,0.0035535,0.0037079,0.0037383,0.0037531,0.0037887
4.8501,0.0035549,0.0035728,0.0037293,0.0037597,0.0037743,0.00381
4.8601,0.0035741,0.0035921,0.0037506,0.003781,0.0037954,0.0038313
4.8702,0.0035933,0.0036113,0.0037718,0.0038022,0.0038163,0.0038523
4.8802,0.0036123,0.0036304,0.003793,0.0038234,0.0038371,0.0038732
4.8902,0.0036312,0.0036493,0.003814,0.0038444,0.0038576,0.0038939
4.9002,0.00365,0.0036682,0.0038349,0.0038653,0.003878,0.0039143
4.9102,0.0036688,0.003687,0.0038558,0.0038862,0.0038981,0.0039346
4.9202,0.0036874,0.0037056,0.0038765,0.0039069,0.003918,0.0039546
4.9302,0.0037058,0.0037241,0.0038971,0.0039274,0.0039377,0.0039743
4.9402,0.0037242,0.0037426,0.0039176,0.0039478,0.0039571,0.0039939
4.9502,0.0037425,0.0037608,0.0039379,0.0039681,0.0039764,0.0040132
4.9602,0.0037606,0.003779,0.003958,0.0039882,0.0039954,0.0040322
4.9702,0.0037786,0.003797,0.003978,0.0040081,0.0040141,0.004051
4.9802,0.0037965,0.0038149,0.0039977,0.0040278,0.0040327,0.0040696
4.9902,0.0038143,0.0038327,0.0040173,0.0040474,0.004051,0.0040879
5.0002,0.0038319,0.0038503,0.0040367,0.0040668,0.0040691,0.0041061
5.0102,0.0038494,0.0038678,0.0040559,0.0040859,0.0040871,0.004124
5.0202,0.0038668,0.0038852,0.0040748,0.0041048,0.0041049,0.0041418
5.0302,0.003884,0.0039025,0.0040935,0.0041235,0.0041225,0.0041594
5.0402,0.0039012,0.0039196,0.004112,0.0041419,0.00414,0.0041769
5.0502,0.0039182,0.0039366,0.0041302,0.0041602,0.0041574,0.0041943
5.0602,0.0039351,0.0039536,0.0041482,0.0041781,0.0041746,0.0042115
5.0702,0.003952,0.0039704,0.004166,0.0041959,0.0041917,0.0042286
5.0802,0.0039686,0.003987,0.0041835,0.0042133,0.0042087,0.0042456
5.0902,0.0039852,0.0040036,0.0042008,0.0042306,0.0042256,0.0042625
5.1002,0.0040017,0.0040201,0.0042179,0.0042476,0.0042424,0.0042792
5.1102,0.0040181,0.0040364,0.0042347,0.0042644,0.0042591,0.0042959
5.1203,0.0040344,0.0040527,0.0042513,0.0042809,0.0042756,0.0043124
5.1303,0.0040505,0.0040688,0.0042676,0.0042972,0.0042921,0.0043289
5.1403,0.0040666,0.0040849,0.0042838,0.0043133,0.0043084,0.0043452
5.1503,0.0040826,0.0041009,0.0042997,0.0043291,0.0043246,0.0043614
5.1603,0.0040985,0.0041167,0.0043153,0.0043448,0.0043407,0.0043775
5.1703,0.0041142,0.0041325,0.0043308,0.0043602,0.0043567,0.0043935
5.1803,0.0041299,0.0041481,0.0043461,0.0043753,0.0043725,0.0044093
5.1903,0.0041455,0.0041636,0.0043612,0.0043904,0.0043881,0.004425
5.2003,0.004161,0.0041791,0.0043761,0.0044052,0.0044036,0.0044404
5.2103,0.0041764,0.0041945,0.0043908,0.0044199,0.0044189,0.0044558
5.2203,0.0041917,0.0042097,0.0044054,0.0044344,0.0044341,0.004471
5.2303,0.0042068,0.0042249,0.0044198,0.0044488,0.0044491,0.004486
5.2403,0.004222,0.0042399,0.0044341,0.0044631,0.0044639,0.0045009
5.2503,0.004237,0.0042549,0.0044483,0.0044772,0.0044786,0.0045156
5.2603,0.0042519,0.0042698,0.0044624,0.0044913,0.0044932,0.0045302
5.2703,0.0042667,0.0042845,0.0044763,0.0045052,0.0045076,0.0045446
5.2803,0.0042814,0.0042992,0.0044902,0.0045191,0.0045219,0.0045588
5.2903,0.0042961,0.0043138,0.0045041,0.004533,0.004536,0.0045729
5.3003,0.0043106,0.0043283,0.0045179,0.0045467,0.00455,0.0045869
5.3103,0.004325,0.0043427,0.0045316,0.0045605,0.0045639,0.0046008
5.3203,0.0043394,0.004357,0.0045453,0.0045742,0.0045777,0.0046145
5.3303,0.0043537,0.0043713,0.0045589,0.0045878,0.0045913,0.0046281
5.3403,0.0043678,0.0043854,0.0045725,0.0046015,0.0046049,0.0046416
5.3503,0.0043819,0.0043995,0.0045861,0.0046151,0.0046183,0.004655
5.3604,0.0043959,0.0044134,0.0045997,0.0046287,0.0046317,0.0046683
5.3704,0.0044098,0.0044273,0.0046132,0.0046424,0.0046449,0.0046814
5.3804,0.0044237,0.0044412,0.0046268,0.004656,0.0046581,0.0046945
5.3904,0.0044374,0.0044549,0.0046403,0.0046697,0.0046711,0.0047074
5.4004,0.0044511,0.0044686,0.0046539,0.0046833,0.004684,0.0047203
5.4104,0.0044647,0.0044822,0.0046674,0.0046969,0.0046968,0.004733
5.4204,0.0044783,0.0044957,0.0046809,0.0047105,0.0047095,0.0047456
5.4304,0.0044918,0.0045092,0.0046944,0.0047242,0.0047221,0.004758
5.4404,0.0045052,0.0045226,0.0047078,0.0047378,0.0047345,0.0047705
5.4504,0.0045186,0.0045359,0.0047213,0.0047514,0.0047469,0.0047828
5.4604,0.0045319,0.0045493,0.0047347,0.004765,0.0047591,0.0047949
5.4704,0.0045452,0.0045625,0.0047481,0.0047785,0.0047712,0.004807
5.4804,0.0045584,0.0045758,0.0047615,0.004792,0.0047833,0.004819
5.4904,0.0045716,0.004589,0.0047749,0.0048055,0.0047952,0.004831
5.5004,0.0045847,0.0046022,0.0047882,0.004819,0.0048071,0.0048428
5.5104,0.0045979,0.0046153,0.0048015,0.0048324,0.0048189,0.0048546
5.5204,0.004611,0.0046284,0.0048147,0.0048458,0.0048306,0.0048663
5.5304,0.004624,0.0046415,0.0048279,0.0048592,0.0048424,0.0048781
5.5404,0.0046371,0.0046546,0.0048411,0.0048725,0.0048541,0.0048898
5.5504,0.0046501,0.0046676,0.0048543,0.0048858,0.0048658,0.0049015
5.5604,0.0046631,0.0046807,0.0048674,0.0048991,0.0048776,0.0049133
5.5704,0.0046762,0.0046937,0.0048805,0.0049123,0.0048893,0.0049251
5.5804,0.0046892,0.0047067,0.0048935,0.0049255,0.0049012,0.0049369
5.5904,0.0047022,0.0047198,0.0049065,0.0049387,0.0049131,0.0049488
5.6004,0.0047152,0.0047328,0.0049196,0.0049519,0.004925,0.0049607
5.6105,0.0047282,0.0047458,0.0049325,0.0049651,0.0049371,0.0049728
5.6205,0.0047413,0.0047588,0.0049455,0.0049782,0.0049492,0.004985
5.6305,0.0047543,0.0047719,0.0049585,0.0049914,0.0049615,0.0049972
5.6405,0.0047673,0.0047849,0.0049715,0.0050046,0.0049738,0.0050096
5.6505,0.0047804,0.004798,0.0049845,0.0050178,0.0049863,0.005022
5.6605,0.0047935,0.0048112,0.0049975,0.005031,0.0049989,0.0050346
5.6705,0.0048066,0.0048243,0.0050105,0.0050442,0.0050117,0.0050473
5.6805,0.0048198,0.0048375,0.0050235,0.0050574,0.0050245,0.0050602
5.6905,0.004833,0.0048507,0.0050366,0.0050707,0.0050375,0.0050731
5.7005,0.0048462,0.0048639,0.0050497,0.005084,0.0050507,0.0050862
5.7105,0.0048594,0.0048772,0.0050628,0.0050973,0.0050639,0.0050995
5.7205,0.0048727,0.0048905,0.0050759,0.0051106,0.0050773,0.0051128
5.7305,0.004886,0.0049039,0.0050891,0.0051239,0.0050908,0.0051263
5.7405,0.0048993,0.0049172,0.0051023,0.0051373,0.0051045,0.0051399
5.7505,0.0049127,0.0049307,0.0051156,0.0051507,0.0051182,0.0051536
5.7605,0.0049261,0.0049441,0.0051289,0.0051641,0.0051321,0.0051675
5.7705,0.0049396,0.0049576,0.0051422,0.0051775,0.0051462,0.0051815
5.7805,0.0049531,0.0049711,0.0051556,0.005191,0.0051604,0.0051957
5.7905,0.0049666,0.0049847,0.0051691,0.0052045,0.0051748,0.00521
5.8005,0.0049801,0.0049983,0.0051826,0.0052182,0.0051894,0.0052246
5.8105,0.0049937,0.0050119,0.0051963,0.0052319,0.0052041,0.0052394
5.8205,0.0050074,0.0050256,0.00521,0.0052457,0.0052191,0.0052544
5.8305,0.005021,0.0050393,0.0052237,0.0052597,0.0052343,0.0052696
5.8405,0.0050347,0.0050531,0.0052376,0.0052737,0.0052498,0.0052851
5.8505,0.0050484,0.0050669,0.0052516,0.0052879,0.0052654,0.0053007
5.8606,0.0050622,0.0050807,0.0052658,0.0053021,0.0052813,0.0053166
5.8706,0.005076,0.0050945,0.00528,0.0053165,0.0052974,0.0053327
5.8806,0.0050898,0.0051084,0.0052943,0.005331,0.0053137,0.0053489
5.8906,0.0051036,0.0051223,0.0053088,0.0053457,0.0053302,0.0053653
5.9006,0.0051174,0.0051362,0.0053234,0.0053605,0.0053468,0.0053819
5.9106,0.0051313,0.0051502,0.0053382,0.0053754,0.0053635,0.0053986
5.9206,0.0051452,0.0051641,0.005353,0.0053904,0.0053804,0.0054155
5.9306,0.0051591,0.0051781,0.0053681,0.0054057,0.0053974,0.0054325
5.9406,0.0051731,0.0051922,0.0053832,0.005421,0.0054145,0.0054495
5.9506,0.005187,0.0052062,0.0053985,0.0054366,0.0054316,0.0054668
5.9606,0.005201,0.0052203,0.005414,0.0054522,0.0054489,0.0054841
5.9706,0.005215,0.0052344,0.0054296,0.005468,0.0054662,0.0055015
5.9806,0.005229,0.0052485,0.0054454,0.005484,0.0054836,0.0055191
5.9906,0.005243,0.0052626,0.0054613,0.0055,0.0055012,0.0055367
6.0006,0.005257,0.0052768,0.0054774,0.0055163,0.0055188,0.0055544
6.0106,0.005271,0.005291,0.0054936,0.0055326,0.0055366,0.0055722
6.0206,0.0052851,0.0053051,0.00551,0.0055491,0.0055544,0.0055902
6.0306,0.0052991,0.0053193,0.0055265,0.0055657,0.0055724,0.0056082
6.0406,0.0053132,0.0053335,0.0055431,0.0055824,0.0055905,0.0056264
6.0506,0.0053273,0.0053476,0.0055598,0.0055992,0.0056088,0.0056447
6.0606,0.0053414,0.0053618,0.0055766,0.005616,0.0056271,0.0056631
6.0706,0.0053556,0.005376,0.0055935,0.0056329,0.0056456,0.0056816
6.0806,0.0053697,0.0053903,0.0056105,0.0056499,0.0056641,0.0057002
6.0906,0.0053839,0.0054046,0.0056275,0.0056669,0.0056828,0.005719
6.1006,0.0053982,0.0054189,0.0056446,0.0056838,0.0057015,0.0057378
6.1107,0.0054125,0.0054333,0.0056617,0.0057009,0.0057204,0.0057567
6.1207,0.0054268,0.0054477,0.0056789,0.0057179,0.0057393,0.0057758
6.1307,0.0054412,0.0054621,0.0056961,0.0057349,0.0057583,0.0057949
6.1407,0.0054556,0.0054766,0.0057134,0.0057519,0.0057773,0.0058141
6.1507,0.0054701,0.0054911,0.0057306,0.0057689,0.0057965,0.0058333
6.1607,0.0054847,0.0055057,0.005748,0.0057859,0.0058157,0.0058527
6.1707,0.0054994,0.0055204,0.0057654,0.005803,0.005835,0.0058721
6.1807,0.0055141,0.0055351,0.0057828,0.0058202,0.0058544,0.0058916
6.1907,0.0055289,0.0055499,0.0058003,0.0058373,0.0058739,0.0059113
6.2007,0.0055439,0.0055648,0.0058179,0.0058545,0.0058935,0.0059311
6.2107,0.0055589,0.0055797,0.0058355,0.0058718,0.0059132,0.0059509
6.2207,0.005574,0.0055947,0.0058532,0.0058891,0.0059331,0.0059709
6.2307,0.0055892,0.0056099,0.0058709,0.0059064,0.005953,0.0059909
6.2407,0.0056045,0.0056251,0.0058886,0.0059238,0.0059732,0.0060111
6.2507,0.0056199,0.0056404,0.0059064,0.0059412,0.0059934,0.0060314
6.2607,0.0056354,0.0056557,0.0059242,0.0059587,0.0060138,0.0060517
6.2707,0.005651,0.0056712,0.005942,0.0059762,0.0060344,0.0060722
6.2807,0.0056667,0.0056868,0.00596,0.0059938,0.006055,0.0060928
6.2907,0.0056825,0.0057024,0.0059779,0.0060115,0.0060758,0.0061135
6.3007,0.0056984,0.0057182,0.0059959,0.0060292,0.0060966,0.0061342
6.3107,0.0057144,0.005734,0.006014,0.006047,0.0061176,0.006155
6.3207,0.0057305,0.0057499,0.0060321,0.0060648,0.0061386,0.0061758
6.3307,0.0057466,0.0057659,0.0060503,0.0060827,0.0061596,0.0061967
6.3407,0.0057629,0.005782,0.0060685,0.0061006,0.0061807,0.0062176
6.3508,0.0057793,0.0057982,0.0060867,0.0061185,0.0062018,0.0062385
6.3608,0.0057957,0.0058145,0.0061049,0.0061364,0.006223,0.0062593
6.3708,0.0058123,0.0058308,0.0061231,0.0061543,0.0062442,0.0062802
6.3808,0.0058289,0.0058472,0.0061413,0.0061721,0.0062654,0.0063011
6.3908,0.0058456,0.0058637,0.0061594,0.0061899,0.0062867,0.006322
6.4008,0.0058624,0.0058803,0.0061775,0.0062076,0.006308,0.006343
6.4108,0.0058792,0.0058969,0.0061955,0.0062252,0.0063293,0.006364
6.4208,0.0058961,0.0059136,0.0062135,0.0062427,0.0063507,0.006385
6.4308,0.0059131,0.0059304,0.0062313,0.00626,0.0063721,0.0064061
6.4408,0.0059301,0.0059472,0.006249,0.0062771,0.0063935,0.0064272
6.4508,0.0059471,0.005964,0.0062666,0.0062941,0.0064149,0.0064484
6.4608,0.0059642,0.0059809,0.006284,0.0063109,0.0064364,0.0064696
6.4708,0.0059814,0.0059979,0.0063012,0.0063274,0.0064579,0.0064908
6.4808,0.0059985,0.0060148,0.0063182,0.0063436,0.0064794,0.006512
6.4908,0.0060157,0.0060318,0.0063349,0.0063596,0.0065008,0.0065332
6.5008,0.0060329,0.0060487,0.0063514,0.0063752,0.0065223,0.0065544
6.5108,0.00605,0.0060657,0.0063676,0.0063905,0.0065436,0.0065755
6.5208,0.0060672,0.0060826,0.0063835,0.0064056,0.0065649,0.0065967
6.5308,0.0060844,0.0060996,0.0063991,0.0064203,0.0065861,0.0066177
6.5408,0.0061015,0.0061165,0.0064144,0.0064347,0.0066071,0.0066388
6.5508,0.0061186,0.0061334,0.0064293,0.0064488,0.006628,0.0066597
6.5608,0.0061357,0.0061503,0.006444,0.0064626,0.0066486,0.0066805
6.5708,0.0061528,0.0061671,0.0064584,0.0064762,0.006669,0.0067012
6.5808,0.0061698,0.0061839,0.0064725,0.0064895,0.0066892,0.0067217
6.5908,0.0061867,0.0062006,0.0064863,0.0065027,0.006709,0.006742
6.6009,0.0062036,0.0062173,0.0065,0.0065157,0.0067286,0.0067621
6.6109,0.0062204,0.0062339,0.0065133,0.0065285,0.0067477,0.0067819
6.6209,0.0062372,0.0062504,0.0065265,0.0065413,0.0067666,0.0068014
6.6309,0.0062539,0.0062668,0.0065396,0.0065539,0.0067851,0.0068205
6.6409,0.0062704,0.0062832,0.0065525,0.0065665,0.0068032,0.0068393
6.6509,0.0062869,0.0062995,0.0065652,0.006579,0.0068211,0.0068578
6.6609,0.0063033,0.0063156,0.0065779,0.0065915,0.0068386,0.006876
6.6709,0.0063196,0.0063317,0.0065904,0.006604,0.0068558,0.0068937
6.6809,0.0063357,0.0063477,0.006603,0.0066164,0.0068727,0.0069111
6.6909,0.0063518,0.0063635,0.0066154,0.0066289,0.0068894,0.0069281
6.7009,0.0063678,0.0063793,0.0066278,0.0066414,0.0069058,0.0069447
6.7109,0.0063836,0.0063949,0.0066402,0.0066538,0.0069218,0.0069609
6.7209,0.0063993,0.0064104,0.0066525,0.0066663,0.0069377,0.0069767
6.7309,0.0064149,0.0064258,0.0066648,0.0066789,0.0069532,0.0069921
6.7409,0.0064304,0.0064411,0.006677,0.0066914,0.0069683,0.0070072
6.7509,0.0064458,0.0064563,0.0066893,0.006704,0.0069832,0.0070219
6.7609,0.006461,0.0064714,0.0067015,0.0067166,0.0069978,0.0070363
6.7709,0.0064761,0.0064863,0.0067138,0.0067292,0.0070121,0.0070504
6.7809,0.0064911,0.0065012,0.0067262,0.006742,0.0070262,0.0070644
6.7909,0.006506,0.0065159,0.0067387,0.0067549,0.0070401,0.0070783
6.8009,0.0065208,0.0065305,0.0067513,0.0067679,0.0070539,0.0070921
6.8109,0.0065355,0.006545,0.0067641,0.0067811,0.0070677,0.0071059
6.8209,0.00655,0.0065595,0.0067771,0.0067944,0.0070816,0.0071197
6.8309,0.0065644,0.0065738,0.0067903,0.006808,0.0070957,0.0071336
6.841,0.0065788,0.0065879,0.0068038,0.0068218,0.00711,0.0071478
6.851,0.006593,0.006602,0.0068176,0.0068359,0.0071245,0.0071621
6.861,0.0066071,0.006616,0.0068316,0.0068502,0.0071394,0.0071765
6.871,0.0066211,0.0066298,0.0068459,0.0068648,0.0071546,0.0071912
6.881,0.006635,0.0066436,0.0068604,0.0068797,0.0071702,0.0072059
6.891,0.0066488,0.0066573,0.0068754,0.0068949,0.0071861,0.0072208
6.901,0.0066625,0.0066709,0.0068906,0.0069104,0.0072022,0.0072358
6.911,0.0066762,0.0066844,0.0069063,0.0069263,0.0072185,0.0072508
6.921,0.0066897,0.0066979,0.0069223,0.0069426,0.0072351,0.0072658
6.931,0.0067032,0.0067113,0.0069388,0.0069592,0.0072518,0.0072809
6.941,0.0067166,0.0067246,0.0069558,0.0069762,0.0072688,0.007296
6.951,0.00673,0.006738,0.0069733,0.0069936,0.0072859,0.0073112
6.961,0.0067433,0.0067512,0.0069912,0.0070115,0.0073033,0.0073266
6.971,0.0067566,0.0067645,0.0070096,0.0070297,0.007321,0.0073421
6.981,0.0067699,0.0067777,0.0070285,0.0070483,0.0073391,0.007358
6.991,0.0067832,0.0067909,0.0070479,0.0070672,0.0073576,0.0073743
7.001,0.0067965,0.0068042,0.0070676,0.0070865,0.0073765,0.007391
7.011,0.0068099,0.0068175,0.0070878,0.007106,0.0073958,0.0074082
7.021,0.0068234,0.0068309,0.0071083,0.0071258,0.0074154,0.0074259
7.031,0.0068369,0.0068443,0.0071291,0.0071458,0.0074355,0.0074442
7.041,0.0068505,0.0068579,0.0071502,0.007166,0.007456,0.007463
7.051,0.0068643,0.0068715,0.0071716,0.0071865,0.0074767,0.0074824
7.061,0.0068783,0.0068854,0.0071933,0.0072071,0.0074979,0.0075024
7.071,0.0068924,0.0068993,0.0072151,0.0072278,0.0075193,0.007523
7.081,0.0069067,0.0069135,0.0072371,0.0072486,0.0075411,0.0075441
7.0911,0.0069212,0.0069279,0.0072592,0.0072696,0.0075631,0.0075657
7.1011,0.0069359,0.0069425,0.0072814,0.0072907,0.0075855,0.0075878
7.1111,0.0069508,0.0069574,0.0073037,0.0073118,0.0076082,0.0076102
7.1211,0.0069659,0.0069725,0.0073259,0.007333,0.0076311,0.007633
7.1311,0.0069813,0.0069878,0.0073482,0.0073542,0.0076543,0.0076561
7.1411,0.0069969,0.0070034,0.0073705,0.0073755,0.0076777,0.0076794
7.1511,0.0070128,0.0070193,0.0073929,0.0073969,0.0077013,0.0077028
7.1611,0.0070289,0.0070355,0.0074153,0.0074184,0.0077249,0.0077263
7.1711,0.0070452,0.0070518,0.0074379,0.0074402,0.0077485,0.0077498
7.1811,0.0070617,0.0070685,0.0074606,0.0074621,0.0077721,0.0077733
7.1911,0.0070785,0.0070853,0.0074835,0.0074843,0.0077955,0.0077968
7.2011,0.0070955,0.0071025,0.0075067,0.0075067,0.0078188,0.0078204
7.2111,0.0071127,0.0071198,0.0075302,0.0075295,0.007842,0.007844
7.2211,0.0071301,0.0071374,0.0075541,0.0075528,0.0078651,0.0078677
7.2311,0.0071478,0.0071553,0.0075784,0.0075764,0.0078883,0.0078916
7.2411,0.0071658,0.0071733,0.007603,0.0076006,0.0079117,0.0079158
7.2511,0.007184,0.0071917,0.0076281,0.0076252,0.0079354,0.0079405
7.2611,0.0072024,0.0072103,0.0076536,0.0076502,0.0079595,0.0079656
7.2711,0.0072212,0.0072292,0.0076796,0.0076758,0.0079841,0.0079913
7.2811,0.0072403,0.0072484,0.0077059,0.0077018,0.0080094,0.0080177
7.2911,0.0072597,0.007268,0.0077328,0.0077283,0.0080354,0.008045
7.3011,0.0072794,0.0072878,0.00776,0.0077554,0.0080622,0.0080731
7.3111,0.0072995,0.0073081,0.0077877,0.0077829,0.0080897,0.0081021
7.3211,0.0073201,0.0073287,0.0078157,0.0078109,0.008118,0.0081319
7.3311,0.0073411,0.0073498,0.0078442,0.0078394,0.0081471,0.0081627
7.3412,0.0073626,0.0073713,0.007873,0.0078684,0.008177,0.0081942
7.3512,0.0073845,0.0073933,0.0079022,0.0078979,0.0082077,0.0082265
7.3612,0.007407,0.0074158,0.0079318,0.0079279,0.0082392,0.0082595
7.3712,0.00743,0.0074388,0.0079617,0.0079583,0.0082715,0.008293
7.3812,0.0074535,0.0074623,0.007992,0.0079893,0.0083045,0.008327
7.3912,0.0074776,0.0074864,0.0080227,0.0080207,0.0083382,0.0083614
7.4012,0.0075023,0.0075111,0.0080538,0.0080526,0.0083724,0.008396
7.4112,0.0075275,0.0075364,0.0080852,0.008085,0.008407,0.0084309
7.4212,0.0075533,0.0075621,0.008117,0.0081179,0.0084418,0.0084658
7.4312,0.0075796,0.0075884,0.008149,0.0081511,0.0084768,0.0085009
7.4412,0.0076064,0.0076153,0.0081814,0.0081846,0.0085118,0.008536
7.4512,0.0076337,0.0076426,0.008214,0.0082185,0.0085468,0.0085708
7.4612,0.0076614,0.0076703,0.0082468,0.0082526,0.0085815,0.0086055
7.4712,0.0076896,0.0076984,0.0082797,0.0082868,0.0086161,0.0086397
7.4812,0.0077181,0.0077269,0.0083127,0.0083211,0.0086505,0.0086735
7.4912,0.007747,0.0077558,0.0083457,0.0083554,0.0086846,0.0087065
7.5012,0.0077761,0.0077848,0.0083785,0.0083897,0.0087183,0.0087389
7.5112,0.0078055,0.0078141,0.0084112,0.0084237,0.0087518,0.0087705
7.5212,0.0078349,0.0078435,0.0084437,0.0084576,0.0087848,0.0088014
7.5312,0.0078645,0.0078729,0.008476,0.0084911,0.0088174,0.0088316
7.5412,0.0078941,0.0079024,0.008508,0.0085243,0.0088494,0.0088611
7.5512,0.0079236,0.0079318,0.0085396,0.0085571,0.0088807,0.0088901
7.5612,0.0079531,0.0079612,0.0085709,0.0085895,0.0089114,0.0089184
7.5712,0.0079824,0.0079904,0.0086018,0.0086213,0.0089412,0.0089464
7.5812,0.0080115,0.0080194,0.0086324,0.0086527,0.0089703,0.008974
7.5913,0.0080404,0.0080481,0.0086626,0.0086837,0.0089985,0.0090013
7.6013,0.0080691,0.0080766,0.0086925,0.0087142,0.0090261,0.0090285
7.6113,0.0080974,0.0081048,0.008722,0.0087443,0.009053,0.0090555
7.6213,0.0081254,0.0081327,0.0087512,0.0087739,0.0090794,0.0090825
7.6313,0.0081531,0.0081602,0.00878,0.0088033,0.0091055,0.0091095
7.6413,0.0081805,0.0081874,0.0088085,0.0088322,0.0091314,0.0091367
7.6513,0.0082075,0.0082143,0.0088367,0.0088607,0.0091572,0.009164
7.6613,0.0082341,0.0082408,0.0088644,0.008889,0.0091833,0.0091916
7.6713,0.0082604,0.008267,0.0088918,0.0089168,0.0092096,0.0092194
7.6813,0.0082863,0.0082928,0.0089188,0.0089442,0.0092362,0.0092474
7.6913,0.0083117,0.0083183,0.0089454,0.0089712,0.0092632,0.0092756
7.7013,0.0083368,0.0083433,0.0089717,0.0089978,0.0092905,0.0093041
7.7113,0.0083614,0.0083679,0.0089976,0.0090239,0.009318,0.0093328
7.7213,0.0083855,0.0083921,0.0090233,0.0090497,0.0093457,0.0093619
7.7313,0.0084093,0.0084158,0.0090487,0.0090751,0.0093736,0.0093911
7.7413,0.0084325,0.0084391,0.0090739,0.0091001,0.0094016,0.0094207
7.7513,0.0084554,0.0084619,0.009099,0.0091249,0.0094295,0.0094504
7.7613,0.0084778,0.0084843,0.0091241,0.0091495,0.0094574,0.0094803
7.7713,0.0084997,0.0085062,0.0091493,0.0091741,0.0094851,0.0095104
7.7813,0.0085213,0.0085277,0.0091747,0.0091987,0.0095125,0.0095406
7.7913,0.0085424,0.0085488,0.0092006,0.0092236,0.0095398,0.0095709
7.8013,0.0085632,0.0085694,0.0092269,0.0092487,0.0095669,0.0096012
7.8113,0.0085836,0.0085897,0.0092539,0.0092743,0.0095938,0.0096315
7.8213,0.0086036,0.0086096,0.0092817,0.0093003,0.0096205,0.0096617
7.8313,0.0086233,0.0086291,0.0093104,0.009327,0.009647,0.0096919
7.8414,0.0086426,0.0086482,0.0093399,0.0093543,0.0096735,0.0097219
7.8514,0.0086617,0.008667,0.0093703,0.0093823,0.0096999,0.0097518
7.8614,0.0086804,0.0086854,0.0094016,0.0094109,0.0097262,0.0097814
7.8714,0.0086988,0.0087035,0.0094337,0.0094401,0.0097524,0.0098109
7.8814,0.0087169,0.0087213,0.0094664,0.0094697,0.0097787,0.0098401
7.8914,0.0087347,0.0087387,0.0094996,0.0094998,0.0098051,0.0098692
7.9014,0.0087521,0.0087558,0.0095331,0.00953,0.0098317,0.0098982
7.9114,0.0087693,0.0087726,0.0095667,0.0095603,0.0098586,0.0099271
7.9214,0.0087861,0.008789,0.0096001,0.0095905,0.0098859,0.0099561
7.9314,0.0088027,0.0088051,0.0096333,0.0096205,0.0099138,0.009985
7.9414,0.0088189,0.0088208,0.0096659,0.0096501,0.0099422,0.010014
7.9514,0.0088348,0.0088362,0.0096978,0.0096791,0.009971,0.010043
7.9614,0.0088504,0.0088513,0.0097289,0.0097075,0.01,0.010073
7.9714,0.0088656,0.008866,0.0097592,0.0097351,0.01003,0.010102
7.9814,0.0088806,0.0088804,0.0097886,0.0097619,0.01006,0.010132
7.9914,0.0088952,0.0088944,0.009817,0.0097879,0.010089,0.010161
8.0014,0.0089094,0.0089081,0.0098445,0.009813,0.010119,0.010191
8.0114,0.0089233,0.0089215,0.009871,0.0098371,0.010149,0.010221
8.0214,0.0089367,0.0089344,0.0098965,0.0098602,0.010178,0.010251
8.0314,0.0089497,0.0089469,0.009921,0.0098824,0.010207,0.01028
8.0414,0.0089622,0.008959,0.0099444,0.0099035,0.010237,0.01031
8.0514,0.0089742,0.0089707,0.0099668,0.0099236,0.010265,0.01034
8.0614,0.0089857,0.0089819,0.0099881,0.0099426,0.010293,0.010369
8.0714,0.0089965,0.0089926,0.010008,0.0099606,0.010321,0.010398
8.0814,0.0090068,0.0090027,0.010028,0.0099778,0.010348,0.010426
8.0914,0.0090164,0.0090123,0.010047,0.0099943,0.010373,0.010453
8.1014,0.0090254,0.0090214,0.010066,0.01001,0.010398,0.01048
8.1114,0.0090337,0.0090298,0.010084,0.010027,0.010422,0.010506
8.1214,0.0090413,0.0090377,0.010103,0.010043,0.010444,0.01053
8.1313,0.0090483,0.0090449,0.010122,0.010059,0.010466,0.010554
8.1413,0.0090545,0.0090514,0.010142,0.010077,0.010487,0.010576
8.1513,0.00906,0.0090573,0.010162,0.010095,0.010507,0.010597
8.1613,0.0090648,0.0090626,0.010183,0.010114,0.010527,0.010618
8.1713,0.0090689,0.0090672,0.010205,0.010134,0.010547,0.010638
8.1813,0.0090723,0.0090712,0.010227,0.010155,0.010567,0.010658
8.1913,0.009075,0.0090746,0.010249,0.010177,0.010588,0.010677
8.2013,0.0090772,0.0090773,0.010271,0.010199,0.01061,0.010697
8.2113,0.0090787,0.0090794,0.010293,0.01022,0.010632,0.010717
8.2213,0.0090796,0.009081,0.010315,0.010241,0.010655,0.010737
8.2313,0.00908,0.0090821,0.010335,0.010262,0.010679,0.010758
8.2413,0.0090799,0.0090827,0.010354,0.010281,0.010704,0.010779
8.2513,0.0090794,0.0090827,0.010372,0.010298,0.010729,0.0108
8.2613,0.0090784,0.0090824,0.010388,0.010313,0.010755,0.01082
8.2713,0.009077,0.0090816,0.010402,0.010326,0.010781,0.010841
8.2813,0.0090753,0.0090804,0.010414,0.010337,0.010808,0.010861
8.2913,0.0090732,0.0090789,0.010425,0.010347,0.010835,0.010881
8.3013,0.0090708,0.0090771,0.010436,0.010356,0.010861,0.010899
8.3112,0.0090681,0.009075,0.010445,0.010364,0.010888,0.010918
8.3212,0.0090651,0.0090727,0.010456,0.010372,0.010916,0.010935
8.3312,0.0090619,0.0090702,0.010466,0.01038,0.010944,0.010953
8.3412,0.0090585,0.0090675,0.010478,0.01039,0.010972,0.01097
8.3512,0.0090549,0.0090646,0.010491,0.0104,0.011001,0.010987
8.3612,0.0090511,0.0090616,0.010505,0.010412,0.011032,0.011005
8.3712,0.009047,0.0090585,0.01052,0.010425,0.011064,0.011023
8.3812,0.0090429,0.0090552,0.010537,0.010438,0.011097,0.011042
8.3912,0.0090385,0.0090518,0.010554,0.010452,0.011131,0.011063
8.4012,0.0090341,0.0090484,0.010572,0.010466,0.011167,0.011085
8.4112,0.0090295,0.0090449,0.010589,0.01048,0.011203,0.011108
8.4212,0.0090247,0.0090413,0.010605,0.010493,0.011239,0.011133
8.4312,0.0090199,0.0090377,0.01062,0.010504,0.011275,0.01116
8.4412,0.009015,0.009034,0.010633,0.010514,0.011312,0.011188
8.4512,0.00901,0.0090303,0.010644,0.010521,0.011349,0.011218
8.4612,0.009005,0.0090266,0.010652,0.010528,0.011386,0.011248
8.4712,0.0089999,0.0090228,0.010658,0.010533,0.011424,0.011279
8.4812,0.0089948,0.009019,0.010663,0.010537,0.011462,0.011311
8.4911,0.0089897,0.0090152,0.010668,0.010542,0.011501,0.011342
8.5011,0.0089846,0.0090114,0.010673,0.010548,0.011541,0.011372
8.5111,0.0089795,0.0090075,0.01068,0.010555,0.011582,0.011401
8.5211,0.0089744,0.0090037,0.01069,0.010565,0.011623,0.011429
8.5311,0.0089694,0.0089998,0.010703,0.010577,0.011664,0.011454
8.5411,0.0089645,0.008996,0.010719,0.010593,0.011704,0.011477
8.5511,0.0089596,0.0089922,0.01074,0.010612,0.011743,0.011497
8.5611,0.0089548,0.0089884,0.010763,0.010634,0.011779,0.011515
8.5711,0.0089502,0.0089847,0.010789,0.010658,0.011813,0.011531
8.5811,0.0089456,0.0089811,0.010817,0.010684,0.011844,0.011546
8.5911,0.0089412,0.0089775,0.010846,0.01071,0.01187,0.011559
8.6011,0.0089369,0.008974,0.010876,0.010737,0.011892,0.011571
8.6111,0.0089328,0.0089706,0.010905,0.010764,0.011909,0.011582
8.6211,0.0089288,0.0089672,0.010934,0.01079,0.011922,0.011591
8.6311,0.0089249,0.008964,0.010962,0.010814,0.011931,0.0116
8.6411,0.0089212,0.0089608,0.010988,0.010838,0.011937,0.011607
8.6511,0.0089176,0.0089578,0.011014,0.01086,0.011942,0.011613
8.6611,0.0089141,0.0089549,0.011037,0.010881,0.011947,0.011618
8.671,0.0089109,0.008952,0.01106,0.010901,0.011952,0.011622
8.681,0.0089078,0.0089493,0.01108,0.010921,0.011959,0.011625
8.691,0.0089048,0.0089468,0.011098,0.010939,0.011969,0.011628
8.701,0.0089021,0.0089444,0.011115,0.010956,0.01198,0.011631
8.711,0.0088996,0.0089421,0.011129,0.010972,0.011992,0.011634
8.721,0.0088974,0.00894,0.011141,0.010987,0.012006,0.011637
8.731,0.0088953,0.008938,0.011152,0.011001,0.012019,0.01164
8.741,0.0088935,0.0089362,0.011162,0.011015,0.012032,0.011643
8.751,0.0088919,0.0089344,0.011172,0.011027,0.012043,0.011646
8.761,0.0088905,0.0089328,0.011182,0.01104,0.012053,0.011649
8.771,0.0088892,0.0089313,0.011193,0.011053,0.01206,0.011653
8.781,0.008888,0.0089298,0.011204,0.011066,0.012066,0.011656
8.791,0.0088868,0.0089282,0.011217,0.01108,0.01207,0.011659
8.801,0.0088856,0.0089266,0.01123,0.011093,0.012073,0.011662
8.811,0.0088843,0.0089249,0.011244,0.011107,0.012076,0.011665
8.821,0.0088828,0.008923,0.011259,0.011119,0.01208,0.011667
8.831,0.0088811,0.0089209,0.011272,0.01113,0.012085,0.011669
8.841,0.008879,0.0089185,0.011284,0.01114,0.012091,0.01167
8.8509,0.0088765,0.0089156,0.011295,0.011148,0.012099,0.01167
8.8609,0.0088735,0.0089124,0.011303,0.011153,0.012109,0.011668
8.8709,0.0088701,0.0089087,0.011307,0.011157,0.012118,0.011666
8.8809,0.008866,0.0089045,0.011309,0.011158,0.012127,0.011663
8.8909,0.0088613,0.0088998,0.011308,0.011157,0.012133,0.01166
8.9009,0.008856,0.0088945,0.011305,0.011155,0.012135,0.011656
8.9109,0.00885,0.0088885,0.011299,0.011152,0.012132,0.011652
8.9209,0.0088433,0.0088819,0.011292,0.011148,0.012124,0.011647
8.9309,0.008836,0.0088747,0.011284,0.011143,0.012109,0.011642
8.9409,0.008828,0.0088669,0.011275,0.011138,0.012089,0.011636
8.9509,0.0088194,0.0088584,0.011266,0.011132,0.012065,0.01163
8.9609,0.0088102,0.0088494,0.011257,0.011126,0.012037,0.011622
8.9709,0.0088006,0.0088399,0.011247,0.011119,0.012007,0.011613
8.9809,0.0087906,0.0088299,0.011237,0.011111,0.011978,0.011602
8.9909,0.0087802,0.0088196,0.011226,0.011103,0.011949,0.011589
9.0009,0.0087696,0.0088088,0.011215,0.011094,0.011922,0.011575
9.0109,0.0087587,0.0087978,0.011202,0.011085,0.011898,0.01156
9.0209,0.0087477,0.0087865,0.011189,0.011075,0.011877,0.011543
9.0309,0.0087366,0.008775,0.011174,0.011065,0.011858,0.011526
9.0408,0.0087254,0.0087634,0.011159,0.011054,0.01184,0.011509
9.0508,0.0087141,0.0087517,0.011144,0.011044,0.011823,0.011491
9.0608,0.0087028,0.0087399,0.011129,0.011033,0.011805,0.011472
9.0708,0.0086915,0.008728,0.011115,0.011023,0.011786,0.011453
9.0808,0.0086801,0.008716,0.011101,0.011012,0.011763,0.011434
9.0908,0.0086686,0.008704,0.011088,0.011002,0.011735,0.011414
9.1008,0.0086571,0.0086919,0.011077,0.010992,0.011704,0.011394
9.1108,0.0086454,0.0086799,0.011067,0.010983,0.011668,0.011374
9.1208,0.0086337,0.0086678,0.011058,0.010974,0.011629,0.011355
9.1308,0.0086218,0.0086557,0.01105,0.010965,0.011589,0.011336
9.1408,0.0086098,0.0086436,0.011042,0.010956,0.011549,0.011318
9.1508,0.0085976,0.0086316,0.011035,0.010947,0.011512,0.0113
9.1608,0.0085853,0.0086196,0.011027,0.010938,0.011478,0.011283
9.1708,0.0085729,0.0086076,0.01102,0.010929,0.011447,0.011266
9.1808,0.0085604,0.0085957,0.011013,0.010921,0.01142,0.011249
9.1908,0.0085478,0.0085839,0.011006,0.010913,0.011394,0.011231
9.2008,0.0085351,0.0085722,0.010999,0.010905,0.011369,0.011212
9.2108,0.0085224,0.0085606,0.010992,0.010897,0.011344,0.011193
9.2207,0.0085096,0.008549,0.010985,0.01089,0.011319,0.011173
9.2307,0.0084968,0.0085375,0.010978,0.010884,0.011292,0.011152
9.2407,0.0084841,0.008526,0.010972,0.010878,0.011264,0.011131
9.2507,0.0084713,0.0085146,0.010966,0.010873,0.011235,0.01111
9.2607,0.0084587,0.0085033,0.010961,0.010868,0.011207,0.011089
9.2707,0.0084461,0.008492,0.010956,0.010864,0.011179,0.011068
9.2807,0.0084337,0.0084808,0.010951,0.01086,0.011152,0.011049
9.2907,0.0084214,0.0084696,0.010946,0.010857,0.011126,0.01103
9.3007,0.0084093,0.0084586,0.010942,0.010854,0.011101,0.011011
9.3107,0.0083974,0.0084476,0.010938,0.010851,0.011077,0.010994
9.3207,0.0083858,0.0084368,0.010934,0.010849,0.011054,0.010978
9.3307,0.0083744,0.0084261,0.010929,0.010847,0.011032,0.010962
9.3407,0.0083632,0.0084156,0.010925,0.010845,0.011011,0.010947
9.3507,0.0083524,0.0084053,0.01092,0.010842,0.01099,0.010932
9.3607,0.0083418,0.0083953,0.010915,0.01084,0.010969,0.010918
9.3707,0.0083316,0.0083855,0.010909,0.010837,0.010948,0.010904
9.3807,0.0083217,0.0083759,0.010903,0.010835,0.010926,0.01089
9.3907,0.0083121,0.0083666,0.010896,0.010832,0.010903,0.010876
9.4006,0.0083028,0.0083576,0.010888,0.010828,0.01088,0.010862
9.4106,0.0082938,0.0083488,0.01088,0.010825,0.010855,0.010848
9.4206,0.0082851,0.0083403,0.010872,0.010821,0.010831,0.010835
9.4306,0.0082765,0.0083321,0.010863,0.010818,0.010806,0.010822
9.4406,0.0082683,0.0083241,0.010854,0.010814,0.010783,0.01081
9.4506,0.0082602,0.0083163,0.010845,0.010811,0.010761,0.010798
9.4606,0.0082524,0.0083087,0.010836,0.010808,0.010741,0.010788
9.4706,0.0082447,0.0083014,0.010828,0.010805,0.010723,0.010778
9.4806,0.0082372,0.0082943,0.010819,0.010803,0.010707,0.01077
9.4906,0.00823,0.0082873,0.010811,0.010801,0.010693,0.010763
9.5006,0.0082229,0.0082806,0.010804,0.010799,0.01068,0.010756
9.5106,0.0082161,0.008274,0.010797,0.010798,0.010668,0.010751
9.5206,0.0082095,0.0082677,0.010791,0.010798,0.010658,0.010746
9.5306,0.0082031,0.0082616,0.010786,0.010798,0.010649,0.010742
9.5406,0.008197,0.0082557,0.010782,0.010798,0.010641,0.010738
9.5506,0.0081911,0.00825,0.010779,0.010798,0.010633,0.010735
9.5606,0.0081854,0.0082446,0.010776,0.010799,0.010627,0.010732
9.5706,0.00818,0.0082394,0.010775,0.0108,0.010621,0.01073
9.5805,0.0081749,0.0082345,0.010774,0.010801,0.010616,0.010728
9.5905,0.0081701,0.0082298,0.010774,0.010803,0.010612,0.010726
9.6005,0.0081655,0.0082255,0.010774,0.010804,0.010609,0.010725
9.6105,0.0081612,0.0082214,0.010775,0.010804,0.010606,0.010724
9.6205,0.0081571,0.0082176,0.010775,0.010805,0.010604,0.010723
9.6305,0.0081534,0.0082142,0.010776,0.010805,0.010602,0.010722
9.6405,0.0081499,0.008211,0.010776,0.010805,0.010601,0.010722
9.6505,0.0081467,0.0082082,0.010777,0.010805,0.010601,0.010722
9.6605,0.0081438,0.0082056,0.010777,0.010804,0.010601,0.010722
9.6705,0.0081411,0.0082034,0.010777,0.010802,0.010602,0.010723
9.6805,0.0081387,0.0082015,0.010777,0.0108,0.010603,0.010724
9.6905,0.0081366,0.0081998,0.010777,0.010798,0.010604,0.010725
9.7005,0.0081347,0.0081984,0.010776,0.010795,0.010606,0.010726
9.7105,0.008133,0.0081973,0.010776,0.010792,0.010607,0.010728
9.7205,0.0081316,0.0081965,0.010776,0.010788,0.010609,0.010729
9.7305,0.0081304,0.0081958,0.010775,0.010784,0.010611,0.010731
9.7405,0.0081294,0.0081954,0.010774,0.010779,0.010612,0.010734
9.7505,0.0081285,0.0081952,0.010774,0.010774,0.010613,0.010736
9.7605,0.0081279,0.0081952,0.010773,0.010768,0.010614,0.010739
9.7704,0.0081275,0.0081953,0.010772,0.010762,0.010614,0.010742
9.7804,0.0081273,0.0081956,0.01077,0.010755,0.010614,0.010745
9.7904,0.0081272,0.008196,0.010768,0.010748,0.010613,0.010749
9.8004,0.0081273,0.0081965,0.010766,0.010741,0.010611,0.010753
9.8104,0.0081276,0.0081971,0.010763,0.010733,0.010608,0.010757
9.8204,0.008128,0.0081978,0.01076,0.010725,0.010604,0.010761
9.8304,0.0081286,0.0081986,0.010756,0.010716,0.0106,0.010765
9.8404,0.0081294,0.0081995,0.010751,0.010708,0.010594,0.01077
9.8504,0.0081303,0.0082005,0.010746,0.010699,0.010588,0.010775
9.8604,0.0081313,0.0082015,0.010739,0.01069,0.01058,0.01078
9.8704,0.0081325,0.0082026,0.010733,0.010681,0.010573,0.010786
9.8804,0.0081338,0.0082038,0.010725,0.010672,0.010566,0.010791
9.8904,0.0081353,0.008205,0.010717,0.010663,0.010558,0.010797
9.9004,0.0081368,0.0082064,0.010709,0.010654,0.010552,0.010803
9.9104,0.0081386,0.0082078,0.010701,0.010645,0.010545,0.01081
9.9204,0.0081404,0.0082094,0.010693,0.010636,0.01054,0.010816
9.9304,0.0081424,0.0082111,0.010684,0.010627,0.010535,0.010823
9.9404,0.0081446,0.0082129,0.010677,0.010619,0.01053,0.01083
9.9503,0.0081469,0.0082148,0.010669,0.01061,0.010527,0.010837
9.9603,0.0081493,0.0082169,0.010662,0.010602,0.010523,0.010844
9.9703,0.008152,0.0082192,0.010655,0.010593,0.01052,0.010851
9.9803,0.0081548,0.0082217,0.010649,0.010585,0.010517,0.010859
9.9903,0.0081577,0.0082243,0.010644,0.010578,0.010515,0.010867
10,0.0081608,0.0082271,0.010639,0.01057,0.010513,0.010875
10.01,0.0081641,0.0082301,0.010634,0.010563,0.01051,0.010883
10.02,0.0081676,0.0082332,0.01063,0.010556,0.010508,0.010891
10.03,0.0081711,0.0082365,0.010626,0.010549,0.010506,0.010899
10.04,0.0081748,0.0082399,0.010622,0.010543,0.010504,0.010907
10.05,0.0081787,0.0082435,0.010619,0.010537,0.010502,0.010916
10.06,0.0081826,0.0082472,0.010616,0.010531,0.0105,0.010924
10.07,0.0081866,0.0082509,0.010613,0.010526,0.010497,0.010932
10.08,0.0081907,0.0082548,0.010611,0.010521,0.010495,0.010939
10.09,0.0081949,0.0082586,0.010608,0.010517,0.010491,0.010947
10.1,0.0081991,0.0082625,0.010607,0.010513,0.010488,0.010954
10.11,0.0082033,0.0082665,0.010605,0.010509,0.010484,0.010962
10.12,0.0082075,0.0082704,0.010604,0.010506,0.010479,0.010969
10.13,0.0082117,0.0082743,0.010603,0.010503,0.010475,0.010976
10.14,0.0082159,0.0082782,0.010603,0.0105,0.01047,0.010982
10.15,0.00822,0.008282,0.010603,0.010497,0.010465,0.010989
10.16,0.008224,0.0082858,0.010603,0.010495,0.01046,0.010995
10.17,0.008228,0.0082896,0.010604,0.010493,0.010455,0.011001
10.18,0.0082318,0.0082933,0.010605,0.010491,0.01045,0.011006
10.19,0.0082355,0.0082969,0.010606,0.010489,0.010445,0.011011
10.2,0.0082391,0.0083005,0.010607,0.010487,0.010439,0.011016
10.21,0.0082426,0.008304,0.010609,0.010485,0.010433,0.01102
10.22,0.0082459,0.0083075,0.010611,0.010483,0.010426,0.011024
10.23,0.0082491,0.0083109,0.010614,0.010482,0.010419,0.011028
10.24,0.0082521,0.0083142,0.010616,0.01048,0.010412,0.011031
10.25,0.0082549,0.0083174,0.010619,0.010478,0.010403,0.011034
10.26,0.0082576,0.0083206,0.010621,0.010476,0.010394,0.011036
10.27,0.0082601,0.0083237,0.010624,0.010474,0.010385,0.011037
10.28,0.0082624,0.0083266,0.010628,0.010472,0.010375,0.011038
10.29,0.0082646,0.0083295,0.010631,0.010471,0.010365,0.011038
10.3,0.0082666,0.0083323,0.010634,0.010469,0.010354,0.011038
10.31,0.0082684,0.0083349,0.010637,0.010467,0.010344,0.011037
10.32,0.0082701,0.0083374,0.01064,0.010465,0.010334,0.011036
10.33,0.0082716,0.0083398,0.010643,0.010463,0.010324,0.011034
10.34,0.008273,0.008342,0.010646,0.010462,0.010314,0.011031
10.35,0.0082741,0.0083441,0.010649,0.01046,0.010305,0.011027
10.36,0.0082752,0.0083461,0.010652,0.010458,0.010295,0.011023
10.37,0.008276,0.0083479,0.010654,0.010456,0.010286,0.011018
10.38,0.0082767,0.0083496,0.010655,0.010454,0.010278,0.011012
10.39,0.0082773,0.0083511,0.010656,0.010452,0.010269,0.011006
10.4,0.0082777,0.0083524,0.010656,0.010449,0.010261,0.010999
10.41,0.008278,0.0083536,0.010656,0.010447,0.010252,0.010991
10.42,0.0082782,0.0083546,0.010655,0.010445,0.010244,0.010982
10.43,0.0082782,0.0083555,0.010653,0.010442,0.010235,0.010973
10.44,0.0082782,0.0083562,0.010651,0.01044,0.010227,0.010964
10.45,0.008278,0.0083568,0.010648,0.010437,0.010219,0.010954
10.46,0.0082777,0.0083572,0.010644,0.010435,0.010211,0.010943
10.47,0.0082774,0.0083575,0.01064,0.010432,0.010203,0.010932
10.48,0.008277,0.0083576,0.010635,0.010429,0.010195,0.01092
10.49,0.0082765,0.0083575,0.01063,0.010425,0.010187,0.010908
10.5,0.008276,0.0083573,0.010625,0.010422,0.010179,0.010895
10.51,0.0082754,0.0083569,0.010619,0.010418,0.010172,0.010882
10.52,0.0082747,0.0083564,0.010614,0.010413,0.010165,0.010869
10.53,0.0082741,0.0083557,0.010608,0.010409,0.010158,0.010855
10.54,0.0082733,0.0083549,0.010603,0.010403,0.010151,0.010842
10.55,0.0082726,0.0083539,0.010597,0.010398,0.010145,0.010828
10.56,0.0082718,0.0083527,0.010592,0.010392,0.010139,0.010814
10.57,0.0082709,0.0083514,0.010587,0.010386,0.010133,0.0108
10.58,0.00827,0.00835,0.010581,0.010379,0.010128,0.010786
10.59,0.008269,0.0083484,0.010576,0.010372,0.010123,0.010771
10.6,0.008268,0.0083467,0.01057,0.010365,0.010118,0.010757
10.61,0.0082669,0.0083449,0.010565,0.010357,0.010114,0.010743
10.62,0.0082658,0.008343,0.010559,0.010349,0.01011,0.010729
10.63,0.0082646,0.008341,0.010552,0.010341,0.010107,0.010715
10.64,0.0082633,0.0083389,0.010546,0.010333,0.010104,0.010701
10.65,0.008262,0.0083366,0.010539,0.010324,0.010102,0.010687
10.66,0.0082606,0.0083343,0.010532,0.010316,0.0101,0.010674
10.67,0.0082591,0.0083319,0.010524,0.010307,0.010099,0.01066
10.68,0.0082575,0.0083295,0.010517,0.010298,0.010098,0.010647
10.69,0.0082559,0.008327,0.010509,0.01029,0.010097,0.010634
10.7,0.0082542,0.0083243,0.0105,0.010281,0.010096,0.01062
10.71,0.0082524,0.0083217,0.010492,0.010271,0.010095,0.010608
10.72,0.0082505,0.0083189,0.010483,0.010262,0.010094,0.010595
10.73,0.0082485,0.008316,0.010474,0.010253,0.010092,0.010582
10.74,0.0082463,0.0083131,0.010464,0.010243,0.010091,0.01057
10.75,0.0082441,0.0083101,0.010454,0.010234,0.010088,0.010558
10.76,0.0082417,0.0083069,0.010444,0.010224,0.010086,0.010546
10.77,0.0082392,0.0083037,0.010434,0.010213,0.010082,0.010534
10.78,0.0082365,0.0083003,0.010423,0.010203,0.010078,0.010522
10.79,0.0082336,0.0082968,0.010412,0.010192,0.010074,0.01051
10.8,0.0082304,0.0082931,0.010401,0.010181,0.010069,0.010498
10.81,0.0082271,0.0082892,0.010389,0.010169,0.010064,0.010486
10.82,0.0082235,0.0082851,0.010377,0.010157,0.010059,0.010474
10.83,0.0082196,0.0082808,0.010364,0.010145,0.010053,0.010462
10.84,0.0082154,0.0082763,0.010351,0.010132,0.010047,0.010449
10.85,0.0082109,0.0082716,0.010336,0.010119,0.010041,0.010437
10.86,0.0082061,0.0082666,0.010321,0.010106,0.010035,0.010425
10.87,0.008201,0.0082613,0.010304,0.010092,0.010028,0.010412
10.88,0.0081955,0.0082557,0.010287,0.010078,0.010022,0.0104
10.89,0.0081897,0.0082499,0.010269,0.010064,0.010015,0.010387
10.9,0.0081835,0.0082437,0.01025,0.01005,0.010008,0.010375
10.91,0.008177,0.0082372,0.01023,0.010035,0.010002,0.010362
10.92,0.0081702,0.0082305,0.01021,0.010021,0.0099946,0.010349
10.93,0.008163,0.0082234,0.010189,0.010006,0.0099875,0.010336
10.94,0.0081555,0.008216,0.010167,0.0099911,0.0099802,0.010322
10.95,0.0081477,0.0082083,0.010145,0.009976,0.0099727,0.010309
10.96,0.0081396,0.0082002,0.010124,0.0099607,0.009965,0.010295
10.97,0.0081313,0.0081919,0.010102,0.0099452,0.0099569,0.010281
10.98,0.0081227,0.0081834,0.01008,0.0099296,0.0099485,0.010267
10.99,0.0081138,0.0081745,0.010059,0.0099137,0.0099398,0.010253
11,0.0081047,0.0081654,0.010037,0.0098977,0.0099306,0.010238
11.01,0.0080954,0.008156,0.010016,0.0098815,0.0099211,0.010223
11.02,0.0080859,0.0081463,0.0099955,0.0098652,0.0099113,0.010208
11.03,0.0080761,0.0081363,0.0099747,0.0098486,0.0099011,0.010193
11.04,0.0080662,0.0081261,0.009954,0.0098319,0.0098907,0.010177
11.05,0.0080561,0.0081156,0.0099332,0.0098149,0.0098801,0.010161
11.06,0.0080457,0.0081049,0.0099123,0.0097978,0.0098692,0.010145
11.07,0.0080352,0.0080939,0.0098911,0.0097806,0.0098582,0.010129
11.08,0.0080245,0.0080827,0.0098695,0.0097632,0.0098469,0.010112
11.09,0.0080136,0.0080713,0.0098474,0.0097456,0.0098355,0.010096
11.1,0.0080026,0.0080597,0.0098247,0.0097278,0.0098239,0.01008
11.11,0.0079914,0.0080479,0.0098015,0.0097098,0.009812,0.010063
11.12,0.0079801,0.008036,0.0097776,0.0096916,0.0097999,0.010046
11.13,0.0079686,0.0080238,0.0097531,0.0096732,0.0097875,0.010029
11.14,0.0079569,0.0080115,0.009728,0.0096546,0.0097749,0.010012
11.15,0.0079452,0.007999,0.0097023,0.0096358,0.0097621,0.0099952
11.16,0.0079333,0.0079864,0.0096762,0.0096168,0.0097489,0.009978
11.17,0.0079214,0.0079737,0.0096496,0.0095975,0.0097354,0.0099607
11.18,0.0079093,0.0079609,0.0096227,0.0095779,0.0097216,0.0099432
11.19,0.0078972,0.007948,0.0095956,0.009558,0.0097074,0.0099256
11.2,0.007885,0.0079351,0.0095682,0.009538,0.0096929,0.0099078
11.21,0.0078727,0.007922,0.0095406,0.0095175,0.0096779,0.0098899
11.22,0.0078603,0.0079089,0.0095129,0.0094968,0.0096624,0.0098717
11.23,0.0078479,0.0078958,0.009485,0.0094758,0.0096465,0.0098534
11.24,0.0078354,0.0078825,0.0094571,0.0094545,0.00963,0.009835
11.25,0.0078229,0.0078693,0.0094291,0.0094328,0.0096129,0.0098163
11.26,0.0078103,0.007856,0.009401,0.0094107,0.0095953,0.0097974
11.27,0.0077976,0.0078427,0.0093728,0.0093884,0.0095771,0.0097784
11.28,0.0077849,0.0078293,0.0093446,0.0093657,0.0095584,0.0097593
11.29,0.0077722,0.0078161,0.0093162,0.0093426,0.0095391,0.0097401
11.3,0.0077594,0.0078028,0.0092878,0.0093193,0.0095192,0.0097208
11.31,0.0077466,0.0077896,0.0092592,0.0092956,0.0094987,0.0097015
11.32,0.0077337,0.0077764,0.0092305,0.0092715,0.0094778,0.0096822
11.33,0.0077209,0.0077632,0.0092016,0.0092472,0.0094562,0.0096629
11.34,0.007708,0.0077501,0.0091725,0.0092225,0.0094342,0.0096436
11.35,0.007695,0.0077371,0.009143,0.0091975,0.0094116,0.0096243
11.36,0.0076821,0.0077242,0.0091133,0.0091722,0.0093884,0.009605
11.37,0.0076692,0.0077114,0.0090831,0.0091468,0.0093647,0.0095857
11.38,0.0076562,0.0076986,0.0090524,0.0091211,0.0093404,0.0095664
11.39,0.0076432,0.007686,0.0090213,0.0090952,0.0093155,0.009547
11.4,0.0076302,0.0076734,0.0089896,0.0090691,0.0092901,0.0095275
11.41,0.0076172,0.0076609,0.0089574,0.0090428,0.0092642,0.0095082
11.42,0.0076042,0.0076486,0.0089247,0.0090164,0.0092378,0.0094887
11.43,0.0075912,0.0076362,0.0088916,0.0089899,0.0092111,0.0094691
11.44,0.0075782,0.007624,0.0088582,0.0089633,0.0091839,0.0094495
11.45,0.0075652,0.0076119,0.0088245,0.0089366,0.0091566,0.0094299
11.46,0.0075522,0.0075998,0.0087908,0.0089099,0.0091291,0.0094103
11.47,0.0075391,0.0075878,0.008757,0.0088831,0.0091016,0.0093906
11.48,0.007526,0.0075759,0.0087234,0.0088563,0.0090741,0.0093709
11.489,0.007513,0.007564,0.0086901,0.0088294,0.0090468,0.0093511
11.499,0.0074999,0.0075522,0.0086571,0.0088025,0.0090198,0.0093314
11.509,0.0074867,0.0075403,0.0086246,0.0087755,0.0089929,0.0093116
11.519,0.0074736,0.0075286,0.0085926,0.0087486,0.0089664,0.0092918
11.529,0.0074604,0.0075168,0.0085612,0.0087216,0.0089402,0.009272
11.539,0.0074472,0.007505,0.0085303,0.0086946,0.0089143,0.0092522
11.549,0.0074339,0.0074932,0.0084999,0.0086676,0.0088887,0.0092324
11.559,0.0074206,0.0074815,0.00847,0.0086405,0.0088634,0.0092127
11.569,0.0074073,0.0074698,0.0084405,0.0086135,0.0088384,0.0091929
11.579,0.0073939,0.007458,0.0084114,0.0085864,0.0088136,0.0091732
11.589,0.0073805,0.0074462,0.0083826,0.0085593,0.0087892,0.0091535
11.599,0.0073671,0.0074344,0.008354,0.0085322,0.008765,0.0091339
11.609,0.0073537,0.0074226,0.0083256,0.0085052,0.0087411,0.0091144
11.619,0.0073403,0.0074108,0.0082972,0.0084782,0.0087175,0.0090949
11.629,0.0073269,0.0073989,0.0082688,0.0084513,0.0086939,0.0090754
11.639,0.0073135,0.0073871,0.0082405,0.0084244,0.0086705,0.009056
11.649,0.0073,0.0073753,0.008212,0.0083977,0.0086471,0.0090366
11.659,0.0072866,0.0073635,0.0081834,0.008371,0.0086236,0.0090173
11.669,0.0072732,0.0073517,0.0081547,0.0083445,0.0086,0.0089981
11.679,0.0072599,0.00734,0.0081259,0.0083182,0.0085761,0.0089789
11.689,0.0072465,0.0073282,0.0080969,0.008292,0.0085519,0.0089599
11.699,0.0072332,0.0073164,0.0080678,0.0082661,0.0085274,0.0089408
11.709,0.0072199,0.0073047,0.0080386,0.0082403,0.0085024,0.0089218
11.719,0.0072066,0.007293,0.0080093,0.0082147,0.0084771,0.0089028
11.729,0.0071933,0.0072812,0.0079799,0.0081893,0.0084513,0.0088838
11.739,0.0071801,0.0072695,0.0079503,0.0081642,0.008425,0.0088648
11.749,0.0071669,0.0072577,0.0079206,0.0081393,0.0083984,0.0088459
11.759,0.0071537,0.0072459,0.0078909,0.0081146,0.0083713,0.008827
11.769,0.0071405,0.0072342,0.0078609,0.0080901,0.0083439,0.0088081
11.779,0.0071274,0.0072224,0.0078308,0.0080659,0.0083162,0.0087891
11.789,0.0071143,0.0072107,0.0078006,0.0080418,0.0082881,0.0087702
11.799,0.0071012,0.007199,0.0077702,0.008018,0.0082598,0.0087513
11.809,0.0070881,0.0071873,0.0077397,0.0079943,0.0082311,0.0087325
11.819,0.007075,0.0071755,0.0077091,0.0079709,0.0082022,0.0087136
11.829,0.007062,0.0071638,0.0076784,0.0079476,0.0081731,0.0086946
11.839,0.007049,0.007152,0.0076476,0.0079245,0.0081437,0.0086757
11.849,0.0070361,0.0071403,0.0076168,0.0079016,0.0081141,0.0086566
11.859,0.0070231,0.0071285,0.007586,0.0078788,0.0080843,0.0086377
11.869,0.0070102,0.0071167,0.0075554,0.0078563,0.0080544,0.0086187
11.879,0.0069973,0.0071049,0.0075249,0.0078339,0.0080242,0.0085997
11.889,0.0069845,0.0070931,0.0074946,0.0078117,0.007994,0.0085806
11.899,0.0069716,0.0070813,0.0074646,0.0077897,0.0079637,0.0085615
11.909,0.0069588,0.0070694,0.0074349,0.0077678,0.0079334,0.0085424
11.919,0.006946,0.0070576,0.0074055,0.0077462,0.0079032,0.0085233
11.929,0.0069333,0.0070457,0.0073765,0.0077247,0.0078731,0.0085041
11.939,0.0069206,0.0070338,0.007348,0.0077034,0.007843,0.0084849
11.949,0.0069079,0.0070218,0.0073199,0.0076823,0.0078132,0.0084656
11.959,0.0068953,0.0070099,0.0072922,0.0076613,0.0077836,0.0084463
11.969,0.0068826,0.006998,0.0072651,0.0076405,0.0077543,0.008427
11.979,0.0068701,0.006986,0.0072383,0.0076199,0.0077252,0.0084076
11.989,0.0068575,0.006974,0.0072121,0.0075994,0.0076964,0.0083882
11.999,0.0068451,0.006962,0.0071863,0.0075791,0.0076678,0.0083688
12.009,0.0068326,0.00695,0.0071608,0.0075589,0.0076396,0.0083493
12.019,0.0068202,0.0069379,0.0071358,0.0075388,0.0076117,0.0083298
12.029,0.0068078,0.0069258,0.0071111,0.0075189,0.007584,0.0083102
12.039,0.0067955,0.0069137,0.0070868,0.007499,0.0075566,0.0082906
12.049,0.0067832,0.0069015,0.0070627,0.0074793,0.0075295,0.0082709
12.059,0.006771,0.0068893,0.0070389,0.0074596,0.0075026,0.0082513
12.069,0.0067587,0.0068771,0.0070153,0.00744,0.0074759,0.0082317
12.079,0.0067466,0.0068649,0.0069918,0.0074206,0.0074496,0.0082121
12.089,0.0067344,0.0068526,0.0069686,0.0074012,0.0074234,0.0081924
12.099,0.0067223,0.0068402,0.0069456,0.0073819,0.0073976,0.0081728
12.109,0.0067103,0.0068278,0.0069227,0.0073627,0.0073721,0.0081533
12.119,0.0066983,0.0068154,0.0068999,0.0073436,0.0073468,0.0081338
12.129,0.0066863,0.006803,0.0068773,0.0073247,0.0073218,0.0081144
12.139,0.0066743,0.0067905,0.0068547,0.0073058,0.007297,0.0080951
12.149,0.0066624,0.006778,0.0068324,0.007287,0.0072724,0.0080758
12.159,0.0066505,0.0067655,0.0068101,0.0072684,0.0072481,0.0080567
12.169,0.0066387,0.0067529,0.0067879,0.0072499,0.0072239,0.0080376
12.179,0.0066268,0.0067403,0.0067659,0.0072315,0.0071998,0.0080187
12.189,0.006615,0.0067277,0.0067439,0.0072133,0.0071758,0.0079998
12.199,0.0066032,0.006715,0.0067221,0.0071952,0.007152,0.007981
12.209,0.0065915,0.0067023,0.0067005,0.0071773,0.0071283,0.0079623
12.219,0.0065797,0.0066896,0.006679,0.0071595,0.0071048,0.0079437
12.229,0.006568,0.0066769,0.0066576,0.0071419,0.0070813,0.0079251
12.239,0.0065563,0.0066642,0.0066365,0.0071244,0.0070581,0.0079066
12.249,0.0065445,0.0066515,0.0066157,0.0071071,0.007035,0.0078883
12.259,0.0065328,0.0066387,0.0065951,0.0070899,0.0070121,0.00787
12.269,0.0065212,0.006626,0.0065748,0.0070728,0.0069894,0.0078518
12.279,0.0065095,0.0066133,0.0065549,0.0070559,0.0069669,0.0078336
12.289,0.0064978,0.0066005,0.0065353,0.0070392,0.0069446,0.0078156
12.299,0.0064862,0.0065878,0.0065161,0.0070226,0.0069226,0.0077976
12.309,0.0064745,0.006575,0.0064972,0.0070062,0.0069008,0.0077797
12.319,0.0064628,0.0065623,0.0064787,0.0069899,0.0068793,0.0077619
12.329,0.0064512,0.0065496,0.0064606,0.0069738,0.0068581,0.0077441
12.339,0.0064395,0.0065368,0.0064428,0.0069579,0.0068371,0.0077264
12.349,0.0064279,0.006524,0.0064253,0.0069421,0.0068165,0.0077088
12.359,0.0064162,0.0065113,0.0064081,0.0069265,0.0067961,0.0076912
12.369,0.0064045,0.0064985,0.006391,0.006911,0.0067761,0.0076738
12.379,0.0063928,0.0064857,0.0063742,0.0068957,0.0067564,0.0076564
12.389,0.006381,0.006473,0.0063575,0.0068805,0.006737,0.007639
12.399,0.0063692,0.0064602,0.006341,0.0068655,0.0067179,0.0076217
12.409,0.0063574,0.0064474,0.0063245,0.0068506,0.0066992,0.0076045
12.419,0.0063456,0.0064346,0.0063082,0.0068358,0.0066807,0.0075873
12.429,0.0063337,0.0064218,0.0062919,0.0068211,0.0066625,0.0075702
12.439,0.0063218,0.006409,0.0062757,0.0068066,0.0066445,0.0075532
12.449,0.0063098,0.0063962,0.0062596,0.0067921,0.0066268,0.0075363
12.459,0.0062978,0.0063834,0.0062436,0.0067777,0.0066093,0.0075196
12.469,0.0062858,0.0063705,0.0062278,0.0067635,0.006592,0.0075028
12.479,0.0062737,0.0063576,0.0062121,0.0067493,0.0065748,0.0074861
12.489,0.0062615,0.0063447,0.0061965,0.0067352,0.0065579,0.0074695
12.499,0.0062493,0.0063318,0.0061811,0.0067212,0.0065411,0.0074531
12.509,0.0062371,0.0063189,0.006166,0.0067073,0.0065245,0.0074367
12.519,0.0062248,0.006306,0.006151,0.0066934,0.0065081,0.0074204
12.529,0.0062124,0.006293,0.0061363,0.0066796,0.0064918,0.0074042
12.539,0.0062001,0.00628,0.0061218,0.0066659,0.0064757,0.0073882
12.549,0.0061876,0.006267,0.0061075,0.0066522,0.0064598,0.0073722
12.559,0.0061752,0.006254,0.0060935,0.0066386,0.0064441,0.0073564
12.569,0.0061627,0.006241,0.0060797,0.006625,0.0064285,0.0073406
12.579,0.0061502,0.0062279,0.006066,0.0066115,0.006413,0.007325
12.589,0.0061376,0.0062149,0.0060525,0.0065981,0.0063977,0.0073094
12.599,0.0061251,0.0062018,0.0060392,0.0065847,0.0063825,0.0072939
12.609,0.0061125,0.0061887,0.0060261,0.0065714,0.0063674,0.0072785
12.619,0.0060999,0.0061756,0.0060131,0.0065583,0.0063523,0.0072632
12.629,0.0060873,0.0061625,0.0060002,0.0065452,0.0063373,0.0072479
12.639,0.0060747,0.0061494,0.0059873,0.0065323,0.0063223,0.0072328
12.649,0.006062,0.0061364,0.0059746,0.0065194,0.0063073,0.0072176
12.659,0.0060494,0.0061233,0.005962,0.0065066,0.0062923,0.0072025
12.669,0.0060367,0.0061102,0.0059494,0.0064939,0.0062772,0.0071875
12.679,0.0060241,0.0060971,0.0059369,0.0064813,0.0062621,0.0071725
12.689,0.0060114,0.0060841,0.0059244,0.0064688,0.006247,0.0071576
12.699,0.0059987,0.006071,0.005912,0.0064563,0.0062318,0.0071427
12.709,0.005986,0.0060579,0.0058997,0.006444,0.0062166,0.0071279
12.719,0.0059733,0.0060449,0.0058875,0.0064317,0.0062013,0.0071133
12.729,0.0059606,0.0060318,0.0058753,0.0064194,0.006186,0.0070986
12.739,0.0059479,0.0060188,0.0058632,0.0064073,0.0061708,0.007084
12.749,0.0059352,0.0060058,0.0058512,0.0063952,0.0061555,0.0070695
12.759,0.0059225,0.0059928,0.0058393,0.0063832,0.0061404,0.007055
12.769,0.0059098,0.0059798,0.0058275,0.0063712,0.0061253,0.0070407
12.779,0.0058971,0.0059669,0.0058157,0.0063592,0.0061102,0.0070263
12.789,0.0058843,0.005954,0.0058041,0.0063473,0.0060953,0.007012
12.799,0.0058716,0.0059411,0.0057925,0.0063355,0.0060804,0.0069978
12.809,0.0058589,0.0059283,0.0057811,0.0063237,0.0060656,0.0069837
12.819,0.0058462,0.0059155,0.0057697,0.0063119,0.0060509,0.0069696
12.829,0.0058335,0.0059027,0.0057584,0.0063002,0.0060363,0.0069555
12.839,0.0058208,0.00589,0.0057471,0.0062885,0.0060217,0.0069415
12.849,0.0058081,0.0058773,0.005736,0.0062769,0.0060072,0.0069275
12.859,0.0057954,0.0058647,0.0057249,0.0062653,0.0059927,0.0069134
12.869,0.0057827,0.0058521,0.0057138,0.0062538,0.0059783,0.0068994
12.879,0.00577,0.0058396,0.0057028,0.0062424,0.005964,0.0068855
12.889,0.0057573,0.0058272,0.0056918,0.006231,0.0059497,0.0068715
12.899,0.0057445,0.0058148,0.0056809,0.0062197,0.0059354,0.0068576
12.909,0.0057318,0.0058025,0.0056699,0.0062084,0.0059212,0.0068438
12.919,0.0057191,0.0057902,0.005659,0.0061972,0.0059071,0.0068299
12.929,0.0057064,0.005778,0.005648,0.0061861,0.0058931,0.0068161
12.939,0.0056937,0.0057659,0.005637,0.006175,0.0058791,0.0068023
12.949,0.005681,0.0057539,0.0056259,0.0061641,0.0058651,0.0067886
12.959,0.0056683,0.0057419,0.0056148,0.0061532,0.0058513,0.0067749
12.969,0.0056555,0.0057299,0.0056036,0.0061423,0.0058374,0.0067612
12.979,0.0056428,0.0057181,0.0055924,0.0061315,0.0058237,0.0067476
12.989,0.0056301,0.0057063,0.005581,0.0061207,0.0058099,0.006734
12.999,0.0056174,0.0056945,0.0055696,0.00611,0.0057962,0.0067205
13.009,0.0056047,0.0056828,0.0055581,0.0060994,0.0057825,0.0067071
13.019,0.005592,0.0056712,0.0055465,0.0060887,0.0057689,0.0066937
13.029,0.0055793,0.0056596,0.0055348,0.0060781,0.0057552,0.0066803
13.039,0.0055665,0.0056481,0.005523,0.0060676,0.0057416,0.006667
13.049,0.0055539,0.0056366,0.0055111,0.006057,0.005728,0.0066538
13.059,0.0055412,0.0056252,0.0054992,0.0060465,0.0057145,0.0066406
13.069,0.0055285,0.0056138,0.0054872,0.006036,0.005701,0.0066274
13.079,0.0055159,0.0056024,0.0054752,0.0060255,0.0056875,0.0066143
13.089,0.0055032,0.0055912,0.0054631,0.0060151,0.0056741,0.0066012
13.099,0.0054907,0.0055799,0.005451,0.0060047,0.0056608,0.0065882
13.109,0.0054781,0.0055687,0.0054389,0.0059943,0.0056475,0.0065753
13.119,0.0054656,0.0055575,0.0054268,0.0059839,0.0056344,0.0065624
13.129,0.0054531,0.0055464,0.0054147,0.0059736,0.0056213,0.0065495
13.139,0.0054406,0.0055354,0.0054027,0.0059633,0.0056083,0.0065367
13.149,0.0054282,0.0055243,0.0053907,0.005953,0.0055955,0.006524
13.159,0.0054159,0.0055133,0.0053787,0.0059428,0.0055828,0.0065112
13.169,0.0054036,0.0055024,0.0053668,0.0059326,0.0055702,0.0064985
13.179,0.0053913,0.0054915,0.005355,0.0059225,0.0055578,0.0064859
13.189,0.0053791,0.0054806,0.0053433,0.0059123,0.0055455,0.0064733
13.199,0.005367,0.0054698,0.0053317,0.0059022,0.0055334,0.0064608
13.209,0.0053549,0.005459,0.0053201,0.0058921,0.0055214,0.0064482
13.219,0.0053429,0.0054483,0.0053087,0.005882,0.0055096,0.0064357
13.229,0.0053309,0.0054376,0.0052974,0.0058719,0.0054979,0.0064232
13.239,0.005319,0.005427,0.0052862,0.0058619,0.0054864,0.0064108
13.249,0.0053072,0.0054164,0.005275,0.0058519,0.0054751,0.0063984
13.259,0.0052954,0.0054058,0.005264,0.0058419,0.005464,0.006386
13.269,0.0052837,0.0053953,0.0052531,0.0058319,0.005453,0.0063737
13.279,0.005272,0.0053848,0.0052423,0.005822,0.0054423,0.0063615
13.289,0.0052604,0.0053743,0.0052316,0.0058121,0.0054318,0.0063492
13.299,0.0052489,0.0053639,0.0052209,0.0058022,0.0054216,0.006337
13.309,0.0052374,0.0053535,0.0052104,0.0057923,0.0054115,0.0063249
13.318,0.005226,0.0053432,0.0051999,0.0057824,0.0054018,0.0063127
13.328,0.0052146,0.0053329,0.0051895,0.0057726,0.0053922,0.0063006
13.338,0.0052033,0.0053226,0.0051792,0.0057627,0.0053829,0.0062885
13.348,0.0051921,0.0053124,0.0051689,0.0057529,0.0053739,0.0062764
13.358,0.0051809,0.0053023,0.0051588,0.0057432,0.005365,0.0062644
13.368,0.0051697,0.0052921,0.0051487,0.0057335,0.0053563,0.0062524
13.378,0.0051586,0.005282,0.0051386,0.0057238,0.0053479,0.0062404
13.388,0.0051475,0.005272,0.0051287,0.0057142,0.0053395,0.0062284
13.398,0.0051365,0.005262,0.0051188,0.0057046,0.0053313,0.0062164
13.408,0.0051255,0.005252,0.005109,0.0056951,0.0053233,0.0062045
13.418,0.0051146,0.0052421,0.0050993,0.0056856,0.0053153,0.0061926
13.428,0.0051037,0.0052322,0.0050897,0.0056763,0.0053074,0.0061808
13.438,0.0050928,0.0052223,0.0050801,0.0056669,0.0052996,0.0061689
13.448,0.005082,0.0052125,0.0050707,0.0056576,0.0052918,0.0061571
13.458,0.0050713,0.0052027,0.0050614,0.0056484,0.0052841,0.0061453
13.468,0.0050605,0.005193,0.0050523,0.0056392,0.0052764,0.0061335
13.478,0.0050499,0.0051833,0.0050433,0.00563,0.0052688,0.0061217
13.488,0.0050392,0.0051736,0.0050344,0.0056209,0.0052612,0.00611
13.498,0.0050287,0.0051639,0.0050257,0.0056119,0.0052536,0.0060982
13.508,0.0050181,0.0051543,0.0050171,0.0056029,0.0052461,0.0060865
13.518,0.0050076,0.0051447,0.0050087,0.0055939,0.0052385,0.0060747
13.528,0.0049972,0.0051352,0.0050005,0.0055849,0.005231,0.006063
13.538,0.0049868,0.0051256,0.0049924,0.005576,0.0052235,0.0060513
13.548,0.0049765,0.0051161,0.0049846,0.0055672,0.0052159,0.0060396
13.558,0.0049663,0.0051066,0.0049769,0.0055584,0.0052084,0.0060279
13.568,0.0049561,0.0050972,0.0049694,0.0055496,0.0052009,0.0060163
13.578,0.0049459,0.0050877,0.004962,0.0055408,0.0051934,0.0060046
13.588,0.0049358,0.0050783,0.0049549,0.0055321,0.0051859,0.0059929
13.598,0.0049258,0.0050689,0.0049479,0.0055233,0.0051784,0.0059812
13.608,0.0049159,0.0050595,0.004941,0.0055146,0.0051709,0.0059696
13.618,0.004906,0.0050502,0.0049343,0.0055059,0.0051635,0.0059579
13.628,0.0048961,0.0050409,0.0049278,0.0054972,0.005156,0.0059464
13.638,0.0048864,0.0050316,0.0049213,0.0054885,0.0051486,0.0059348
13.648,0.0048767,0.0050223,0.0049149,0.0054798,0.0051412,0.0059233
13.658,0.004867,0.005013,0.0049086,0.0054711,0.0051338,0.0059118
13.668,0.0048574,0.0050038,0.0049024,0.0054624,0.0051264,0.0059003
13.678,0.0048479,0.0049946,0.0048962,0.0054538,0.0051191,0.005889
13.688,0.0048384,0.0049855,0.0048901,0.0054452,0.0051118,0.0058777
13.698,0.0048289,0.0049763,0.004884,0.0054365,0.0051046,0.0058664
13.708,0.0048195,0.0049672,0.0048778,0.005428,0.0050974,0.0058551
13.718,0.0048102,0.0049582,0.0048716,0.0054194,0.0050902,0.005844
13.728,0.0048009,0.0049492,0.0048654,0.0054109,0.0050831,0.0058328
13.738,0.0047917,0.0049402,0.0048591,0.0054024,0.005076,0.0058218
13.748,0.0047825,0.0049312,0.0048528,0.0053939,0.0050689,0.0058108
13.758,0.0047734,0.0049223,0.0048463,0.0053854,0.0050618,0.0057998
13.768,0.0047642,0.0049134,0.0048398,0.0053769,0.0050547,0.0057889
13.778,0.0047552,0.0049045,0.0048331,0.0053685,0.0050475,0.005778
13.788,0.0047461,0.0048957,0.0048262,0.0053601,0.0050403,0.0057672
13.798,0.0047371,0.0048869,0.0048192,0.0053516,0.005033,0.0057563
13.808,0.0047282,0.0048782,0.0048121,0.0053433,0.0050257,0.0057456
13.818,0.0047192,0.0048695,0.0048048,0.0053349,0.0050182,0.0057348
13.828,0.0047103,0.0048608,0.0047973,0.0053266,0.0050107,0.0057241
13.838,0.0047014,0.0048522,0.0047896,0.0053183,0.005003,0.0057134
13.848,0.0046926,0.0048436,0.0047818,0.0053099,0.0049952,0.0057027
13.858,0.0046837,0.0048351,0.0047738,0.0053016,0.0049873,0.0056921
13.868,0.0046749,0.0048266,0.0047657,0.0052933,0.0049792,0.0056816
13.878,0.0046662,0.0048181,0.0047573,0.0052851,0.004971,0.005671
13.888,0.0046574,0.0048097,0.0047489,0.0052768,0.0049627,0.0056605
13.898,0.0046487,0.0048014,0.0047403,0.0052686,0.0049543,0.00565
13.908,0.00464,0.004793,0.0047316,0.0052604,0.0049458,0.0056395
13.918,0.0046314,0.0047847,0.0047229,0.0052522,0.0049371,0.0056291
13.928,0.0046227,0.0047765,0.004714,0.005244,0.0049284,0.0056187
13.938,0.0046142,0.0047683,0.0047051,0.0052358,0.0049195,0.0056084
13.948,0.0046056,0.0047601,0.0046962,0.0052276,0.0049106,0.0055981
13.958,0.0045971,0.0047519,0.0046872,0.0052194,0.0049016,0.0055879
13.968,0.0045886,0.0047438,0.0046783,0.0052113,0.0048926,0.0055777
13.978,0.0045802,0.0047357,0.0046694,0.0052031,0.0048835,0.0055675
13.988,0.0045718,0.0047277,0.0046605,0.0051949,0.0048743,0.0055574
13.998,0.0045634,0.0047197,0.0046516,0.0051868,0.0048651,0.0055473
14.008,0.0045551,0.0047117,0.0046429,0.0051786,0.0048559,0.0055373
14.018,0.0045468,0.0047037,0.0046341,0.0051705,0.0048467,0.0055273
14.028,0.0045385,0.0046958,0.0046255,0.0051624,0.0048375,0.0055173
14.038,0.0045303,0.0046879,0.0046169,0.0051543,0.0048283,0.0055073
14.048,0.0045221,0.0046801,0.0046083,0.0051461,0.0048192,0.0054975
14.058,0.004514,0.0046722,0.0045999,0.005138,0.00481,0.0054876
14.068,0.0045059,0.0046644,0.0045915,0.00513,0.0048009,0.0054778
14.078,0.0044978,0.0046566,0.0045831,0.0051219,0.0047918,0.005468
14.088,0.0044898,0.0046489,0.0045748,0.0051138,0.0047828,0.0054582
14.098,0.0044818,0.0046411,0.0045665,0.0051058,0.0047738,0.0054484
14.108,0.0044739,0.0046334,0.0045582,0.0050977,0.0047648,0.0054387
14.118,0.004466,0.0046257,0.00455,0.0050896,0.0047559,0.005429
14.128,0.0044581,0.0046181,0.0045418,0.0050816,0.004747,0.0054193
14.138,0.0044502,0.0046104,0.0045336,0.0050736,0.0047382,0.0054097
14.148,0.0044424,0.0046028,0.0045254,0.0050655,0.0047294,0.0054001
14.158,0.0044346,0.0045952,0.0045172,0.0050575,0.0047207,0.0053905
14.168,0.0044269,0.0045876,0.004509,0.0050495,0.004712,0.0053809
14.178,0.0044191,0.0045801,0.0045008,0.0050415,0.0047033,0.0053712
14.188,0.0044114,0.0045726,0.0044926,0.0050335,0.0046947,0.0053616
14.198,0.0044038,0.0045651,0.0044844,0.0050255,0.0046861,0.005352
14.208,0.0043961,0.0045576,0.0044763,0.0050176,0.0046776,0.0053424
14.218,0.0043885,0.0045502,0.0044682,0.0050096,0.0046691,0.0053329
14.228,0.0043809,0.0045428,0.0044601,0.0050017,0.0046607,0.0053233
14.238,0.0043733,0.0045353,0.0044522,0.0049938,0.0046523,0.0053138
14.248,0.0043658,0.004528,0.0044443,0.0049859,0.004644,0.0053042
14.258,0.0043582,0.0045206,0.0044365,0.004978,0.0046358,0.0052946
14.268,0.0043507,0.0045132,0.0044288,0.0049701,0.0046276,0.0052851
14.278,0.0043432,0.0045059,0.0044212,0.0049622,0.0046195,0.0052756
14.288,0.0043357,0.0044986,0.0044139,0.0049543,0.0046115,0.005266
14.298,0.0043283,0.0044913,0.0044067,0.0049464,0.0046036,0.0052565
14.308,0.0043208,0.004484,0.0043996,0.0049385,0.0045957,0.005247
14.318,0.0043134,0.0044767,0.0043928,0.0049305,0.0045879,0.0052375
14.328,0.0043059,0.0044694,0.0043861,0.0049226,0.0045802,0.005228
14.338,0.0042985,0.0044621,0.0043797,0.0049146,0.0045726,0.0052185
14.348,0.0042911,0.0044549,0.0043734,0.0049067,0.004565,0.005209
14.358,0.0042837,0.0044476,0.0043673,0.0048987,0.0045576,0.0051995
14.368,0.0042764,0.0044404,0.0043614,0.0048907,0.0045502,0.00519
14.378,0.004269,0.0044332,0.0043557,0.0048828,0.0045429,0.0051805
14.388,0.0042616,0.004426,0.00435,0.0048748,0.0045356,0.005171
14.398,0.0042543,0.0044188,0.0043445,0.0048668,0.0045285,0.0051616
14.408,0.0042469,0.0044116,0.0043391,0.0048588,0.0045214,0.0051522
14.418,0.0042396,0.0044044,0.0043338,0.0048508,0.0045143,0.0051427
14.428,0.0042323,0.0043972,0.0043285,0.0048428,0.0045073,0.0051333
14.438,0.0042249,0.00439,0.0043232,0.0048348,0.0045003,0.0051239
14.448,0.0042176,0.0043829,0.0043179,0.0048268,0.0044934,0.0051145
14.458,0.0042103,0.0043757,0.0043126,0.0048187,0.0044865,0.0051051
14.468,0.004203,0.0043686,0.0043072,0.0048107,0.0044795,0.0050958
14.478,0.0041957,0.0043614,0.0043018,0.0048027,0.0044727,0.0050864
14.488,0.0041884,0.0043542,0.0042963,0.0047946,0.0044658,0.0050771
14.498,0.0041811,0.0043471,0.0042907,0.0047866,0.0044589,0.0050678
14.508,0.0041739,0.00434,0.0042851,0.0047786,0.004452,0.0050585
14.518,0.0041666,0.0043329,0.0042793,0.0047705,0.0044451,0.0050492
14.528,0.0041594,0.0043257,0.0042734,0.0047625,0.0044382,0.0050399
14.538,0.0041521,0.0043186,0.0042674,0.0047545,0.0044313,0.0050307
14.548,0.0041449,0.0043115,0.0042614,0.0047465,0.0044244,0.0050214
14.558,0.0041377,0.0043043,0.0042552,0.0047385,0.0044174,0.0050122
14.568,0.0041305,0.0042972,0.004249,0.0047305,0.0044105,0.005003
14.578,0.0041233,0.0042901,0.0042426,0.0047226,0.0044035,0.0049937
14.588,0.0041161,0.004283,0.0042363,0.0047146,0.0043966,0.0049846
14.598,0.0041089,0.0042759,0.0042298,0.0047067,0.0043896,0.0049754
14.608,0.0041018,0.0042688,0.0042233,0.0046988,0.0043826,0.0049663
14.618,0.0040946,0.0042617,0.0042167,0.0046909,0.0043757,0.0049572
14.628,0.0040875,0.0042546,0.0042101,0.004683,0.0043688,0.0049481
14.638,0.0040804,0.0042475,0.0042035,0.0046751,0.0043618,0.0049389
14.648,0.0040733,0.0042404,0.0041968,0.0046672,0.0043549,0.0049298
14.658,0.0040663,0.0042333,0.0041901,0.0046594,0.0043481,0.0049207
14.668,0.0040592,0.0042263,0.0041834,0.0046516,0.0043413,0.0049116
14.678,0.0040522,0.0042192,0.0041766,0.0046438,0.0043345,0.0049026
14.688,0.0040452,0.0042121,0.0041698,0.004636,0.0043277,0.0048935
14.698,0.0040382,0.004205,0.004163,0.0046282,0.004321,0.0048845
14.708,0.0040312,0.0041979,0.0041561,0.0046204,0.0043142,0.0048755
14.718,0.0040242,0.0041909,0.0041492,0.0046126,0.0043076,0.0048665
14.728,0.0040173,0.0041838,0.0041423,0.0046048,0.0043009,0.0048575
14.738,0.0040103,0.0041767,0.0041353,0.0045971,0.0042943,0.0048485
14.748,0.0040034,0.0041696,0.0041283,0.0045893,0.0042876,0.0048395
14.758,0.0039965,0.0041626,0.0041213,0.0045815,0.004281,0.0048305
14.768,0.0039896,0.0041555,0.0041142,0.0045738,0.0042744,0.0048216
14.778,0.0039827,0.0041484,0.0041071,0.004566,0.0042677,0.0048126
14.788,0.0039759,0.0041414,0.0041,0.0045583,0.0042611,0.0048036
14.798,0.003969,0.0041343,0.0040928,0.0045506,0.0042544,0.0047946
14.808,0.0039622,0.0041272,0.0040855,0.0045428,0.0042477,0.0047857
14.818,0.0039554,0.0041202,0.0040782,0.0045351,0.0042409,0.0047767
14.828,0.0039486,0.0041131,0.0040709,0.0045274,0.0042341,0.0047677
14.838,0.0039417,0.004106,0.0040635,0.0045196,0.0042273,0.0047588
14.848,0.003935,0.0040989,0.004056,0.0045119,0.0042204,0.0047498
14.858,0.0039282,0.0040919,0.0040485,0.0045042,0.0042135,0.0047409
14.868,0.0039214,0.0040848,0.0040409,0.0044964,0.0042066,0.0047319
14.878,0.0039146,0.0040777,0.0040333,0.0044887,0.0041996,0.004723
14.888,0.0039078,0.0040706,0.0040256,0.004481,0.0041926,0.0047141
14.898,0.0039011,0.0040635,0.0040179,0.0044733,0.0041856,0.0047052
14.908,0.0038943,0.0040565,0.0040101,0.0044656,0.0041785,0.0046963
14.918,0.0038876,0.0040494,0.0040022,0.0044579,0.0041714,0.0046874
14.928,0.0038808,0.0040423,0.0039944,0.0044502,0.0041643,0.0046784
14.938,0.0038741,0.0040352,0.0039864,0.0044424,0.0041573,0.0046695
14.948,0.0038673,0.0040281,0.0039785,0.0044347,0.0041502,0.0046605
14.958,0.0038606,0.004021,0.0039705,0.004427,0.0041431,0.0046516
14.968,0.0038539,0.0040139,0.0039626,0.0044193,0.004136,0.0046427
14.978,0.0038471,0.0040068,0.0039546,0.0044116,0.0041289,0.0046338
14.988,0.0038404,0.0039997,0.0039466,0.0044038,0.0041218,0.0046249
14.998,0.0038337,0.0039926,0.0039386,0.004396,0.0041148,0.004616
15.008,0.003827,0.0039855,0.0039306,0.0043883,0.0041077,0.0046071
15.018,0.0038203,0.0039785,0.0039226,0.0043805,0.0041006,0.0045982
15.028,0.0038136,0.0039714,0.0039145,0.0043728,0.0040936,0.0045893
15.038,0.0038069,0.0039643,0.0039065,0.0043651,0.0040865,0.0045805
15.048,0.0038003,0.0039572,0.0038984,0.0043574,0.0040794,0.0045716
15.058,0.0037936,0.0039501,0.0038903,0.0043497,0.0040723,0.0045628
15.068,0.0037869,0.003943,0.0038822,0.0043419,0.0040651,0.0045539
15.078,0.0037803,0.003936,0.0038741,0.0043342,0.004058,0.0045451
15.088,0.0037736,0.0039289,0.0038659,0.0043265,0.0040508,0.0045362
15.098,0.003767,0.0039218,0.0038577,0.0043188,0.0040436,0.0045274
15.108,0.0037604,0.0039147,0.0038494,0.0043111,0.0040364,0.0045186
15.118,0.0037537,0.0039076,0.0038412,0.0043034,0.0040291,0.0045098
15.127,0.0037471,0.0039006,0.0038329,0.0042957,0.0040219,0.004501
15.137,0.0037405,0.0038935,0.0038246,0.0042881,0.0040146,0.0044923
15.147,0.003734,0.0038864,0.0038163,0.0042805,0.0040073,0.0044835
15.157,0.0037274,0.0038793,0.0038079,0.0042728,0.004,0.0044748
15.167,0.0037208,0.0038722,0.0037996,0.0042652,0.0039928,0.0044661
15.177,0.0037143,0.0038651,0.0037913,0.0042576,0.0039855,0.0044574
15.187,0.0037078,0.0038581,0.003783,0.00425,0.0039783,0.0044488
15.197,0.0037012,0.003851,0.0037748,0.0042423,0.0039711,0.0044401
15.207,0.0036947,0.0038439,0.0037665,0.0042347,0.003964,0.0044315
15.217,0.0036883,0.0038369,0.0037584,0.0042272,0.0039569,0.0044229
15.227,0.0036818,0.0038299,0.0037502,0.0042196,0.0039498,0.0044143
15.237,0.0036753,0.0038228,0.0037422,0.004212,0.0039428,0.0044057
15.247,0.0036689,0.0038158,0.0037342,0.0042044,0.0039359,0.0043972
15.257,0.0036624,0.0038088,0.0037262,0.0041968,0.0039291,0.0043887
15.267,0.003656,0.0038017,0.0037183,0.0041892,0.0039223,0.0043802
15.277,0.0036496,0.0037947,0.0037104,0.0041816,0.0039156,0.0043718
15.287,0.0036432,0.0037877,0.0037026,0.004174,0.003909,0.0043633
15.297,0.0036368,0.0037808,0.0036949,0.0041664,0.0039025,0.0043549
15.307,0.0036304,0.0037738,0.0036872,0.0041589,0.0038961,0.0043465
15.317,0.003624,0.0037668,0.0036796,0.0041513,0.0038898,0.0043382
15.327,0.0036177,0.0037598,0.003672,0.0041437,0.0038836,0.0043299
15.337,0.0036113,0.0037529,0.0036644,0.0041362,0.0038775,0.0043216
15.347,0.003605,0.0037459,0.0036569,0.0041286,0.0038714,0.0043134
15.357,0.0035986,0.003739,0.0036495,0.0041211,0.0038655,0.0043051
15.367,0.0035923,0.003732,0.003642,0.0041136,0.0038596,0.0042969
15.377,0.0035859,0.0037251,0.0036347,0.0041061,0.0038538,0.0042888
15.387,0.0035796,0.0037182,0.0036273,0.0040986,0.0038481,0.0042806
15.397,0.0035732,0.0037113,0.00362,0.0040911,0.0038425,0.0042725
15.407,0.0035669,0.0037044,0.0036128,0.0040836,0.0038369,0.0042643
15.417,0.0035605,0.0036975,0.0036056,0.0040761,0.0038315,0.0042562
15.427,0.0035542,0.0036906,0.0035985,0.0040686,0.0038261,0.0042481
15.437,0.0035479,0.0036837,0.0035914,0.0040611,0.0038207,0.00424
15.447,0.0035415,0.0036768,0.0035844,0.0040537,0.0038155,0.004232
15.457,0.0035352,0.0036699,0.0035775,0.0040462,0.0038103,0.0042239
15.467,0.0035288,0.0036631,0.0035706,0.0040388,0.0038052,0.0042159
15.477,0.0035224,0.0036562,0.0035637,0.0040314,0.0038001,0.0042079
15.487,0.0035161,0.0036494,0.003557,0.004024,0.0037951,0.0041999
15.497,0.0035097,0.0036426,0.0035502,0.0040167,0.0037902,0.004192
15.507,0.0035033,0.0036358,0.0035436,0.0040093,0.0037853,0.004184
15.517,0.003497,0.003629,0.003537,0.004002,0.0037805,0.004176
15.527,0.0034906,0.0036222,0.0035304,0.0039947,0.0037758,0.0041681
15.537,0.0034842,0.0036154,0.003524,0.0039874,0.0037711,0.0041601
15.547,0.0034778,0.0036086,0.0035175,0.0039801,0.0037665,0.0041522
15.557,0.0034714,0.0036019,0.0035111,0.0039729,0.0037619,0.0041443
15.567,0.003465,0.0035951,0.0035048,0.0039657,0.0037574,0.0041364
15.577,0.0034586,0.0035884,0.0034985,0.0039585,0.0037529,0.0041285
15.587,0.0034522,0.0035817,0.0034922,0.0039513,0.0037485,0.0041206
15.597,0.0034458,0.003575,0.003486,0.0039441,0.0037442,0.0041127
15.607,0.0034394,0.0035683,0.0034798,0.003937,0.0037399,0.0041049
15.617,0.003433,0.0035616,0.0034737,0.0039299,0.0037356,0.0040971
15.627,0.0034266,0.0035549,0.0034675,0.0039227,0.0037314,0.0040892
15.637,0.0034202,0.0035483,0.0034614,0.0039157,0.0037271,0.0040814
15.647,0.0034138,0.0035417,0.0034553,0.0039086,0.003723,0.0040737
15.657,0.0034074,0.0035351,0.0034492,0.0039016,0.0037188,0.0040659
15.667,0.003401,0.0035285,0.0034432,0.0038946,0.0037147,0.0040582
15.677,0.0033947,0.0035219,0.0034371,0.0038876,0.0037106,0.0040505
15.687,0.0033883,0.0035153,0.0034311,0.0038807,0.0037065,0.0040428
15.697,0.0033819,0.0035087,0.003425,0.0038737,0.0037025,0.0040351
15.707,0.0033756,0.0035022,0.003419,0.0038668,0.0036984,0.0040274
15.717,0.0033692,0.0034956,0.003413,0.0038599,0.0036944,0.0040197
15.727,0.0033629,0.0034891,0.003407,0.003853,0.0036904,0.0040121
15.737,0.0033566,0.0034826,0.003401,0.0038461,0.0036864,0.0040044
15.747,0.0033502,0.0034761,0.003395,0.0038393,0.0036825,0.0039968
15.757,0.0033439,0.0034696,0.003389,0.0038325,0.0036786,0.0039892
15.767,0.0033377,0.0034631,0.0033831,0.0038257,0.0036748,0.0039816
15.777,0.0033314,0.0034567,0.0033771,0.0038189,0.0036709,0.003974
15.787,0.0033251,0.0034502,0.0033712,0.0038121,0.0036672,0.0039664
15.797,0.0033189,0.0034438,0.0033653,0.0038054,0.0036634,0.0039589
15.807,0.0033127,0.0034373,0.0033594,0.0037986,0.0036597,0.0039513
15.817,0.0033064,0.0034309,0.0033535,0.0037919,0.0036561,0.0039438
15.827,0.0033002,0.0034245,0.0033477,0.0037851,0.0036525,0.0039363
15.837,0.0032941,0.0034182,0.0033419,0.0037784,0.0036489,0.0039288
15.847,0.0032879,0.0034118,0.0033361,0.0037717,0.0036454,0.0039213
15.857,0.0032817,0.0034054,0.0033303,0.003765,0.0036419,0.0039138
15.867,0.0032756,0.0033991,0.0033246,0.0037584,0.0036384,0.0039064
15.877,0.0032694,0.0033928,0.0033189,0.0037517,0.003635,0.0038989
15.887,0.0032633,0.0033865,0.0033133,0.0037451,0.0036315,0.0038915
15.897,0.0032572,0.0033802,0.0033078,0.0037384,0.0036281,0.0038842
15.907,0.0032511,0.0033739,0.0033022,0.0037317,0.0036247,0.0038768
15.917,0.003245,0.0033676,0.0032968,0.0037251,0.0036213,0.0038695
15.927,0.003239,0.0033614,0.0032913,0.0037184,0.0036179,0.0038621
15.937,0.0032329,0.0033551,0.003286,0.0037118,0.0036144,0.0038548
15.947,0.0032268,0.0033489,0.0032807,0.0037052,0.003611,0.0038475
15.957,0.0032208,0.0033427,0.0032754,0.0036986,0.0036076,0.0038402
15.967,0.0032148,0.0033365,0.0032702,0.003692,0.0036042,0.003833
15.977,0.0032088,0.0033303,0.0032651,0.0036855,0.0036007,0.0038257
15.987,0.0032028,0.0033241,0.00326,0.0036789,0.0035973,0.0038185
15.997,0.0031968,0.0033179,0.003255,0.0036723,0.0035938,0.0038113
16.007,0.0031908,0.0033118,0.0032501,0.0036658,0.0035904,0.0038041
16.017,0.0031848,0.0033057,0.0032452,0.0036593,0.003587,0.003797
16.027,0.0031789,0.0032996,0.0032403,0.0036528,0.0035836,0.0037899
16.037,0.0031729,0.0032935,0.0032355,0.0036463,0.0035802,0.0037827
16.047,0.003167,0.0032874,0.0032308,0.0036398,0.0035769,0.0037756
16.057,0.003161,0.0032813,0.0032261,0.0036333,0.0035735,0.0037685
16.067,0.0031551,0.0032752,0.0032215,0.0036268,0.0035702,0.0037615
16.077,0.0031492,0.0032691,0.0032169,0.0036204,0.003567,0.0037544
16.087,0.0031433,0.0032631,0.0032123,0.003614,0.0035637,0.0037474
16.097,0.0031374,0.003257,0.0032078,0.0036075,0.0035606,0.0037403
16.107,0.0031316,0.003251,0.0032033,0.0036011,0.0035575,0.0037333
16.117,0.0031257,0.003245,0.0031988,0.0035947,0.0035544,0.0037263
16.127,0.0031198,0.003239,0.0031944,0.0035883,0.0035514,0.0037194
16.137,0.003114,0.0032331,0.00319,0.0035819,0.0035484,0.0037124
16.147,0.0031082,0.0032271,0.0031856,0.0035755,0.0035455,0.0037055
16.157,0.0031023,0.0032211,0.0031813,0.0035692,0.0035426,0.0036986
16.167,0.0030965,0.0032152,0.0031769,0.0035629,0.0035398,0.0036916
16.177,0.0030907,0.0032093,0.0031726,0.0035566,0.0035371,0.0036847
16.187,0.003085,0.0032034,0.0031683,0.0035503,0.0035344,0.0036778
16.197,0.0030792,0.0031974,0.003164,0.003544,0.0035317,0.003671
16.207,0.0030735,0.0031915,0.0031597,0.0035377,0.0035291,0.0036641
16.217,0.0030677,0.0031857,0.0031554,0.0035315,0.0035265,0.0036573
16.227,0.003062,0.0031798,0.0031511,0.0035252,0.003524,0.0036505
16.237,0.0030563,0.0031739,0.0031468,0.003519,0.0035215,0.0036437
16.247,0.0030506,0.0031681,0.0031425,0.0035128,0.0035191,0.0036369
16.257,0.0030449,0.0031622,0.0031382,0.0035067,0.0035166,0.0036302
16.267,0.0030393,0.0031564,0.0031339,0.0035005,0.0035143,0.0036235
16.277,0.0030336,0.0031506,0.0031296,0.0034944,0.0035119,0.0036168
16.287,0.003028,0.0031447,0.0031252,0.0034883,0.0035096,0.0036101
16.297,0.0030224,0.0031389,0.0031209,0.0034822,0.0035073,0.0036034
16.307,0.0030168,0.0031331,0.0031165,0.0034761,0.003505,0.0035967
16.317,0.0030113,0.0031274,0.0031121,0.0034701,0.0035027,0.0035901
16.327,0.0030057,0.0031216,0.0031077,0.0034641,0.0035005,0.0035834
16.337,0.0030002,0.0031158,0.0031033,0.0034581,0.0034984,0.0035768
16.347,0.0029947,0.0031101,0.0030989,0.0034521,0.0034962,0.0035702
16.357,0.0029892,0.0031044,0.0030944,0.0034461,0.0034941,0.0035636
16.367,0.0029838,0.0030986,0.0030899,0.0034401,0.003492,0.0035571
16.377,0.0029783,0.0030929,0.0030853,0.0034342,0.00349,0.0035505
16.387,0.0029729,0.0030872,0.0030808,0.0034283,0.003488,0.0035439
16.397,0.0029675,0.0030815,0.0030762,0.0034224,0.0034861,0.0035374
16.407,0.0029621,0.0030758,0.0030716,0.0034165,0.0034841,0.0035309
16.417,0.0029568,0.0030701,0.003067,0.0034106,0.0034822,0.0035244
16.427,0.0029514,0.0030645,0.0030623,0.0034047,0.0034804,0.0035179
16.437,0.0029461,0.0030588,0.0030576,0.0033989,0.0034786,0.0035114
16.447,0.0029408,0.0030531,0.003053,0.0033931,0.0034768,0.003505
16.457,0.0029356,0.0030475,0.0030482,0.0033873,0.003475,0.0034985
16.467,0.0029303,0.0030418,0.0030435,0.0033815,0.0034733,0.0034921
16.477,0.0029251,0.0030362,0.0030388,0.0033757,0.0034716,0.0034856
16.487,0.0029199,0.0030306,0.003034,0.00337,0.0034699,0.0034792
16.497,0.0029147,0.003025,0.0030293,0.0033642,0.0034682,0.0034728
16.507,0.0029096,0.0030194,0.0030245,0.0033585,0.0034665,0.0034664
16.517,0.0029044,0.0030138,0.0030198,0.0033528,0.0034649,0.00346
16.527,0.0028993,0.0030082,0.003015,0.0033471,0.0034633,0.0034536
16.537,0.0028942,0.0030027,0.0030103,0.0033414,0.0034616,0.0034472
16.547,0.0028891,0.0029971,0.0030056,0.0033357,0.00346,0.0034409
16.557,0.0028841,0.0029916,0.0030009,0.0033301,0.0034584,0.0034345
16.567,0.002879,0.0029861,0.0029962,0.0033244,0.0034568,0.0034282
16.577,0.002874,0.0029805,0.0029916,0.0033187,0.0034552,0.0034219
16.587,0.002869,0.002975,0.002987,0.0033131,0.0034535,0.0034156
16.597,0.002864,0.0029695,0.0029824,0.0033074,0.0034519,0.0034093
16.607,0.002859,0.002964,0.0029778,0.0033018,0.0034502,0.003403
16.617,0.0028541,0.0029585,0.0029733,0.0032962,0.0034486,0.0033967
16.627,0.0028491,0.0029531,0.0029688,0.0032906,0.0034469,0.0033905
16.637,0.0028442,0.0029476,0.0029644,0.003285,0.0034452,0.0033842
16.647,0.0028392,0.0029421,0.0029599,0.0032794,0.0034435,0.0033779
16.657,0.0028343,0.0029367,0.0029556,0.0032739,0.0034418,0.0033717
16.667,0.0028294,0.0029312,0.0029513,0.0032684,0.00344,0.0033655
16.677,0.0028245,0.0029258,0.002947,0.0032629,0.0034383,0.0033593
16.687,0.0028197,0.0029203,0.0029428,0.0032573,0.0034365,0.0033531
16.697,0.0028148,0.0029149,0.0029386,0.0032518,0.0034347,0.0033469
16.707,0.0028099,0.0029095,0.0029345,0.0032463,0.0034329,0.0033408
16.717,0.0028051,0.0029041,0.0029304,0.0032408,0.0034311,0.0033346
16.727,0.0028002,0.0028987,0.0029264,0.0032353,0.0034293,0.0033285
16.737,0.0027954,0.0028933,0.0029224,0.0032299,0.0034274,0.0033224
16.747,0.0027906,0.0028879,0.0029185,0.0032244,0.0034255,0.0033163
16.757,0.0027858,0.0028826,0.0029146,0.0032189,0.0034237,0.0033102
16.767,0.002781,0.0028773,0.0029107,0.0032134,0.0034218,0.0033041
16.777,0.0027762,0.0028719,0.002907,0.003208,0.0034198,0.003298
16.787,0.0027714,0.0028666,0.0029032,0.0032026,0.0034179,0.0032919
16.797,0.0027666,0.0028613,0.0028995,0.0031971,0.003416,0.0032859
16.807,0.0027618,0.002856,0.0028959,0.0031917,0.003414,0.0032798
16.817,0.002757,0.0028507,0.0028923,0.0031863,0.0034121,0.0032738
16.827,0.0027523,0.0028454,0.0028887,0.0031809,0.0034101,0.0032678
16.837,0.0027475,0.0028401,0.0028852,0.0031756,0.0034081,0.0032618
16.847,0.0027427,0.0028349,0.0028817,0.0031702,0.003406,0.0032558
16.857,0.002738,0.0028297,0.0028783,0.0031649,0.003404,0.0032499
16.867,0.0027332,0.0028244,0.0028749,0.0031595,0.0034019,0.0032439
16.877,0.0027285,0.0028192,0.0028715,0.0031542,0.0033998,0.003238
16.887,0.0027238,0.002814,0.0028682,0.0031489,0.0033977,0.0032321
16.897,0.002719,0.0028088,0.0028649,0.0031435,0.0033956,0.0032262
16.907,0.0027143,0.0028036,0.0028616,0.0031382,0.0033934,0.0032203
16.917,0.0027096,0.0027984,0.0028583,0.0031329,0.0033913,0.0032144
16.927,0.0027049,0.0027933,0.0028551,0.0031277,0.0033891,0.0032086
16.937,0.0027002,0.0027881,0.0028519,0.0031224,0.0033868,0.0032027
16.947,0.0026955,0.002783,0.0028487,0.0031172,0.0033846,0.0031968
16.956,0.0026908,0.0027778,0.0028456,0.0031119,0.0033823,0.003191
16.966,0.0026861,0.0027727,0.0028424,0.0031067,0.0033801,0.0031852
16.976,0.0026814,0.0027676,0.0028393,0.0031015,0.0033778,0.0031794
16.986,0.0026767,0.0027626,0.0028361,0.0030963,0.0033755,0.0031736
16.996,0.0026721,0.0027575,0.002833,0.0030911,0.0033731,0.0031678
17.006,0.0026674,0.0027524,0.0028299,0.003086,0.0033708,0.0031621
17.016,0.0026627,0.0027474,0.0028268,0.0030808,0.0033684,0.0031564
17.026,0.0026581,0.0027424,0.0028237,0.0030756,0.003366,0.0031506
17.036,0.0026534,0.0027373,0.0028206,0.0030705,0.0033636,0.0031449
17.046,0.0026488,0.0027323,0.0028175,0.0030654,0.0033612,0.0031393
17.056,0.0026442,0.0027273,0.0028144,0.0030602,0.0033588,0.0031336
17.066,0.0026396,0.0027223,0.0028113,0.0030551,0.0033563,0.003128
17.076,0.002635,0.0027174,0.0028082,0.00305,0.0033538,0.0031224
17.086,0.0026304,0.0027124,0.0028051,0.0030449,0.0033514,0.0031168
17.096,0.0026258,0.0027075,0.002802,0.0030398,0.0033489,0.0031112
17.106,0.0026212,0.0027025,0.002799,0.0030348,0.0033464,0.0031056
17.116,0.0026167,0.0026976,0.0027959,0.0030297,0.0033439,0.0031
17.126,0.0026121,0.0026927,0.0027928,0.0030246,0.0033414,0.0030945
17.136,0.0026076,0.0026878,0.0027897,0.0030196,0.0033389,0.0030889
17.146,0.0026031,0.0026829,0.0027866,0.0030146,0.0033364,0.0030834
17.156,0.0025986,0.002678,0.0027835,0.0030096,0.0033339,0.0030779
17.166,0.0025941,0.0026732,0.0027804,0.0030046,0.0033314,0.0030724
17.176,0.0025896,0.0026683,0.0027773,0.0029995,0.0033289,0.003067
17.186,0.0025851,0.0026635,0.0027742,0.0029945,0.0033264,0.0030615
17.196,0.0025806,0.0026587,0.0027711,0.0029895,0.003324,0.003056
17.206,0.0025762,0.0026539,0.002768,0.0029845,0.0033215,0.0030506
17.216,0.0025717,0.0026491,0.0027649,0.0029796,0.003319,0.0030451
17.226,0.0025673,0.0026443,0.0027618,0.0029746,0.0033165,0.0030397
17.236,0.0025629,0.0026395,0.0027587,0.0029697,0.0033141,0.0030343
17.246,0.0025585,0.0026347,0.0027556,0.0029648,0.0033116,0.0030289
17.256,0.0025541,0.00263,0.0027525,0.0029598,0.0033092,0.0030235
17.266,0.0025497,0.0026252,0.0027495,0.0029549,0.0033068,0.0030181
17.276,0.0025453,0.0026205,0.0027464,0.00295,0.0033043,0.0030127
17.286,0.0025409,0.0026158,0.0027433,0.0029452,0.0033019,0.0030074
17.296,0.0025366,0.0026111,0.0027403,0.0029403,0.0032994,0.003002
17.306,0.0025322,0.0026064,0.0027373,0.0029354,0.003297,0.0029967
17.316,0.0025278,0.0026017,0.0027342,0.0029306,0.0032946,0.0029914
17.326,0.0025235,0.0025971,0.0027312,0.0029258,0.0032921,0.0029861
17.336,0.0025191,0.0025924,0.0027282,0.0029209,0.0032896,0.0029808
17.346,0.0025148,0.0025878,0.0027252,0.0029161,0.0032872,0.0029755
17.356,0.0025105,0.0025831,0.0027223,0.0029113,0.0032847,0.0029702
17.366,0.0025061,0.0025785,0.0027193,0.0029066,0.0032822,0.002965
17.376,0.0025018,0.0025739,0.0027164,0.0029018,0.0032797,0.0029598
17.386,0.0024975,0.0025693,0.0027135,0.0028971,0.0032772,0.0029545
17.396,0.0024931,0.0025648,0.0027106,0.0028923,0.0032746,0.0029493
17.406,0.0024888,0.0025602,0.0027078,0.0028876,0.0032721,0.0029441
17.416,0.0024845,0.0025556,0.0027049,0.0028829,0.0032695,0.0029389
17.426,0.0024801,0.0025511,0.0027021,0.0028781,0.0032669,0.0029338
17.436,0.0024758,0.0025465,0.0026993,0.0028735,0.0032643,0.0029286
17.446,0.0024715,0.002542,0.0026966,0.0028688,0.0032616,0.0029235
17.456,0.0024672,0.0025375,0.0026938,0.0028641,0.003259,0.0029183
17.466,0.0024629,0.002533,0.0026911,0.0028595,0.0032563,0.0029132
17.476,0.0024586,0.0025285,0.0026884,0.0028549,0.0032537,0.0029081
17.486,0.0024544,0.0025241,0.0026858,0.0028503,0.003251,0.0029031
17.496,0.0024501,0.0025196,0.0026831,0.0028457,0.0032483,0.002898
17.506,0.0024458,0.0025152,0.0026805,0.0028411,0.0032455,0.0028929
17.516,0.0024416,0.0025107,0.002678,0.0028365,0.0032428,0.0028879
17.526,0.0024374,0.0025063,0.0026754,0.0028319,0.00324,0.0028829
17.536,0.0024332,0.0025019,0.0026729,0.0028273,0.0032372,0.0028779
17.546,0.002429,0.0024975,0.0026704,0.0028227,0.0032344,0.0028729
17.556,0.0024249,0.002493,0.0026679,0.0028182,0.0032316,0.0028679
17.566,0.0024207,0.0024886,0.0026654,0.0028137,0.0032288,0.0028629
17.576,0.0024166,0.0024842,0.002663,0.0028091,0.003226,0.0028579
17.586,0.0024125,0.0024799,0.0026605,0.0028046,0.0032231,0.002853
17.596,0.0024084,0.0024755,0.0026581,0.0028001,0.0032203,0.002848
17.606,0.0024044,0.0024711,0.0026557,0.0027956,0.0032174,0.0028431
17.616,0.0024004,0.0024667,0.0026534,0.0027911,0.0032146,0.0028381
17.626,0.0023964,0.0024623,0.002651,0.0027866,0.0032117,0.0028332
17.636,0.0023924,0.002458,0.0026486,0.0027821,0.0032088,0.0028283
17.646,0.0023884,0.0024536,0.0026463,0.0027776,0.0032059,0.0028234
17.656,0.0023844,0.0024493,0.002644,0.0027732,0.003203,0.0028185
17.666,0.0023805,0.0024449,0.0026416,0.0027687,0.0032001,0.0028137
17.676,0.0023766,0.0024406,0.0026393,0.0027642,0.0031972,0.0028088
17.686,0.0023726,0.0024363,0.002637,0.0027598,0.0031943,0.002804
17.696,0.0023687,0.002432,0.0026347,0.0027554,0.0031914,0.0027992
17.706,0.0023648,0.0024277,0.0026324,0.002751,0.0031885,0.0027943
17.716,0.0023609,0.0024234,0.0026301,0.0027466,0.0031856,0.0027895
17.726,0.002357,0.0024191,0.0026278,0.0027422,0.0031826,0.0027847
17.736,0.0023531,0.0024148,0.0026255,0.0027378,0.0031797,0.0027799
17.746,0.0023492,0.0024105,0.0026231,0.0027334,0.0031767,0.0027751
17.756,0.0023453,0.0024062,0.0026208,0.002729,0.0031738,0.0027704
17.766,0.0023413,0.002402,0.0026185,0.0027246,0.0031708,0.0027656
17.776,0.0023374,0.0023977,0.0026162,0.0027202,0.0031679,0.0027608
17.786,0.0023335,0.0023935,0.0026139,0.0027159,0.0031649,0.0027561
17.796,0.0023296,0.0023892,0.0026116,0.0027115,0.0031619,0.0027513
17.806,0.0023256,0.002385,0.0026092,0.0027072,0.0031589,0.0027466
17.816,0.0023217,0.0023808,0.0026069,0.0027028,0.0031559,0.0027419
17.826,0.0023178,0.0023765,0.0026046,0.0026985,0.0031529,0.0027372
17.836,0.0023138,0.0023723,0.0026022,0.0026941,0.0031499,0.0027324
17.846,0.0023099,0.0023681,0.0025999,0.0026898,0.0031469,0.0027277
17.856,0.002306,0.0023639,0.0025975,0.0026855,0.0031438,0.0027231
17.866,0.0023021,0.0023597,0.0025952,0.0026812,0.0031408,0.0027184
17.876,0.0022982,0.0023555,0.0025928,0.0026768,0.0031377,0.0027137
17.886,0.0022943,0.0023514,0.0025904,0.0026726,0.0031346,0.002709
17.896,0.0022904,0.0023472,0.0025881,0.0026683,0.0031315,0.0027044
17.906,0.0022866,0.002343,0.0025857,0.002664,0.0031283,0.0026998
17.916,0.0022828,0.0023389,0.0025833,0.0026597,0.0031252,0.0026951
17.926,0.002279,0.0023348,0.002581,0.0026555,0.003122,0.0026905
17.936,0.0022752,0.0023307,0.0025786,0.0026512,0.0031189,0.0026859
17.946,0.0022714,0.0023266,0.0025762,0.002647,0.0031157,0.0026814
17.956,0.0022677,0.0023225,0.0025738,0.0026427,0.0031125,0.0026768
17.966,0.002264,0.0023184,0.0025715,0.0026385,0.0031093,0.0026722
17.976,0.0022603,0.0023143,0.0025691,0.0026343,0.003106,0.0026677
17.986,0.0022566,0.0023102,0.0025667,0.00263,0.0031028,0.0026631
17.996,0.0022529,0.0023061,0.0025643,0.0026258,0.0030995,0.0026586
18.006,0.0022493,0.0023021,0.002562,0.0026216,0.0030962,0.0026541
18.016,0.0022457,0.002298,0.0025596,0.0026174,0.0030929,0.0026496
18.026,0.0022421,0.002294,0.0025572,0.0026132,0.0030895,0.0026451
18.036,0.0022385,0.0022899,0.0025549,0.002609,0.0030862,0.0026406
18.046,0.0022349,0.0022859,0.0025525,0.0026048,0.0030828,0.0026361
18.056,0.0022313,0.0022819,0.0025502,0.0026007,0.0030795,0.0026317
18.066,0.0022277,0.0022779,0.0025478,0.0025965,0.0030761,0.0026272
18.076,0.0022241,0.0022739,0.0025455,0.0025923,0.0030727,0.0026228
18.086,0.0022205,0.0022699,0.0025431,0.0025882,0.0030693,0.0026183
18.096,0.002217,0.002266,0.0025408,0.002584,0.0030658,0.0026139
18.106,0.0022134,0.002262,0.0025385,0.0025799,0.0030624,0.0026095
18.116,0.0022098,0.002258,0.0025361,0.0025757,0.0030589,0.002605
18.126,0.0022062,0.0022541,0.0025338,0.0025716,0.0030554,0.0026006
18.136,0.0022025,0.0022502,0.0025315,0.0025675,0.0030519,0.0025962
18.146,0.0021989,0.0022462,0.0025291,0.0025634,0.0030484,0.0025917
18.156,0.0021953,0.0022423,0.0025268,0.0025593,0.0030449,0.0025873
18.166,0.0021917,0.0022384,0.0025245,0.0025552,0.0030414,0.0025829
18.176,0.002188,0.0022345,0.0025222,0.0025511,0.0030378,0.0025785
18.186,0.0021844,0.0022306,0.0025199,0.0025471,0.0030342,0.0025741
18.196,0.0021808,0.0022267,0.0025175,0.002543,0.0030307,0.0025697
18.206,0.0021771,0.0022229,0.0025152,0.002539,0.0030271,0.0025653
18.216,0.0021735,0.002219,0.0025129,0.0025349,0.0030235,0.002561
18.226,0.0021699,0.0022151,0.0025106,0.0025309,0.0030199,0.0025566
18.236,0.0021663,0.0022113,0.0025083,0.0025268,0.0030162,0.0025522
18.246,0.0021627,0.0022075,0.0025059,0.0025228,0.0030126,0.0025479
18.256,0.0021591,0.0022036,0.0025036,0.0025187,0.003009,0.0025435
18.266,0.0021556,0.0021998,0.0025013,0.0025147,0.0030054,0.0025392
18.276,0.002152,0.002196,0.0024989,0.0025107,0.0030017,0.0025348
18.286,0.0021485,0.0021922,0.0024966,0.0025067,0.0029981,0.0025305
18.296,0.002145,0.0021884,0.0024942,0.0025027,0.0029945,0.0025261
18.306,0.0021415,0.0021846,0.0024919,0.0024987,0.0029908,0.0025218
18.316,0.002138,0.0021809,0.0024895,0.0024947,0.0029872,0.0025175
18.326,0.0021345,0.0021771,0.0024871,0.0024907,0.0029836,0.0025132
18.336,0.0021311,0.0021733,0.0024847,0.0024867,0.00298,0.0025089
18.346,0.0021276,0.0021696,0.0024823,0.0024827,0.0029764,0.0025046
18.356,0.0021242,0.0021658,0.0024799,0.0024788,0.0029728,0.0025004
18.366,0.0021208,0.0021621,0.0024775,0.0024748,0.0029692,0.0024961
18.376,0.0021174,0.0021583,0.0024751,0.0024708,0.0029656,0.0024918
18.386,0.002114,0.0021546,0.0024726,0.0024669,0.0029621,0.0024876
18.396,0.0021105,0.0021509,0.0024702,0.0024629,0.0029585,0.0024833
18.406,0.0021071,0.0021472,0.0024677,0.002459,0.002955,0.0024791
18.416,0.0021037,0.0021434,0.0024652,0.0024551,0.0029514,0.0024749
18.426,0.0021003,0.0021397,0.0024627,0.0024511,0.0029479,0.0024706
18.436,0.0020969,0.002136,0.0024602,0.0024472,0.0029444,0.0024664
18.446,0.0020935,0.0021324,0.0024576,0.0024433,0.0029409,0.0024622
18.456,0.0020901,0.0021287,0.0024551,0.0024394,0.0029375,0.0024579
18.466,0.0020867,0.002125,0.0024525,0.0024355,0.002934,0.0024537
18.476,0.0020833,0.0021213,0.0024499,0.0024316,0.0029305,0.0024495
18.486,0.0020799,0.0021177,0.0024474,0.0024277,0.0029271,0.0024453
18.496,0.0020765,0.002114,0.0024447,0.0024238,0.0029236,0.0024411
18.506,0.0020731,0.0021104,0.0024421,0.00242,0.0029201,0.0024369
18.516,0.0020697,0.0021068,0.0024395,0.0024161,0.0029167,0.0024327
18.526,0.0020663,0.0021031,0.0024368,0.0024122,0.0029132,0.0024286
18.536,0.0020629,0.0020995,0.0024341,0.0024084,0.0029097,0.0024244
18.546,0.0020595,0.0020959,0.0024315,0.0024045,0.0029063,0.0024203
18.556,0.0020561,0.0020923,0.0024287,0.0024007,0.0029028,0.0024161
18.566,0.0020527,0.0020887,0.002426,0.0023969,0.0028993,0.002412
18.576,0.0020494,0.0020851,0.0024233,0.002393,0.0028958,0.0024078
18.586,0.002046,0.0020816,0.0024206,0.0023892,0.0028922,0.0024037
18.596,0.0020427,0.002078,0.0024178,0.0023854,0.0028887,0.0023996
18.606,0.0020393,0.0020744,0.0024151,0.0023816,0.0028851,0.0023955
18.616,0.002036,0.0020709,0.0024123,0.0023778,0.0028816,0.0023914
18.626,0.0020327,0.0020673,0.0024095,0.002374,0.002878,0.0023873
18.636,0.0020294,0.0020638,0.0024067,0.0023702,0.0028744,0.0023832
18.646,0.0020262,0.0020603,0.0024039,0.0023664,0.0028708,0.0023791
18.656,0.0020229,0.0020568,0.0024011,0.0023626,0.0028672,0.002375
18.666,0.0020196,0.0020533,0.0023983,0.0023588,0.0028636,0.002371
18.676,0.0020164,0.0020498,0.0023955,0.002355,0.0028599,0.0023669
18.686,0.0020131,0.0020463,0.0023927,0.0023513,0.0028563,0.0023628
18.696,0.0020099,0.0020428,0.0023898,0.0023475,0.0028526,0.0023588
18.706,0.0020067,0.0020393,0.002387,0.0023437,0.002849,0.0023548
18.716,0.0020035,0.0020358,0.0023842,0.00234,0.0028453,0.0023508
18.726,0.0020003,0.0020323,0.0023814,0.0023362,0.0028417,0.0023468
18.736,0.0019971,0.0020289,0.0023785,0.0023325,0.002838,0.0023428
18.746,0.0019939,0.0020254,0.0023757,0.0023287,0.0028344,0.0023388
18.756,0.0019908,0.002022,0.0023729,0.002325,0.0028307,0.0023348
18.765,0.0019876,0.0020185,0.00237,0.0023213,0.0028271,0.0023308
18.776,0.0019844,0.0020151,0.0023672,0.0023175,0.0028235,0.0023268
18.785,0.0019813,0.0020116,0.0023644,0.0023138,0.0028198,0.0023229
18.795,0.0019781,0.0020082,0.0023616,0.0023101,0.0028162,0.0023189
18.805,0.001975,0.0020048,0.0023588,0.0023064,0.0028126,0.002315
18.815,0.0019718,0.0020014,0.002356,0.0023027,0.002809,0.002311
18.825,0.0019687,0.0019979,0.0023532,0.002299,0.0028054,0.0023071
18.835,0.0019656,0.0019945,0.0023504,0.0022954,0.0028018,0.0023032
18.845,0.0019624,0.0019911,0.0023476,0.0022917,0.0027982,0.0022993
18.855,0.0019593,0.0019877,0.0023448,0.002288,0.0027947,0.0022954
18.865,0.0019562,0.0019843,0.002342,0.0022843,0.0027911,0.0022915
18.875,0.0019531,0.0019809,0.0023392,0.0022807,0.0027876,0.0022876
18.885,0.00195,0.0019776,0.0023364,0.002277,0.002784,0.0022837
18.895,0.0019469,0.0019742,0.0023337,0.0022734,0.0027805,0.0022799
18.905,0.0019438,0.0019708,0.0023309,0.0022697,0.002777,0.002276
18.915,0.0019408,0.0019675,0.0023281,0.0022661,0.0027734,0.0022721
18.925,0.0019377,0.0019641,0.0023253,0.0022625,0.0027699,0.0022682
18.935,0.0019346,0.0019608,0.0023226,0.0022588,0.0027664,0.0022644
18.945,0.0019315,0.0019574,0.0023198,0.0022552,0.0027629,0.0022605
18.955,0.0019285,0.0019541,0.002317,0.0022516,0.0027594,0.0022567
18.965,0.0019254,0.0019508,0.0023143,0.002248,0.0027558,0.0022529
18.975,0.0019224,0.0019475,0.0023115,0.0022444,0.0027523,0.0022491
18.985,0.0019193,0.0019442,0.0023087,0.0022407,0.0027488,0.0022453
18.995,0.0019163,0.0019409,0.0023059,0.0022371,0.0027453,0.0022415
19.005,0.0019132,0.0019376,0.0023031,0.0022336,0.0027418,0.0022377
19.015,0.0019102,0.0019344,0.0023004,0.00223,0.0027383,0.0022339
19.025,0.0019072,0.0019311,0.0022976,0.0022264,0.0027349,0.0022302
19.035,0.0019041,0.0019279,0.0022948,0.0022228,0.0027314,0.0022264
19.045,0.0019011,0.0019246,0.002292,0.0022192,0.0027279,0.0022226
19.055,0.0018981,0.0019214,0.0022892,0.0022156,0.0027244,0.0022188
19.065,0.0018951,0.0019182,0.0022864,0.0022121,0.002721,0.002215
19.075,0.0018921,0.0019149,0.0022836,0.0022085,0.0027175,0.0022113
19.085,0.0018891,0.0019117,0.0022807,0.002205,0.002714,0.0022075
19.095,0.0018861,0.0019085,0.0022779,0.0022014,0.0027106,0.0022037
19.105,0.0018831,0.0019053,0.0022751,0.0021979,0.0027071,0.0022
19.115,0.0018801,0.0019021,0.0022723,0.0021943,0.0027036,0.0021963
19.125,0.0018771,0.0018989,0.0022694,0.0021908,0.0027002,0.0021926
19.135,0.0018742,0.0018957,0.0022666,0.0021873,0.0026967,0.0021889
19.145,0.0018712,0.0018926,0.0022637,0.0021838,0.0026933,0.0021852
19.155,0.0018683,0.0018894,0.0022609,0.0021803,0.0026898,0.0021815
19.165,0.0018653,0.0018862,0.002258,0.0021768,0.0026864,0.0021778
19.175,0.0018624,0.0018831,0.0022552,0.0021733,0.0026829,0.0021741
19.185,0.0018595,0.0018799,0.0022523,0.0021698,0.0026795,0.0021705
19.195,0.0018566,0.0018768,0.0022494,0.0021664,0.002676,0.0021668
19.205,0.0018538,0.0018737,0.0022465,0.0021629,0.0026726,0.0021632
19.215,0.0018509,0.0018705,0.0022437,0.0021595,0.0026691,0.0021595
19.225,0.001848,0.0018674,0.0022408,0.002156,0.0026657,0.0021559
19.235,0.0018452,0.0018643,0.0022379,0.0021526,0.0026622,0.0021523
19.245,0.0018424,0.0018611,0.002235,0.0021491,0.0026587,0.0021487
19.255,0.0018395,0.001858,0.0022321,0.0021457,0.0026552,0.0021451
19.265,0.0018367,0.0018549,0.0022291,0.0021423,0.0026518,0.0021415
19.275,0.001834,0.0018518,0.0022262,0.0021388,0.0026483,0.002138
19.285,0.0018312,0.0018487,0.0022233,0.0021354,0.0026448,0.0021344
19.295,0.0018284,0.0018457,0.0022204,0.002132,0.0026412,0.0021308
19.305,0.0018256,0.0018426,0.0022174,0.0021286,0.0026377,0.0021273
19.315,0.0018229,0.0018395,0.0022144,0.0021253,0.0026342,0.0021237
19.325,0.0018201,0.0018364,0.0022115,0.0021219,0.0026306,0.0021201
19.335,0.0018174,0.0018333,0.0022085,0.0021185,0.0026271,0.0021166
19.345,0.0018147,0.0018303,0.0022055,0.0021151,0.0026235,0.0021131
19.355,0.0018119,0.0018272,0.0022025,0.0021118,0.00262,0.0021096
19.365,0.0018092,0.0018242,0.0021995,0.0021084,0.0026164,0.0021061
19.375,0.0018065,0.0018211,0.0021964,0.0021051,0.0026128,0.0021026
19.385,0.0018038,0.0018181,0.0021934,0.0021017,0.0026091,0.002099
19.395,0.0018011,0.0018151,0.0021903,0.0020984,0.0026055,0.0020955
19.405,0.0017984,0.0018121,0.0021873,0.0020951,0.0026019,0.002092
19.415,0.0017957,0.001809,0.0021842,0.0020918,0.0025982,0.0020885
19.425,0.001793,0.001806,0.0021811,0.0020884,0.0025946,0.0020851
19.435,0.0017903,0.001803,0.002178,0.0020851,0.0025909,0.0020816
19.445,0.0017876,0.0018,0.0021749,0.0020818,0.0025872,0.0020781
19.455,0.0017849,0.001797,0.0021717,0.0020785,0.0025835,0.0020746
19.465,0.0017822,0.001794,0.0021686,0.0020752,0.0025798,0.0020712
19.475,0.0017795,0.001791,0.0021654,0.002072,0.0025761,0.0020677
19.485,0.0017768,0.001788,0.0021623,0.0020687,0.0025723,0.0020642
19.495,0.0017741,0.001785,0.0021591,0.0020654,0.0025686,0.0020608
19.505,0.0017715,0.001782,0.0021559,0.0020621,0.0025649,0.0020573
19.515,0.0017688,0.0017791,0.0021527,0.0020589,0.0025611,0.0020539
19.525,0.0017661,0.0017761,0.0021495,0.0020556,0.0025573,0.0020505
19.535,0.0017635,0.0017731,0.0021463,0.0020524,0.0025535,0.0020471
19.545,0.0017608,0.0017702,0.002143,0.0020491,0.0025497,0.0020436
19.555,0.0017582,0.0017672,0.0021398,0.0020459,0.0025459,0.0020402
19.565,0.0017555,0.0017643,0.0021366,0.0020427,0.0025421,0.0020368
19.575,0.0017529,0.0017613,0.0021333,0.0020394,0.0025383,0.0020334
19.585,0.0017503,0.0017584,0.0021301,0.0020362,0.0025344,0.00203
19.595,0.0017477,0.0017554,0.0021268,0.002033,0.0025306,0.0020266
19.605,0.0017451,0.0017525,0.0021236,0.0020298,0.0025268,0.0020232
19.615,0.0017425,0.0017495,0.0021203,0.0020266,0.0025229,0.0020199
19.625,0.0017399,0.0017466,0.002117,0.0020234,0.002519,0.0020165
19.635,0.0017373,0.0017437,0.0021138,0.0020202,0.0025152,0.0020132
19.645,0.0017347,0.0017408,0.0021105,0.002017,0.0025113,0.0020098
19.655,0.0017322,0.0017379,0.0021073,0.0020138,0.0025074,0.0020065
19.665,0.0017296,0.001735,0.002104,0.0020106,0.0025035,0.0020031
19.675,0.0017271,0.0017321,0.0021008,0.0020075,0.0024996,0.0019998
19.685,0.0017245,0.0017292,0.0020976,0.0020043,0.0024957,0.0019965
19.695,0.001722,0.0017264,0.0020943,0.0020012,0.0024918,0.0019932
19.705,0.0017195,0.0017235,0.0020911,0.001998,0.0024879,0.0019899
19.715,0.001717,0.0017206,0.0020879,0.0019949,0.002484,0.0019866
19.725,0.0017145,0.0017178,0.0020847,0.0019917,0.0024801,0.0019833
19.735,0.001712,0.0017149,0.0020814,0.0019886,0.0024761,0.00198
19.745,0.0017095,0.0017121,0.0020782,0.0019855,0.0024722,0.0019767
19.755,0.001707,0.0017093,0.002075,0.0019824,0.0024683,0.0019735
19.765,0.0017045,0.0017065,0.0020718,0.0019792,0.0024643,0.0019702
19.775,0.001702,0.0017036,0.0020687,0.0019761,0.0024604,0.001967
19.785,0.0016996,0.0017008,0.0020655,0.001973,0.0024564,0.0019637
19.795,0.0016971,0.001698,0.0020623,0.0019699,0.0024525,0.0019604
19.805,0.0016946,0.0016952,0.0020592,0.0019669,0.0024485,0.0019572
19.815,0.0016922,0.0016924,0.002056,0.0019638,0.0024446,0.0019539
19.825,0.0016897,0.0016897,0.0020529,0.0019607,0.0024406,0.0019507
19.835,0.0016873,0.0016869,0.0020497,0.0019577,0.0024366,0.0019475
19.845,0.0016848,0.0016841,0.0020466,0.0019546,0.0024326,0.0019442
19.855,0.0016824,0.0016814,0.0020435,0.0019516,0.0024286,0.001941
19.865,0.00168,0.0016786,0.0020404,0.0019485,0.0024247,0.0019378
19.875,0.0016775,0.0016759,0.0020372,0.0019455,0.0024206,0.0019346
19.885,0.0016751,0.0016731,0.0020341,0.0019425,0.0024166,0.0019314
19.895,0.0016727,0.0016704,0.002031,0.0019394,0.0024126,0.0019282
19.905,0.0016702,0.0016677,0.0020279,0.0019364,0.0024086,0.001925
19.915,0.0016678,0.001665,0.0020248,0.0019334,0.0024045,0.0019218
19.925,0.0016654,0.0016622,0.0020218,0.0019304,0.0024005,0.0019186
19.935,0.001663,0.0016595,0.0020187,0.0019273,0.0023964,0.0019154
19.945,0.0016606,0.0016568,0.0020156,0.0019243,0.0023924,0.0019122
19.955,0.0016582,0.0016541,0.0020125,0.0019214,0.0023883,0.0019091
19.965,0.0016558,0.0016514,0.0020095,0.0019184,0.0023842,0.0019059
19.975,0.0016534,0.0016488,0.0020064,0.0019154,0.0023801,0.0019028
19.985,0.0016511,0.0016461,0.0020034,0.0019124,0.0023761,0.0018997


==> Figs/data/tgv_lowres_ens.csv <==
t,p2x27,p2x27c,p3x20,p3x20c,p4x16,p4x16c
0,0.00046826,0.00046826,0.00046826,0.00046826,0.00046826,0.00046826
0.01,0.00046825,0.00046825,0.00046825,0.00046825,0.00046825,0.00046826
0.02,0.00046825,0.00046825,0.00046825,0.00046828,0.00046825,0.0004683
0.03,0.00046826,0.00046827,0.00046825,0.00046833,0.00046825,0.00046837
0.04,0.00046828,0.0004683,0.00046827,0.0004684,0.00046827,0.00046847
0.05,0.0004683,0.00046834,0.0004683,0.00046848,0.0004683,0.00046859
0.06,0.00046834,0.0004684,0.00046833,0.00046859,0.00046834,0.00046874
0.07,0.00046839,0.00046848,0.00046838,0.00046872,0.00046838,0.00046892
0.08,0.00046844,0.00046856,0.00046844,0.00046886,0.00046844,0.00046913
0.09,0.00046851,0.00046866,0.0004685,0.00046902,0.00046851,0.00046936
0.1,0.00046859,0.00046877,0.00046858,0.00046919,0.00046858,0.0004696
0.11,0.00046868,0.0004689,0.00046866,0.00046938,0.00046867,0.00046987
0.12,0.00046877,0.00046903,0.00046876,0.00046959,0.00046876,0.00047017
0.13,0.00046888,0.00046917,0.00046886,0.00046982,0.00046887,0.00047049
0.14,0.000469,0.00046933,0.00046898,0.00047006,0.00046899,0.00047083
0.15,0.00046912,0.0004695,0.0004691,0.00047031,0.00046911,0.00047118
0.16,0.00046926,0.00046968,0.00046924,0.00047057,0.00046925,0.00047155
0.17,0.00046941,0.00046986,0.00046938,0.00047084,0.00046939,0.00047192
0.18,0.00046956,0.00047006,0.00046953,0.00047113,0.00046955,0.0004723
0.19,0.00046973,0.00047027,0.0004697,0.00047142,0.00046971,0.0004727
0.2,0.00046991,0.00047049,0.00046987,0.00047173,0.00046989,0.00047311
0.21,0.0004701,0.00047072,0.00047006,0.00047206,0.00047007,0.00047354
0.22,0.00047029,0.00047096,0.00047025,0.0004724,0.00047027,0.00047397
0.23,0.0004705,0.00047122,0.00047046,0.00047275,0.00047047,0.00047441
0.24,0.00047072,0.00047148,0.00047067,0.0004731,0.00047069,0.00047487
0.25,0.00047094,0.00047175,0.0004709,0.00047347,0.00047091,0.00047533
0.26,0.00047118,0.00047204,0.00047113,0.00047384,0.00047115,0.0004758
0.27,0.00047143,0.00047233,0.00047137,0.00047423,0.00047139,0.00047627
0.28,0.00047169,0.00047263,0.00047163,0.00047462,0.00047165,0.00047676
0.29,0.00047195,0.00047295,0.00047189,0.00047502,0.00047191,0.00047725
0.3,0.00047223,0.00047327,0.00047216,0.00047543,0.00047219,0.00047774
0.31,0.00047252,0.00047361,0.00047245,0.00047585,0.00047247,0.00047826
0.32,0.00047281,0.00047395,0.00047274,0.00047628,0.00047277,0.00047877
0.33,0.00047312,0.0004743,0.00047305,0.00047672,0.00047307,0.00047928
0.34,0.00047344,0.00047466,0.00047336,0.00047716,0.00047339,0.0004798
0.35,0.00047377,0.00047503,0.00047368,0.00047761,0.00047371,0.00048034
0.36,0.00047411,0.00047541,0.00047402,0.00047807,0.00047405,0.00048088
0.37,0.00047445,0.0004758,0.00047437,0.00047855,0.0004744,0.00048142
0.38,0.00047481,0.0004762,0.00047472,0.00047902,0.00047475,0.00048197
0.39,0.00047518,0.00047661,0.00047509,0.0004795,0.00047512,0.00048252
0.4,0.00047556,0.00047703,0.00047546,0.00048,0.0004755,0.00048308
0.41,0.00047596,0.00047746,0.00047585,0.00048051,0.00047588,0.00048365
0.42,0.00047636,0.00047789,0.00047625,0.00048102,0.00047628,0.00048421
0.43,0.00047677,0.00047834,0.00047666,0.00048154,0.00047669,0.00048479
0.44,0.00047719,0.00047879,0.00047707,0.00048206,0.00047711,0.00048539
0.45,0.00047762,0.00047926,0.0004775,0.0004826,0.00047754,0.000486
0.46,0.00047806,0.00047973,0.00047794,0.00048314,0.00047798,0.00048661
0.47,0.00047852,0.00048021,0.00047839,0.0004837,0.00047843,0.00048721
0.48,0.00047898,0.0004807,0.00047885,0.00048426,0.00047889,0.00048783
0.49,0.00047946,0.00048121,0.00047932,0.00048482,0.00047936,0.00048844
0.5,0.00047994,0.00048172,0.0004798,0.0004854,0.00047984,0.00048906
0.51,0.00048044,0.00048224,0.00048029,0.00048598,0.00048033,0.0004897
0.52,0.00048094,0.00048278,0.0004808,0.00048657,0.00048084,0.00049034
0.53,0.00048146,0.00048332,0.00048131,0.00048718,0.00048135,0.00049099
0.54,0.00048199,0.00048388,0.00048183,0.00048779,0.00048188,0.00049165
0.55,0.00048253,0.00048445,0.00048237,0.00048841,0.00048241,0.00049231
0.56,0.00048308,0.00048502,0.00048292,0.00048904,0.00048296,0.00049299
0.57,0.00048364,0.00048561,0.00048347,0.00048969,0.00048352,0.00049367
0.58,0.00048421,0.00048621,0.00048404,0.00049035,0.00048409,0.00049437
0.59,0.0004848,0.00048682,0.00048462,0.00049103,0.00048467,0.00049508
0.6,0.00048539,0.00048743,0.00048521,0.00049172,0.00048526,0.00049578
0.61,0.000486,0.00048806,0.00048581,0.00049243,0.00048586,0.00049649
0.62,0.00048661,0.0004887,0.00048642,0.00049314,0.00048647,0.00049721
0.63,0.00048724,0.00048934,0.00048705,0.00049385,0.0004871,0.00049794
0.64,0.00048788,0.00049,0.00048768,0.00049458,0.00048773,0.00049868
0.65,0.00048853,0.00049067,0.00048833,0.00049531,0.00048838,0.00049943
0.66,0.00048919,0.00049135,0.00048898,0.00049606,0.00048903,0.0005002
0.67,0.00048987,0.00049204,0.00048965,0.00049682,0.0004897,0.00050097
0.68,0.00049055,0.00049274,0.00049033,0.00049759,0.00049038,0.00050176
0.69,0.00049125,0.00049346,0.00049103,0.00049836,0.00049108,0.00050256
0.7,0.00049196,0.00049418,0.00049173,0.00049914,0.00049178,0.00050336
0.71001,0.00049268,0.00049492,0.00049245,0.00049994,0.0004925,0.00050417
0.72001,0.00049341,0.00049567,0.00049317,0.00050073,0.00049323,0.000505
0.73001,0.00049415,0.00049643,0.00049391,0.00050155,0.00049396,0.00050584
0.74001,0.00049491,0.0004972,0.00049466,0.00050238,0.00049472,0.00050669
0.75001,0.00049568,0.00049798,0.00049542,0.00050321,0.00049548,0.00050756
0.76001,0.00049645,0.00049878,0.0004962,0.00050405,0.00049625,0.00050843
0.77001,0.00049725,0.00049958,0.00049698,0.0005049,0.00049704,0.00050931
0.78001,0.00049805,0.00050039,0.00049778,0.00050577,0.00049783,0.00051021
0.79001,0.00049886,0.00050122,0.00049859,0.00050664,0.00049864,0.00051113
0.80001,0.00049969,0.00050206,0.00049941,0.00050752,0.00049947,0.00051207
0.81001,0.00050053,0.00050291,0.00050024,0.00050842,0.0005003,0.00051301
0.82001,0.00050138,0.00050377,0.00050109,0.00050934,0.00050115,0.00051395
0.83001,0.00050224,0.00050464,0.00050195,0.00051027,0.000502,0.00051489
0.84001,0.00050312,0.00050553,0.00050282,0.00051121,0.00050288,0.00051584
0.85001,0.00050401,0.00050642,0.0005037,0.00051216,0.00050376,0.00051679
0.86001,0.00050491,0.00050733,0.0005046,0.00051312,0.00050466,0.00051775
0.87001,0.00050582,0.00050825,0.0005055,0.00051409,0.00050556,0.00051873
0.88001,0.00050675,0.00050918,0.00050642,0.00051506,0.00050648,0.00051972
0.89001,0.00050769,0.00051012,0.00050736,0.00051604,0.00050742,0.0005207
0.90001,0.00050864,0.00051107,0.0005083,0.00051703,0.00050836,0.0005217
0.91001,0.0005096,0.00051203,0.00050926,0.00051803,0.00050932,0.0005227
0.92002,0.00051058,0.00051301,0.00051023,0.00051903,0.00051029,0.00052372
0.93002,0.00051157,0.000514,0.00051122,0.00052004,0.00051128,0.00052477
0.94002,0.00051257,0.000515,0.00051221,0.00052106,0.00051227,0.00052583
0.95002,0.00051359,0.00051602,0.00051322,0.0005221,0.00051328,0.0005269
0.96002,0.00051462,0.00051704,0.00051424,0.00052315,0.00051431,0.00052799
0.97002,0.00051566,0.00051809,0.00051528,0.00052421,0.00051534,0.0005291
0.98002,0.00051671,0.00051914,0.00051633,0.0005253,0.00051639,0.00053022
0.99002,0.00051778,0.00052021,0.00051739,0.0005264,0.00051746,0.00053134
1,0.00051887,0.00052129,0.00051847,0.00052752,0.00051853,0.00053248
1.01,0.00051996,0.00052238,0.00051956,0.00052864,0.00051962,0.00053363
1.02,0.00052107,0.00052349,0.00052066,0.00052978,0.00052073,0.00053478
1.03,0.0005222,0.00052461,0.00052178,0.00053092,0.00052184,0.00053594
1.04,0.00052333,0.00052575,0.00052291,0.00053208,0.00052297,0.00053712
1.05,0.00052449,0.0005269,0.00052405,0.00053325,0.00052412,0.00053831
1.06,0.00052565,0.00052806,0.00052521,0.00053443,0.00052528,0.00053952
1.07,0.00052683,0.00052924,0.00052638,0.00053562,0.00052645,0.00054074
1.08,0.00052802,0.00053043,0.00052756,0.00053683,0.00052763,0.00054197
1.09,0.00052923,0.00053163,0.00052876,0.00053804,0.00052883,0.00054322
1.1,0.00053045,0.00053285,0.00052997,0.00053926,0.00053004,0.00054449
1.11,0.00053168,0.00053408,0.0005312,0.00054051,0.00053127,0.00054577
1.12,0.00053293,0.00053533,0.00053244,0.00054176,0.00053251,0.00054707
1.13,0.00053419,0.00053659,0.0005337,0.00054303,0.00053376,0.00054837
1.14,0.00053547,0.00053786,0.00053497,0.00054431,0.00053503,0.00054968
1.15,0.00053676,0.00053915,0.00053625,0.0005456,0.00053632,0.00055101
1.16,0.00053807,0.00054045,0.00053755,0.00054691,0.00053762,0.00055236
1.17,0.00053939,0.00054177,0.00053886,0.00054823,0.00053893,0.00055372
1.18,0.00054073,0.0005431,0.00054019,0.00054957,0.00054026,0.00055509
1.19,0.00054208,0.00054445,0.00054153,0.00055092,0.0005416,0.00055647
1.2,0.00054344,0.00054581,0.00054289,0.00055229,0.00054296,0.00055785
1.21,0.00054483,0.00054718,0.00054426,0.00055367,0.00054433,0.00055925
1.22,0.00054622,0.00054857,0.00054565,0.00055507,0.00054572,0.00056065
1.23,0.00054763,0.00054997,0.00054705,0.00055647,0.00054712,0.00056207
1.24,0.00054906,0.00055139,0.00054847,0.00055789,0.00054854,0.00056352
1.25,0.0005505,0.00055283,0.0005499,0.00055933,0.00054997,0.00056499
1.26,0.00055196,0.00055428,0.00055135,0.00056078,0.00055142,0.00056645
1.27,0.00055343,0.00055574,0.00055281,0.00056224,0.00055288,0.00056793
1.28,0.00055492,0.00055722,0.00055429,0.00056372,0.00055436,0.00056944
1.29,0.00055642,0.00055871,0.00055578,0.00056522,0.00055586,0.00057096
1.3,0.00055794,0.00056022,0.00055729,0.00056674,0.00055737,0.00057251
1.31,0.00055948,0.00056175,0.00055882,0.00056827,0.00055889,0.00057408
1.32,0.00056103,0.00056329,0.00056036,0.00056983,0.00056043,0.00057566
1.33,0.0005626,0.00056485,0.00056192,0.0005714,0.00056199,0.00057725
1.34,0.00056418,0.00056643,0.00056349,0.00057299,0.00056356,0.00057885
1.35,0.00056578,0.00056802,0.00056508,0.00057459,0.00056515,0.00058047
1.36,0.0005674,0.00056963,0.00056669,0.0005762,0.00056676,0.00058209
1.37,0.00056903,0.00057125,0.00056831,0.00057782,0.00056838,0.00058373
1.38,0.00057068,0.00057289,0.00056994,0.00057946,0.00057002,0.00058537
1.39,0.00057234,0.00057454,0.0005716,0.00058111,0.00057167,0.00058703
1.4,0.00057402,0.00057621,0.00057327,0.00058277,0.00057334,0.00058871
1.41,0.00057572,0.0005779,0.00057495,0.00058445,0.00057503,0.00059041
1.42,0.00057744,0.0005796,0.00057666,0.00058615,0.00057673,0.00059213
1.43,0.00057917,0.00058133,0.00057838,0.00058787,0.00057845,0.00059387
1.44,0.00058092,0.00058306,0.00058011,0.00058959,0.00058019,0.00059561
1.45,0.00058269,0.00058482,0.00058187,0.00059133,0.00058194,0.00059737
1.46,0.00058447,0.00058659,0.00058364,0.00059309,0.00058371,0.00059914
1.47,0.00058627,0.00058837,0.00058543,0.00059487,0.0005855,0.00060093
1.48,0.00058809,0.00059018,0.00058723,0.00059666,0.00058731,0.00060274
1.49,0.00058993,0.000592,0.00058906,0.00059847,0.00058913,0.00060457
1.5,0.00059178,0.00059384,0.0005909,0.0006003,0.00059097,0.00060642
1.51,0.00059365,0.0005957,0.00059276,0.00060213,0.00059283,0.0006083
1.52,0.00059554,0.00059758,0.00059463,0.00060398,0.0005947,0.00061019
1.53,0.00059745,0.00059948,0.00059652,0.00060586,0.0005966,0.00061209
1.54,0.00059937,0.00060139,0.00059843,0.00060775,0.00059851,0.000614
1.55,0.00060132,0.00060332,0.00060036,0.00060966,0.00060043,0.00061593
1.56,0.00060328,0.00060528,0.00060231,0.00061158,0.00060238,0.00061786
1.57,0.00060526,0.00060725,0.00060427,0.00061353,0.00060434,0.00061981
1.58,0.00060726,0.00060924,0.00060626,0.00061549,0.00060633,0.00062177
1.59,0.00060927,0.00061124,0.00060826,0.00061746,0.00060833,0.00062375
1.6,0.00061131,0.00061327,0.00061028,0.00061945,0.00061035,0.00062576
1.61,0.00061336,0.00061532,0.00061232,0.00062146,0.00061238,0.00062778
1.62,0.00061543,0.00061738,0.00061437,0.00062349,0.00061444,0.00062982
1.63,0.00061753,0.00061946,0.00061645,0.00062554,0.00061651,0.00063188
1.64,0.00061964,0.00062156,0.00061854,0.00062761,0.00061861,0.00063395
1.65,0.00062177,0.00062367,0.00062066,0.00062969,0.00062072,0.00063605
1.66,0.00062392,0.00062581,0.00062279,0.0006318,0.00062285,0.00063816
1.67,0.00062609,0.00062797,0.00062494,0.00063394,0.000625,0.0006403
1.68,0.00062827,0.00063014,0.00062711,0.0006361,0.00062717,0.00064245
1.69,0.00063048,0.00063234,0.0006293,0.00063827,0.00062936,0.00064462
1.7,0.00063271,0.00063455,0.00063151,0.00064047,0.00063156,0.0006468
1.71,0.00063496,0.00063678,0.00063374,0.00064269,0.00063379,0.00064899
1.72,0.00063722,0.00063904,0.00063599,0.00064492,0.00063604,0.0006512
1.73,0.00063951,0.00064131,0.00063825,0.00064716,0.0006383,0.00065342
1.74,0.00064182,0.0006436,0.00064054,0.00064943,0.00064059,0.00065565
1.75,0.00064414,0.00064592,0.00064285,0.00065171,0.0006429,0.00065792
1.76,0.00064649,0.00064826,0.00064518,0.00065401,0.00064522,0.0006602
1.77,0.00064886,0.00065062,0.00064753,0.00065634,0.00064757,0.00066251
1.78,0.00065125,0.00065299,0.0006499,0.00065868,0.00064993,0.00066484
1.79,0.00065366,0.00065539,0.00065229,0.00066105,0.00065232,0.00066719
1.8,0.00065609,0.00065781,0.0006547,0.00066343,0.00065473,0.00066955
1.81,0.00065854,0.00066026,0.00065713,0.00066584,0.00065715,0.00067193
1.82,0.00066101,0.00066272,0.00065958,0.00066826,0.0006596,0.00067434
1.83,0.00066351,0.00066521,0.00066205,0.00067071,0.00066207,0.00067677
1.84,0.00066602,0.00066772,0.00066455,0.00067318,0.00066456,0.00067921
1.85,0.00066856,0.00067025,0.00066706,0.00067568,0.00066707,0.00068168
1.86,0.00067111,0.00067279,0.0006696,0.0006782,0.0006696,0.00068418
1.87,0.00067369,0.00067536,0.00067216,0.00068074,0.00067215,0.0006867
1.88,0.00067629,0.00067795,0.00067474,0.00068329,0.00067472,0.00068925
1.89,0.00067891,0.00068057,0.00067734,0.00068587,0.00067732,0.00069182
1.9,0.00068156,0.0006832,0.00067996,0.00068847,0.00067994,0.00069441
1.91,0.00068423,0.00068586,0.0006826,0.00069109,0.00068257,0.00069703
1.92,0.00068691,0.00068854,0.00068527,0.00069373,0.00068523,0.00069967
1.93,0.00068963,0.00069124,0.00068796,0.0006964,0.00068792,0.00070233
1.94,0.00069236,0.00069397,0.00069067,0.00069909,0.00069062,0.00070501
1.95,0.00069512,0.00069672,0.00069341,0.0007018,0.00069335,0.0007077
1.9599,0.00069789,0.00069949,0.00069617,0.00070453,0.00069609,0.00071041
1.9699,0.00070069,0.00070229,0.00069895,0.0007073,0.00069886,0.00071314
1.9799,0.00070352,0.00070511,0.00070175,0.00071008,0.00070166,0.0007159
1.9899,0.00070637,0.00070795,0.00070458,0.00071288,0.00070447,0.00071868
1.9999,0.00070924,0.00071082,0.00070743,0.00071571,0.00070731,0.00072148
2.0099,0.00071213,0.0007137,0.0007103,0.00071856,0.00071017,0.00072431
2.0199,0.00071504,0.00071661,0.00071319,0.00072144,0.00071305,0.00072717
2.0299,0.00071798,0.00071954,0.00071611,0.00072434,0.00071596,0.00073006
2.0399,0.00072095,0.0007225,0.00071906,0.00072726,0.00071889,0.00073297
2.0499,0.00072393,0.00072549,0.00072203,0.0007302,0.00072185,0.00073589
2.0599,0.00072695,0.00072849,0.00072502,0.00073318,0.00072482,0.00073883
2.0699,0.00072998,0.00073152,0.00072803,0.00073618,0.00072782,0.0007418
2.0799,0.00073304,0.00073458,0.00073107,0.00073919,0.00073085,0.00074479
2.0899,0.00073612,0.00073765,0.00073414,0.00074223,0.0007339,0.00074779
2.0999,0.00073923,0.00074075,0.00073723,0.00074531,0.00073697,0.00075083
2.1099,0.00074236,0.00074388,0.00074034,0.0007484,0.00074007,0.00075389
2.1199,0.00074552,0.00074702,0.00074348,0.00075152,0.00074319,0.00075696
2.1299,0.0007487,0.0007502,0.00074665,0.00075466,0.00074633,0.00076006
2.1399,0.0007519,0.00075339,0.00074984,0.00075783,0.0007495,0.00076318
2.1499,0.00075513,0.00075661,0.00075305,0.00076103,0.0007527,0.00076632
2.1599,0.00075838,0.00075986,0.00075629,0.00076425,0.00075592,0.0007695
2.1699,0.00076166,0.00076313,0.00075956,0.0007675,0.00075916,0.0007727
2.1799,0.00076497,0.00076642,0.00076285,0.00077077,0.00076243,0.00077594
2.1899,0.0007683,0.00076974,0.00076617,0.00077406,0.00076572,0.00077919
2.1999,0.00077165,0.00077309,0.00076951,0.00077738,0.00076904,0.00078245
2.2099,0.00077503,0.00077646,0.00077288,0.00078073,0.00077239,0.00078575
2.2199,0.00077844,0.00077986,0.00077628,0.00078411,0.00077576,0.00078908
2.2299,0.00078187,0.00078328,0.0007797,0.00078752,0.00077916,0.00079242
2.2399,0.00078533,0.00078673,0.00078315,0.00079096,0.00078258,0.00079581
2.2499,0.00078881,0.0007902,0.00078663,0.00079443,0.00078603,0.00079923
2.2599,0.00079232,0.0007937,0.00079013,0.00079791,0.0007895,0.00080269
2.2699,0.00079586,0.00079722,0.00079366,0.00080143,0.00079301,0.00080617
2.2799,0.00079942,0.00080077,0.00079722,0.00080497,0.00079653,0.00080967
2.2899,0.000803,0.00080435,0.0008008,0.00080854,0.00080009,0.00081319
2.2999,0.00080662,0.00080795,0.00080442,0.00081214,0.00080367,0.00081674
2.3099,0.00081026,0.00081159,0.00080805,0.00081576,0.00080728,0.00082032
2.3199,0.00081392,0.00081525,0.00081172,0.00081941,0.00081091,0.00082393
2.3299,0.00081762,0.00081893,0.00081542,0.00082308,0.00081458,0.00082756
2.3399,0.00082134,0.00082264,0.00081914,0.00082678,0.00081827,0.0008312
2.3499,0.00082508,0.00082638,0.00082289,0.00083051,0.00082198,0.00083488
2.3599,0.00082886,0.00083015,0.00082667,0.00083428,0.00082573,0.00083858
2.3699,0.00083266,0.00083394,0.00083048,0.00083808,0.0008295,0.00084231
2.3799,0.00083649,0.00083776,0.00083432,0.0008419,0.0008333,0.00084608
2.3899,0.00084034,0.00084161,0.00083818,0.00084575,0.00083713,0.00084988
2.3999,0.00084423,0.00084549,0.00084208,0.00084963,0.00084099,0.00085371
2.4099,0.00084814,0.0008494,0.000846,0.00085355,0.00084487,0.00085757
2.4199,0.00085208,0.00085333,0.00084995,0.0008575,0.00084878,0.00086145
2.4299,0.00085604,0.00085729,0.00085393,0.00086147,0.00085273,0.00086537
2.4399,0.00086004,0.00086127,0.00085795,0.00086547,0.0008567,0.00086932
2.4499,0.00086406,0.00086529,0.00086199,0.00086951,0.0008607,0.0008733
2.4599,0.00086811,0.00086933,0.00086606,0.00087356,0.00086473,0.00087732
2.4699,0.00087218,0.0008734,0.00087016,0.00087765,0.00086878,0.00088137
2.4799,0.00087629,0.0008775,0.00087428,0.00088177,0.00087287,0.00088544
2.4899,0.00088042,0.00088162,0.00087844,0.00088591,0.00087699,0.00088954
2.4999,0.00088458,0.00088578,0.00088263,0.00089009,0.00088113,0.00089367
2.5099,0.00088877,0.00088996,0.00088685,0.00089431,0.00088531,0.00089783
2.5199,0.00089299,0.00089418,0.0008911,0.00089855,0.00088951,0.000902
2.5299,0.00089724,0.00089842,0.00089538,0.00090283,0.00089375,0.00090621
2.5399,0.00090152,0.00090269,0.00089969,0.00090714,0.00089801,0.00091045
2.5499,0.00090582,0.00090699,0.00090404,0.00091148,0.00090231,0.00091472
2.5599,0.00091016,0.00091132,0.00090841,0.00091584,0.00090663,0.00091901
2.5699,0.00091452,0.00091567,0.00091281,0.00092022,0.00091099,0.00092334
2.5799,0.00091892,0.00092006,0.00091725,0.00092464,0.00091538,0.0009277
2.5899,0.00092334,0.00092447,0.00092172,0.00092909,0.0009198,0.00093209
2.5999,0.00092779,0.00092892,0.00092621,0.00093358,0.00092425,0.0009365
2.6099,0.00093227,0.00093339,0.00093074,0.0009381,0.00092873,0.00094095
2.6199,0.00093678,0.00093789,0.0009353,0.00094265,0.00093324,0.00094544
2.6299,0.00094132,0.00094243,0.0009399,0.00094723,0.00093778,0.00094996
2.6399,0.00094589,0.00094699,0.00094452,0.00095184,0.00094236,0.00095451
2.6499,0.00095049,0.00095159,0.00094918,0.00095648,0.00094696,0.00095909
2.6599,0.00095512,0.00095621,0.00095387,0.00096115,0.0009516,0.00096369
2.6699,0.00095978,0.00096087,0.00095859,0.00096585,0.00095627,0.00096833
2.6799,0.00096447,0.00096555,0.00096335,0.00097058,0.00096097,0.000973
2.6899,0.00096919,0.00097027,0.00096813,0.00097534,0.0009657,0.0009777
2.6999,0.00097394,0.00097501,0.00097295,0.00098014,0.00097047,0.00098243
2.7099,0.00097872,0.00097979,0.00097781,0.00098498,0.00097527,0.00098721
2.7199,0.00098354,0.0009846,0.00098269,0.00098985,0.0009801,0.00099201
2.7299,0.00098838,0.00098943,0.00098761,0.00099475,0.00098497,0.00099686
2.7399,0.00099326,0.0009943,0.00099257,0.00099968,0.00098987,0.0010017
2.7499,0.00099816,0.0009992,0.00099756,0.0010046,0.0009948,0.0010067
2.7599,0.0010031,0.0010041,0.0010026,0.0010096,0.00099976,0.0010116
2.7699,0.0010081,0.0010091,0.0010076,0.0010147,0.0010048,0.0010166
2.7799,0.0010131,0.0010141,0.0010127,0.0010198,0.0010098,0.0010216
2.7899,0.0010181,0.0010191,0.0010179,0.0010249,0.0010149,0.0010267
2.7999,0.0010232,0.0010242,0.001023,0.00103,0.00102,0.0010318
2.8099,0.0010283,0.0010293,0.0010282,0.0010352,0.0010251,0.0010369
2.8199,0.0010334,0.0010344,0.0010334,0.0010404,0.0010303,0.0010421
2.8299,0.0010385,0.0010396,0.0010387,0.0010457,0.0010355,0.0010472
2.8399,0.0010437,0.0010447,0.001044,0.0010509,0.0010407,0.0010525
2.8499,0.001049,0.00105,0.0010493,0.0010563,0.001046,0.0010577
2.8599,0.0010542,0.0010552,0.0010547,0.0010616,0.0010513,0.001063
2.8699,0.0010595,0.0010605,0.0010601,0.001067,0.0010567,0.0010683
2.8799,0.0010648,0.0010658,0.0010656,0.0010724,0.001062,0.0010737
2.8899,0.0010702,0.0010712,0.001071,0.0010779,0.0010675,0.0010791
2.8999,0.0010756,0.0010766,0.0010766,0.0010834,0.0010729,0.0010845
2.9099,0.001081,0.001082,0.0010821,0.0010889,0.0010784,0.00109
2.9199,0.0010865,0.0010874,0.0010877,0.0010945,0.0010839,0.0010955
2.9299,0.001092,0.0010929,0.0010933,0.0011001,0.0010895,0.0011011
2.9399,0.0010975,0.0010984,0.001099,0.0011057,0.0010951,0.0011067
2.9499,0.001103,0.001104,0.0011047,0.0011114,0.0011008,0.0011123
2.9599,0.0011086,0.0011096,0.0011105,0.0011171,0.0011065,0.001118
2.9699,0.0011143,0.0011152,0.0011163,0.0011229,0.0011122,0.0011236
2.9799,0.0011199,0.0011209,0.0011221,0.0011287,0.0011179,0.0011294
2.9899,0.0011256,0.0011266,0.0011279,0.0011345,0.0011237,0.0011352
2.9999,0.0011314,0.0011323,0.0011338,0.0011404,0.0011296,0.001141
3.0099,0.0011371,0.001138,0.0011398,0.0011463,0.0011355,0.0011468
3.0199,0.0011429,0.0011438,0.0011458,0.0011523,0.0011414,0.0011527
3.0299,0.0011488,0.0011497,0.0011518,0.0011583,0.0011474,0.0011587
3.0399,0.0011547,0.0011556,0.0011579,0.0011643,0.0011534,0.0011646
3.0499,0.0011606,0.0011615,0.001164,0.0011704,0.0011594,0.0011706
3.0599,0.0011665,0.0011674,0.0011701,0.0011765,0.0011655,0.0011767
3.0699,0.0011725,0.0011734,0.0011763,0.0011826,0.0011716,0.0011828
3.0799,0.0011785,0.0011794,0.0011825,0.0011888,0.0011778,0.0011889
3.0899,0.0011846,0.0011855,0.0011888,0.0011951,0.001184,0.0011951
3.0999,0.0011907,0.0011916,0.0011951,0.0012014,0.0011903,0.0012013
3.1099,0.0011968,0.0011977,0.0012015,0.0012077,0.0011966,0.0012076
3.1199,0.001203,0.0012039,0.0012079,0.0012141,0.0012029,0.0012139
3.1299,0.0012092,0.0012101,0.0012143,0.0012205,0.0012093,0.0012203
3.1399,0.0012155,0.0012163,0.0012208,0.001227,0.0012158,0.0012267
3.1499,0.0012218,0.0012226,0.0012274,0.0012335,0.0012222,0.0012332
3.1599,0.0012281,0.0012289,0.001234,0.0012401,0.0012288,0.0012397
3.1699,0.0012345,0.0012353,0.0012406,0.0012467,0.0012354,0.0012462
3.1799,0.0012409,0.0012417,0.0012473,0.0012534,0.001242,0.0012528
3.1899,0.0012473,0.0012482,0.0012541,0.00126,0.0012487,0.0012594
3.1999,0.0012538,0.0012547,0.0012609,0.0012668,0.0012554,0.0012661
3.2099,0.0012604,0.0012612,0.0012677,0.0012736,0.0012622,0.0012729
3.2199,0.0012669,0.0012678,0.0012746,0.0012804,0.001269,0.0012797
3.2299,0.0012736,0.0012744,0.0012815,0.0012873,0.0012759,0.0012865
3.2399,0.0012802,0.001281,0.0012885,0.0012943,0.0012828,0.0012934
3.2499,0.0012869,0.0012877,0.0012956,0.0013013,0.0012898,0.0013003
3.2599,0.0012937,0.0012945,0.0013027,0.0013084,0.0012968,0.0013073
3.2699,0.0013004,0.0013013,0.0013099,0.0013155,0.0013039,0.0013144
3.2799,0.0013073,0.0013081,0.0013171,0.0013227,0.0013111,0.0013215
3.2899,0.0013142,0.001315,0.0013244,0.0013299,0.0013183,0.0013287
3.2999,0.0013211,0.0013219,0.0013317,0.0013372,0.0013256,0.0013359
3.3099,0.001328,0.0013288,0.0013391,0.0013446,0.0013329,0.0013431
3.3199,0.001335,0.0013358,0.0013465,0.0013521,0.0013403,0.0013505
3.3298,0.0013421,0.0013429,0.0013541,0.0013596,0.0013477,0.0013579
3.3398,0.0013492,0.00135,0.0013616,0.0013671,0.0013552,0.0013654
3.3498,0.0013563,0.0013572,0.0013693,0.0013747,0.0013628,0.0013729
3.3598,0.0013635,0.0013644,0.001377,0.0013824,0.0013704,0.0013805
3.3698,0.0013708,0.0013716,0.0013848,0.0013902,0.0013781,0.0013881
3.3798,0.0013781,0.0013789,0.0013926,0.001398,0.0013859,0.0013958
3.3898,0.0013854,0.0013862,0.0014005,0.0014059,0.0013937,0.0014036
3.3998,0.0013928,0.0013936,0.0014084,0.0014138,0.0014016,0.0014114
3.4098,0.0014002,0.001401,0.0014165,0.0014219,0.0014096,0.0014194
3.4198,0.0014077,0.0014085,0.0014246,0.0014299,0.0014176,0.0014274
3.4298,0.0014153,0.001416,0.0014327,0.0014381,0.0014258,0.0014354
3.4398,0.0014228,0.0014236,0.001441,0.0014463,0.0014339,0.0014436
3.4498,0.0014305,0.0014313,0.0014493,0.0014546,0.0014422,0.0014518
3.4598,0.0014382,0.001439,0.0014577,0.0014629,0.0014506,0.0014601
3.4698,0.0014459,0.0014467,0.0014661,0.0014714,0.001459,0.0014684
3.4798,0.0014537,0.0014545,0.0014746,0.0014799,0.0014675,0.0014769
3.4898,0.0014616,0.0014624,0.0014832,0.0014884,0.0014761,0.0014854
3.4998,0.0014695,0.0014703,0.0014919,0.0014971,0.0014847,0.001494
3.5098,0.0014774,0.0014783,0.0015007,0.0015058,0.0014935,0.0015027
3.5198,0.0014854,0.0014863,0.0015095,0.0015146,0.0015023,0.0015114
3.5298,0.0014935,0.0014944,0.0015184,0.0015235,0.0015112,0.0015203
3.5398,0.0015016,0.0015025,0.0015274,0.0015325,0.0015202,0.0015292
3.5498,0.0015098,0.0015107,0.0015365,0.0015416,0.0015293,0.0015383
3.5598,0.0015181,0.001519,0.0015456,0.0015507,0.0015385,0.0015474
3.5698,0.0015264,0.0015273,0.0015549,0.0015599,0.0015478,0.0015567
3.5798,0.0015347,0.0015357,0.0015642,0.0015693,0.0015572,0.001566
3.5898,0.0015432,0.0015441,0.0015736,0.0015787,0.0015667,0.0015755
3.5998,0.0015517,0.0015526,0.0015831,0.0015882,0.0015762,0.001585
3.6098,0.0015602,0.0015612,0.0015927,0.0015977,0.0015859,0.0015946
3.6198,0.0015688,0.0015698,0.0016024,0.0016074,0.0015957,0.0016044
3.6298,0.0015775,0.0015785,0.0016121,0.0016172,0.0016055,0.0016142
3.6398,0.0015862,0.0015872,0.001622,0.001627,0.0016155,0.0016241
3.6498,0.001595,0.001596,0.001632,0.001637,0.0016255,0.0016342
3.6598,0.0016039,0.0016049,0.001642,0.001647,0.0016357,0.0016443
3.6698,0.0016128,0.0016139,0.0016522,0.0016572,0.001646,0.0016545
3.6798,0.0016218,0.0016229,0.0016624,0.0016674,0.0016563,0.0016649
3.6898,0.0016309,0.001632,0.0016728,0.0016778,0.0016668,0.0016753
3.6998,0.00164,0.0016411,0.0016832,0.0016882,0.0016774,0.0016858
3.7098,0.0016492,0.0016503,0.0016938,0.0016988,0.001688,0.0016965
3.7198,0.0016585,0.0016596,0.0017044,0.0017095,0.0016988,0.0017072
3.7298,0.0016678,0.001669,0.0017152,0.0017202,0.0017097,0.0017181
3.7398,0.0016773,0.0016784,0.0017261,0.0017311,0.0017207,0.001729
3.7498,0.0016868,0.0016879,0.0017371,0.0017421,0.0017317,0.0017401
3.7598,0.0016963,0.0016975,0.0017482,0.0017533,0.0017429,0.0017513
3.7698,0.001706,0.0017072,0.0017594,0.0017645,0.0017542,0.0017626
3.7798,0.0017157,0.0017169,0.0017707,0.0017759,0.0017656,0.001774
3.7898,0.0017255,0.0017267,0.0017822,0.0017873,0.0017771,0.0017855
3.7998,0.0017353,0.0017366,0.0017938,0.0017989,0.0017888,0.0017971
3.8098,0.0017453,0.0017466,0.0018055,0.0018106,0.0018005,0.0018089
3.8198,0.0017553,0.0017566,0.0018173,0.0018224,0.0018123,0.0018207
3.8298,0.0017654,0.0017667,0.0018292,0.0018344,0.0018242,0.0018326
3.8398,0.0017756,0.0017769,0.0018413,0.0018465,0.0018363,0.0018447
3.8498,0.0017858,0.0017872,0.0018535,0.0018587,0.0018484,0.0018569
3.8598,0.0017962,0.0017976,0.0018658,0.001871,0.0018607,0.0018692
3.8698,0.0018066,0.001808,0.0018782,0.0018835,0.0018731,0.0018816
3.8798,0.0018171,0.0018185,0.0018908,0.0018961,0.0018855,0.0018941
3.8898,0.0018277,0.0018291,0.0019035,0.0019088,0.0018981,0.0019068
3.8998,0.0018384,0.0018398,0.0019163,0.0019216,0.0019108,0.0019195
3.9098,0.0018491,0.0018506,0.0019293,0.0019346,0.0019237,0.0019323
3.9198,0.00186,0.0018614,0.0019424,0.0019478,0.0019366,0.0019453
3.9298,0.0018709,0.0018724,0.0019557,0.001961,0.0019497,0.0019584
3.9398,0.0018819,0.0018834,0.0019691,0.0019745,0.0019629,0.0019716
3.9498,0.001893,0.0018945,0.0019826,0.001988,0.0019762,0.0019849
3.9598,0.0019042,0.0019057,0.0019962,0.0020017,0.0019896,0.0019983
3.9698,0.0019154,0.001917,0.00201,0.0020155,0.0020032,0.0020119
3.9798,0.0019268,0.0019284,0.0020239,0.0020294,0.0020169,0.0020256
3.9898,0.0019382,0.0019398,0.002038,0.0020435,0.0020308,0.0020395
3.9998,0.0019497,0.0019513,0.0020522,0.0020577,0.0020448,0.0020535
4.0098,0.0019613,0.0019629,0.0020665,0.0020721,0.0020589,0.0020677
4.0198,0.001973,0.0019746,0.002081,0.0020866,0.0020732,0.002082
4.0298,0.0019847,0.0019864,0.0020955,0.0021012,0.0020877,0.0020965
4.0398,0.0019966,0.0019983,0.0021103,0.002116,0.0021023,0.0021111
4.0498,0.0020085,0.0020102,0.0021251,0.0021308,0.0021171,0.0021259
4.0598,0.0020205,0.0020222,0.0021401,0.0021458,0.0021321,0.0021409
4.0698,0.0020326,0.0020343,0.0021551,0.0021609,0.0021472,0.002156
4.0798,0.0020448,0.0020465,0.0021703,0.0021761,0.0021625,0.0021713
4.0898,0.002057,0.0020588,0.0021857,0.0021914,0.002178,0.0021868
4.0998,0.0020694,0.0020711,0.0022011,0.0022069,0.0021937,0.0022025
4.1098,0.0020818,0.0020836,0.0022167,0.0022225,0.0022096,0.0022183
4.1198,0.0020943,0.0020961,0.0022324,0.0022382,0.0022257,0.0022344
4.1299,0.0021069,0.0021087,0.0022481,0.002254,0.0022419,0.0022507
4.1399,0.0021195,0.0021213,0.002264,0.0022699,0.0022584,0.0022672
4.1499,0.0021322,0.0021341,0.00228,0.0022859,0.002275,0.0022838
4.1599,0.0021451,0.0021469,0.0022962,0.002302,0.0022919,0.0023007
4.1699,0.002158,0.0021598,0.0023124,0.0023183,0.0023089,0.0023177
4.1799,0.0021709,0.0021728,0.0023287,0.0023347,0.0023261,0.0023349
4.1899,0.002184,0.0021859,0.0023452,0.0023511,0.0023435,0.0023523
4.1999,0.0021971,0.002199,0.0023618,0.0023677,0.0023611,0.0023698
4.2099,0.0022103,0.0022122,0.0023784,0.0023844,0.0023788,0.0023876
4.2199,0.0022236,0.0022255,0.0023952,0.0024012,0.0023967,0.0024055
4.2299,0.002237,0.0022389,0.0024121,0.0024181,0.0024148,0.0024235
4.2399,0.0022504,0.0022524,0.0024291,0.0024352,0.002433,0.0024417
4.2499,0.0022639,0.0022659,0.0024463,0.0024523,0.0024513,0.00246
4.2599,0.0022775,0.0022795,0.0024635,0.0024696,0.0024698,0.0024784
4.2699,0.0022912,0.0022932,0.0024809,0.002487,0.0024884,0.002497
4.2799,0.002305,0.0023069,0.0024984,0.0025045,0.0025071,0.0025157
4.2899,0.0023188,0.0023208,0.002516,0.0025222,0.0025259,0.0025346
4.2999,0.0023327,0.0023347,0.0025337,0.0025399,0.0025449,0.0025535
4.3099,0.0023467,0.0023487,0.0025516,0.0025578,0.0025639,0.0025726
4.3199,0.0023607,0.0023628,0.0025696,0.0025759,0.002583,0.0025917
4.3299,0.0023749,0.0023769,0.0025877,0.002594,0.0026022,0.002611
4.3399,0.0023891,0.0023911,0.0026059,0.0026123,0.0026215,0.0026303
4.3499,0.0024033,0.0024054,0.0026242,0.0026307,0.0026409,0.0026497
4.3599,0.0024177,0.0024198,0.0026427,0.0026492,0.0026604,0.0026693
4.37,0.0024321,0.0024343,0.0026613,0.0026679,0.00268,0.002689
4.38,0.0024466,0.0024488,0.00268,0.0026867,0.0026997,0.0027088
4.39,0.0024612,0.0024634,0.0026988,0.0027056,0.0027196,0.0027287
4.4,0.0024759,0.0024781,0.0027178,0.0027247,0.0027395,0.0027488
4.41,0.0024906,0.0024928,0.0027369,0.0027438,0.0027596,0.0027689
4.42,0.0025054,0.0025076,0.002756,0.0027631,0.0027799,0.0027892
4.43,0.0025203,0.0025225,0.0027753,0.0027825,0.0028003,0.0028097
4.44,0.0025352,0.0025375,0.0027947,0.002802,0.0028209,0.0028303
4.45,0.0025502,0.0025525,0.0028142,0.0028215,0.0028416,0.0028511
4.46,0.0025653,0.0025676,0.0028338,0.0028412,0.0028625,0.0028721
4.47,0.0025805,0.0025828,0.0028534,0.002861,0.0028836,0.0028933
4.48,0.0025957,0.0025981,0.0028732,0.0028808,0.0029049,0.0029147
4.49,0.002611,0.0026134,0.002893,0.0029008,0.0029263,0.0029362
4.5,0.0026264,0.0026288,0.0029129,0.0029208,0.002948,0.0029579
4.51,0.0026418,0.0026442,0.0029329,0.0029409,0.0029698,0.0029798
4.52,0.0026573,0.0026598,0.002953,0.002961,0.0029918,0.0030018
4.53,0.0026729,0.0026754,0.0029731,0.0029812,0.003014,0.003024
4.54,0.0026886,0.002691,0.0029933,0.0030015,0.0030364,0.0030464
4.55,0.0027043,0.0027068,0.0030135,0.0030218,0.0030589,0.003069
4.56,0.00272,0.0027226,0.0030337,0.0030422,0.0030815,0.0030917
4.57,0.0027359,0.0027385,0.003054,0.0030626,0.0031043,0.0031145
4.58,0.0027518,0.0027544,0.0030743,0.0030831,0.0031272,0.0031374
4.59,0.0027678,0.0027704,0.0030947,0.0031036,0.0031502,0.0031604
4.6,0.0027838,0.0027865,0.003115,0.0031241,0.0031733,0.0031836
4.61,0.0027999,0.0028026,0.0031354,0.0031446,0.0031965,0.0032068
4.6201,0.0028161,0.0028189,0.0031558,0.0031651,0.0032197,0.00323
4.6301,0.0028324,0.0028351,0.0031761,0.0031856,0.0032429,0.0032532
4.6401,0.0028486,0.0028515,0.0031965,0.003206,0.0032661,0.0032765
4.6501,0.002865,0.0028678,0.0032168,0.0032265,0.0032893,0.0032997
4.6601,0.0028814,0.0028843,0.0032371,0.0032469,0.0033124,0.0033228
4.6701,0.0028979,0.0029007,0.0032574,0.0032673,0.0033355,0.003346
4.6801,0.0029144,0.0029173,0.0032776,0.0032877,0.0033584,0.003369
4.6901,0.0029309,0.0029339,0.0032978,0.003308,0.0033812,0.0033919
4.7001,0.0029475,0.0029505,0.0033179,0.0033283,0.0034039,0.0034146
4.7101,0.0029642,0.0029672,0.003338,0.0033485,0.0034264,0.0034371
4.7201,0.0029808,0.0029839,0.003358,0.0033687,0.0034488,0.0034595
4.7301,0.0029976,0.0030006,0.0033779,0.0033887,0.0034709,0.0034816
4.7401,0.0030143,0.0030174,0.0033977,0.0034087,0.0034928,0.0035036
4.7501,0.0030311,0.0030342,0.0034174,0.0034286,0.0035145,0.0035253
4.7601,0.0030478,0.003051,0.003437,0.0034484,0.0035359,0.0035469
4.7701,0.0030646,0.0030678,0.0034565,0.0034681,0.0035571,0.0035682
4.7801,0.0030815,0.0030846,0.0034759,0.0034876,0.0035781,0.0035892
4.7901,0.0030983,0.0031015,0.0034952,0.003507,0.0035987,0.0036099
4.8001,0.0031151,0.0031183,0.0035143,0.0035264,0.0036192,0.0036305
4.8101,0.0031319,0.0031351,0.0035334,0.0035456,0.0036393,0.0036507
4.8201,0.0031487,0.0031519,0.0035523,0.0035647,0.0036593,0.0036708
4.8301,0.0031655,0.0031687,0.003571,0.0035836,0.0036789,0.0036907
4.8401,0.0031823,0.0031855,0.0035897,0.0036024,0.0036984,0.0037103
4.8501,0.003199,0.0032023,0.0036081,0.003621,0.0037176,0.0037297
4.8601,0.0032157,0.003219,0.0036265,0.0036396,0.0037366,0.0037488
4.8702,0.0032324,0.0032356,0.0036447,0.003658,0.0037554,0.0037678
4.8802,0.003249,0.0032522,0.0036628,0.0036763,0.003774,0.0037866
4.8902,0.0032656,0.0032688,0.0036807,0.0036944,0.0037924,0.0038052
4.9002,0.0032821,0.0032853,0.0036985,0.0037123,0.0038107,0.0038236
4.9102,0.0032985,0.0033018,0.0037161,0.0037302,0.0038288,0.003842
4.9202,0.0033149,0.0033181,0.0037337,0.0037479,0.0038467,0.0038601
4.9302,0.0033313,0.0033345,0.0037511,0.0037655,0.0038645,0.0038782
4.9402,0.0033475,0.0033507,0.0037684,0.003783,0.0038821,0.0038961
4.9502,0.0033637,0.0033668,0.0037855,0.0038003,0.0038997,0.0039138
4.9602,0.0033798,0.0033829,0.0038026,0.0038176,0.0039171,0.0039315
4.9702,0.0033958,0.0033989,0.0038196,0.0038347,0.0039344,0.0039491
4.9802,0.0034117,0.0034148,0.0038364,0.0038517,0.0039516,0.0039666
4.9902,0.0034275,0.0034306,0.0038532,0.0038686,0.0039687,0.0039839
5.0002,0.0034432,0.0034462,0.0038699,0.0038855,0.0039856,0.0040011
5.0102,0.0034588,0.0034618,0.0038865,0.0039023,0.0040025,0.0040183
5.0202,0.0034743,0.0034773,0.003903,0.003919,0.0040193,0.0040353
5.0302,0.0034897,0.0034926,0.0039195,0.0039357,0.0040359,0.0040522
5.0402,0.0035049,0.0035078,0.0039359,0.0039524,0.0040524,0.0040691
5.0502,0.0035201,0.003523,0.0039523,0.003969,0.0040689,0.0040858
5.0602,0.0035351,0.0035379,0.0039686,0.0039856,0.0040852,0.0041024
5.0702,0.00355,0.0035528,0.0039849,0.0040021,0.0041013,0.0041188
5.0802,0.0035648,0.0035676,0.0040013,0.0040186,0.0041174,0.0041351
5.0902,0.0035795,0.0035822,0.0040176,0.0040351,0.0041333,0.0041513
5.1002,0.003594,0.0035967,0.0040339,0.0040517,0.0041491,0.0041674
5.1102,0.0036084,0.003611,0.0040502,0.0040683,0.0041647,0.0041833
5.1203,0.0036227,0.0036253,0.0040665,0.0040848,0.0041803,0.0041992
5.1303,0.0036368,0.0036394,0.0040829,0.0041014,0.0041957,0.0042149
5.1403,0.0036509,0.0036534,0.0040992,0.004118,0.0042109,0.0042305
5.1503,0.0036648,0.0036672,0.0041156,0.0041346,0.004226,0.0042459
5.1603,0.0036785,0.0036809,0.0041321,0.0041512,0.004241,0.0042612
5.1703,0.0036921,0.0036945,0.0041485,0.0041679,0.0042559,0.0042764
5.1803,0.0037056,0.0037079,0.004165,0.0041847,0.0042706,0.0042914
5.1903,0.003719,0.0037212,0.0041816,0.0042014,0.0042852,0.0043064
5.2003,0.0037322,0.0037344,0.0041982,0.0042182,0.0042998,0.0043212
5.2103,0.0037453,0.0037475,0.0042148,0.004235,0.0043142,0.004336
5.2203,0.0037583,0.0037604,0.0042314,0.0042518,0.0043285,0.0043506
5.2303,0.0037712,0.0037732,0.0042481,0.0042687,0.0043428,0.0043652
5.2403,0.0037839,0.0037859,0.0042648,0.0042856,0.004357,0.0043797
5.2503,0.0037965,0.0037985,0.0042815,0.0043024,0.0043712,0.0043942
5.2603,0.003809,0.0038109,0.0042982,0.0043194,0.0043853,0.0044087
5.2703,0.0038214,0.0038233,0.0043149,0.0043363,0.0043994,0.0044232
5.2803,0.0038337,0.0038355,0.0043317,0.0043531,0.0044135,0.0044377
5.2903,0.0038459,0.0038477,0.0043484,0.00437,0.0044276,0.0044522
5.3003,0.0038579,0.0038597,0.0043651,0.0043868,0.0044417,0.0044667
5.3103,0.0038699,0.0038716,0.0043817,0.0044035,0.0044559,0.0044812
5.3203,0.0038817,0.0038834,0.0043984,0.0044202,0.00447,0.0044957
5.3303,0.0038934,0.0038952,0.004415,0.0044369,0.0044843,0.0045102
5.3403,0.0039051,0.0039068,0.0044316,0.0044536,0.0044986,0.0045249
5.3503,0.0039166,0.0039183,0.0044481,0.0044703,0.0045129,0.0045396
5.3604,0.0039281,0.0039297,0.0044646,0.0044869,0.0045273,0.0045544
5.3704,0.0039394,0.0039411,0.004481,0.0045035,0.0045419,0.0045692
5.3804,0.0039507,0.0039524,0.0044974,0.0045201,0.0045565,0.0045842
5.3904,0.0039619,0.0039636,0.0045138,0.0045366,0.0045712,0.0045991
5.4004,0.0039731,0.0039747,0.0045301,0.004553,0.004586,0.0046142
5.4104,0.0039841,0.0039858,0.0045464,0.0045695,0.0046009,0.0046294
5.4204,0.0039951,0.0039967,0.0045627,0.0045859,0.0046159,0.0046446
5.4304,0.004006,0.0040076,0.0045789,0.0046022,0.004631,0.00466
5.4404,0.0040168,0.0040184,0.0045951,0.0046186,0.0046462,0.0046754
5.4504,0.0040275,0.0040292,0.0046113,0.0046349,0.0046615,0.0046909
5.4604,0.0040382,0.0040399,0.0046275,0.0046511,0.004677,0.0047065
5.4704,0.0040489,0.0040506,0.0046437,0.0046674,0.0046925,0.0047222
5.4804,0.0040595,0.0040612,0.0046599,0.0046836,0.0047082,0.004738
5.4904,0.00407,0.0040718,0.0046761,0.0046998,0.0047239,0.004754
5.5004,0.0040804,0.0040822,0.0046922,0.004716,0.0047398,0.0047701
5.5104,0.0040908,0.0040927,0.0047084,0.0047323,0.0047558,0.0047862
5.5204,0.0041012,0.004103,0.0047246,0.0047486,0.0047718,0.0048024
5.5304,0.0041115,0.0041134,0.0047408,0.0047649,0.0047879,0.0048187
5.5404,0.0041218,0.0041236,0.0047571,0.0047812,0.0048042,0.004835
5.5504,0.004132,0.0041339,0.0047733,0.0047975,0.0048205,0.0048515
5.5604,0.0041422,0.0041441,0.0047895,0.0048139,0.0048368,0.004868
5.5704,0.0041523,0.0041543,0.0048058,0.0048302,0.0048533,0.0048846
5.5804,0.0041624,0.0041644,0.004822,0.0048465,0.0048698,0.0049012
5.5904,0.0041724,0.0041745,0.0048382,0.0048628,0.0048863,0.0049179
5.6004,0.0041825,0.0041846,0.0048544,0.0048791,0.0049029,0.0049346
5.6105,0.0041925,0.0041946,0.0048706,0.0048954,0.0049195,0.0049513
5.6205,0.0042024,0.0042046,0.0048868,0.0049116,0.0049361,0.0049681
5.6305,0.0042123,0.0042146,0.004903,0.0049277,0.0049527,0.0049848
5.6405,0.0042222,0.0042245,0.0049191,0.0049438,0.0049694,0.0050016
5.6505,0.0042321,0.0042345,0.0049351,0.0049599,0.0049861,0.0050183
5.6605,0.0042419,0.0042444,0.0049511,0.0049759,0.0050027,0.0050351
5.6705,0.0042517,0.0042543,0.0049671,0.0049918,0.0050194,0.0050519
5.6805,0.0042615,0.0042641,0.004983,0.0050077,0.005036,0.0050687
5.6905,0.0042713,0.004274,0.0049988,0.0050235,0.0050526,0.0050855
5.7005,0.0042811,0.0042838,0.0050146,0.0050393,0.0050692,0.0051022
5.7105,0.0042908,0.0042936,0.0050303,0.005055,0.0050858,0.0051189
5.7205,0.0043005,0.0043034,0.0050459,0.0050706,0.0051024,0.0051356
5.7305,0.0043103,0.0043132,0.0050614,0.0050861,0.0051189,0.0051522
5.7405,0.00432,0.004323,0.0050769,0.0051014,0.0051354,0.0051689
5.7505,0.0043297,0.0043328,0.0050923,0.0051167,0.0051519,0.0051854
5.7605,0.0043394,0.0043426,0.0051075,0.0051319,0.0051684,0.005202
5.7705,0.0043491,0.0043524,0.0051227,0.005147,0.0051848,0.0052185
5.7805,0.0043588,0.0043621,0.0051377,0.005162,0.0052012,0.0052349
5.7905,0.0043685,0.0043719,0.0051527,0.005177,0.0052175,0.0052513
5.8005,0.0043783,0.0043817,0.0051675,0.0051918,0.0052337,0.0052676
5.8105,0.004388,0.0043915,0.0051823,0.0052066,0.0052498,0.0052838
5.8205,0.0043978,0.0044013,0.0051969,0.0052212,0.0052659,0.0052999
5.8305,0.0044075,0.0044111,0.0052114,0.0052356,0.0052818,0.0053159
5.8405,0.0044173,0.0044209,0.0052258,0.00525,0.0052977,0.0053317
5.8505,0.0044271,0.0044307,0.0052401,0.0052642,0.0053134,0.0053475
5.8606,0.0044369,0.0044406,0.0052543,0.0052783,0.0053289,0.005363
5.8706,0.0044467,0.0044505,0.0052683,0.0052923,0.0053443,0.0053784
5.8806,0.0044566,0.0044604,0.0052823,0.0053061,0.0053596,0.0053936
5.8906,0.0044665,0.0044703,0.0052962,0.0053199,0.0053747,0.0054087
5.9006,0.0044764,0.0044803,0.0053099,0.0053335,0.0053896,0.0054236
5.9106,0.0044864,0.0044902,0.0053236,0.005347,0.0054044,0.0054382
5.9206,0.0044964,0.0045003,0.0053371,0.0053605,0.005419,0.0054528
5.9306,0.0045064,0.0045103,0.0053506,0.0053738,0.0054335,0.0054673
5.9406,0.0045164,0.0045204,0.0053639,0.005387,0.0054479,0.0054817
5.9506,0.0045265,0.0045305,0.0053772,0.0054001,0.0054623,0.0054959
5.9606,0.0045366,0.0045406,0.0053904,0.0054131,0.0054765,0.00551
5.9706,0.0045467,0.0045507,0.0054035,0.0054261,0.0054907,0.0055241
5.9806,0.0045569,0.0045609,0.0054165,0.0054389,0.0055048,0.005538
5.9906,0.0045671,0.0045711,0.0054294,0.0054516,0.005519,0.0055519
6.0006,0.0045774,0.0045813,0.0054422,0.0054642,0.0055332,0.0055658
6.0106,0.0045876,0.0045916,0.0054549,0.0054767,0.0055475,0.0055797
6.0206,0.0045979,0.0046019,0.0054675,0.0054891,0.0055618,0.0055937
6.0306,0.0046083,0.0046122,0.00548,0.0055015,0.0055763,0.0056077
6.0406,0.0046187,0.0046226,0.0054924,0.0055137,0.0055908,0.0056218
6.0506,0.0046291,0.004633,0.0055046,0.0055259,0.0056056,0.005636
6.0606,0.0046395,0.0046434,0.0055168,0.0055379,0.0056205,0.0056503
6.0706,0.00465,0.0046538,0.0055288,0.0055499,0.0056355,0.0056647
6.0806,0.0046605,0.0046643,0.0055406,0.0055617,0.0056508,0.0056792
6.0906,0.0046711,0.0046748,0.0055524,0.0055733,0.0056662,0.0056939
6.1006,0.0046817,0.0046854,0.005564,0.0055848,0.0056818,0.0057087
6.1107,0.0046923,0.0046959,0.0055755,0.0055962,0.0056976,0.0057237
6.1207,0.0047029,0.0047065,0.0055869,0.0056075,0.0057136,0.0057388
6.1307,0.0047136,0.0047171,0.0055981,0.0056187,0.0057297,0.0057541
6.1407,0.0047243,0.0047277,0.0056092,0.0056297,0.005746,0.0057695
6.1507,0.004735,0.0047384,0.0056202,0.0056406,0.0057624,0.005785
6.1607,0.0047457,0.0047491,0.0056312,0.0056514,0.005779,0.0058006
6.1707,0.0047565,0.0047598,0.005642,0.0056621,0.0057957,0.0058164
6.1807,0.0047673,0.0047705,0.0056527,0.0056727,0.0058125,0.0058323
6.1907,0.0047782,0.0047812,0.0056634,0.0056832,0.0058295,0.0058483
6.2007,0.004789,0.004792,0.005674,0.0056937,0.0058466,0.0058644
6.2107,0.0047999,0.0048027,0.0056845,0.0057041,0.0058638,0.0058807
6.2207,0.0048108,0.0048135,0.005695,0.0057145,0.0058812,0.0058971
6.2307,0.0048217,0.0048243,0.0057054,0.0057248,0.0058987,0.0059137
6.2407,0.0048327,0.0048351,0.0057157,0.0057351,0.0059164,0.0059304
6.2507,0.0048437,0.004846,0.005726,0.0057454,0.0059343,0.0059473
6.2607,0.0048547,0.0048569,0.0057363,0.0057556,0.0059523,0.0059644
6.2707,0.0048657,0.0048677,0.0057464,0.0057658,0.0059706,0.0059817
6.2807,0.0048768,0.0048786,0.0057566,0.0057759,0.0059891,0.0059992
6.2907,0.0048879,0.0048895,0.0057667,0.005786,0.0060079,0.006017
6.3007,0.004899,0.0049005,0.0057767,0.0057962,0.0060269,0.0060349
6.3107,0.0049101,0.0049114,0.0057866,0.0058063,0.0060462,0.0060532
6.3207,0.0049213,0.0049224,0.0057966,0.0058164,0.0060657,0.0060718
6.3307,0.0049325,0.0049334,0.0058064,0.0058264,0.0060855,0.0060907
6.3407,0.0049438,0.0049444,0.0058163,0.0058365,0.0061056,0.0061098
6.3508,0.004955,0.0049555,0.0058261,0.0058465,0.0061259,0.0061292
6.3608,0.0049663,0.0049665,0.0058359,0.0058566,0.0061464,0.0061489
6.3708,0.0049777,0.0049777,0.0058457,0.0058666,0.0061672,0.0061688
6.3808,0.0049891,0.0049888,0.0058555,0.0058767,0.0061881,0.0061889
6.3908,0.0050005,0.005,0.0058653,0.0058869,0.0062093,0.0062092
6.4008,0.0050119,0.0050112,0.0058752,0.0058971,0.0062305,0.0062298
6.4108,0.0050234,0.0050224,0.0058851,0.0059073,0.0062519,0.0062505
6.4208,0.005035,0.0050337,0.0058951,0.0059177,0.0062734,0.0062714
6.4308,0.0050466,0.005045,0.0059052,0.0059281,0.006295,0.0062924
6.4408,0.0050582,0.0050564,0.0059154,0.0059386,0.0063167,0.0063135
6.4508,0.0050699,0.0050678,0.0059256,0.0059493,0.0063385,0.0063347
6.4608,0.0050817,0.0050792,0.0059359,0.00596,0.0063602,0.0063561
6.4708,0.0050934,0.0050907,0.0059463,0.0059707,0.0063821,0.0063774
6.4808,0.0051053,0.0051023,0.0059567,0.0059816,0.0064039,0.0063988
6.4908,0.0051172,0.0051139,0.0059672,0.0059925,0.0064258,0.0064203
6.5008,0.0051291,0.0051255,0.0059777,0.0060034,0.0064477,0.0064418
6.5108,0.0051412,0.0051372,0.0059883,0.0060143,0.0064697,0.0064633
6.5208,0.0051532,0.0051489,0.0059989,0.0060252,0.0064917,0.0064848
6.5308,0.0051653,0.0051607,0.0060095,0.0060362,0.0065137,0.0065063
6.5408,0.0051775,0.0051726,0.00602,0.0060472,0.0065358,0.0065279
6.5508,0.0051897,0.0051845,0.0060306,0.0060581,0.0065579,0.0065494
6.5608,0.005202,0.0051965,0.0060411,0.0060691,0.0065801,0.006571
6.5708,0.0052144,0.0052085,0.0060517,0.0060799,0.0066023,0.0065927
6.5808,0.0052267,0.0052206,0.0060622,0.0060907,0.0066246,0.0066144
6.5908,0.0052392,0.0052327,0.0060727,0.0061015,0.0066469,0.0066361
6.6009,0.0052516,0.0052448,0.0060832,0.0061122,0.0066694,0.0066579
6.6109,0.0052641,0.005257,0.0060937,0.0061229,0.0066919,0.0066797
6.6209,0.0052767,0.0052693,0.0061043,0.0061336,0.0067145,0.0067016
6.6309,0.0052893,0.0052815,0.006115,0.0061443,0.0067373,0.0067237
6.6409,0.0053019,0.0052938,0.0061257,0.006155,0.0067601,0.0067458
6.6509,0.0053145,0.0053061,0.0061365,0.0061657,0.0067831,0.006768
6.6609,0.0053271,0.0053184,0.0061475,0.0061765,0.0068063,0.0067903
6.6709,0.0053398,0.0053307,0.0061586,0.0061875,0.0068296,0.0068128
6.6809,0.0053524,0.0053431,0.00617,0.0061985,0.0068531,0.0068353
6.6909,0.0053651,0.0053554,0.0061815,0.0062096,0.0068767,0.006858
6.7009,0.0053777,0.0053677,0.0061933,0.0062209,0.0069005,0.0068808
6.7109,0.0053903,0.00538,0.0062053,0.0062324,0.0069244,0.0069038
6.7209,0.0054029,0.0053922,0.0062176,0.0062441,0.0069484,0.0069269
6.7309,0.0054155,0.0054045,0.0062303,0.006256,0.0069726,0.0069501
6.7409,0.005428,0.0054167,0.0062432,0.0062682,0.0069968,0.0069733
6.7509,0.0054405,0.0054289,0.0062564,0.0062807,0.007021,0.0069966
6.7609,0.0054529,0.005441,0.00627,0.0062934,0.0070453,0.0070198
6.7709,0.0054652,0.005453,0.006284,0.0063064,0.0070695,0.007043
6.7809,0.0054775,0.005465,0.0062982,0.0063197,0.0070936,0.0070661
6.7909,0.0054897,0.005477,0.0063128,0.0063333,0.0071176,0.0070891
6.8009,0.0055018,0.0054888,0.0063278,0.0063473,0.0071414,0.0071119
6.8109,0.0055138,0.0055006,0.006343,0.0063616,0.0071651,0.0071345
6.8209,0.0055257,0.0055122,0.0063586,0.0063761,0.0071885,0.0071569
6.8309,0.0055374,0.0055238,0.0063745,0.006391,0.0072116,0.007179
6.841,0.0055491,0.0055352,0.0063906,0.0064062,0.0072345,0.0072008
6.851,0.0055606,0.0055466,0.0064071,0.0064217,0.007257,0.0072222
6.861,0.005572,0.0055578,0.0064238,0.0064374,0.0072792,0.0072434
6.871,0.0055833,0.005569,0.0064408,0.0064535,0.007301,0.0072643
6.881,0.0055944,0.0055799,0.0064581,0.0064698,0.0073225,0.0072848
6.891,0.0056053,0.0055908,0.0064755,0.0064863,0.0073436,0.007305
6.901,0.0056162,0.0056015,0.0064932,0.006503,0.0073644,0.0073249
6.911,0.0056268,0.0056121,0.0065112,0.00652,0.0073848,0.0073444
6.921,0.0056373,0.0056225,0.0065293,0.0065372,0.0074048,0.0073636
6.931,0.0056476,0.0056328,0.0065476,0.0065546,0.0074245,0.0073825
6.941,0.0056577,0.0056429,0.0065662,0.0065723,0.0074439,0.0074011
6.951,0.0056677,0.0056528,0.006585,0.0065902,0.0074629,0.0074194
6.961,0.0056775,0.0056626,0.006604,0.0066084,0.0074816,0.0074376
6.971,0.0056871,0.0056723,0.0066232,0.0066268,0.0075001,0.0074555
6.981,0.0056966,0.0056818,0.0066426,0.0066455,0.0075183,0.0074733
6.991,0.0057058,0.0056911,0.0066623,0.0066644,0.0075363,0.007491
7.001,0.005715,0.0057003,0.0066822,0.0066837,0.0075542,0.0075086
7.011,0.0057239,0.0057093,0.0067024,0.0067032,0.0075719,0.0075262
7.021,0.0057326,0.0057182,0.0067228,0.006723,0.0075896,0.0075438
7.031,0.0057412,0.0057269,0.0067435,0.0067432,0.0076073,0.0075614
7.041,0.0057496,0.0057354,0.0067646,0.0067637,0.0076251,0.0075792
7.051,0.0057579,0.0057438,0.006786,0.0067846,0.007643,0.0075973
7.061,0.005766,0.005752,0.0068077,0.0068059,0.0076611,0.0076155
7.071,0.0057739,0.00576,0.0068298,0.0068276,0.0076795,0.007634
7.081,0.0057817,0.0057679,0.0068523,0.0068496,0.0076981,0.0076528
7.0911,0.0057893,0.0057756,0.0068752,0.0068721,0.0077171,0.0076719
7.1011,0.0057967,0.0057832,0.0068984,0.0068949,0.0077365,0.0076913
7.1111,0.005804,0.0057906,0.0069221,0.0069182,0.0077563,0.0077112
7.1211,0.0058111,0.0057979,0.0069462,0.006942,0.0077766,0.0077314
7.1311,0.0058181,0.005805,0.0069707,0.0069661,0.0077973,0.007752
7.1411,0.0058249,0.005812,0.0069956,0.0069907,0.0078184,0.0077731
7.1511,0.0058316,0.0058188,0.0070209,0.0070156,0.0078401,0.0077946
7.1611,0.0058381,0.0058254,0.0070465,0.0070409,0.0078622,0.0078164
7.1711,0.0058445,0.0058319,0.0070724,0.0070665,0.0078848,0.0078386
7.1811,0.0058507,0.0058383,0.0070987,0.0070925,0.0079079,0.0078612
7.1911,0.0058568,0.0058444,0.0071253,0.0071187,0.0079315,0.0078842
7.2011,0.0058627,0.0058505,0.0071521,0.0071452,0.0079555,0.0079076
7.2111,0.0058685,0.0058563,0.0071791,0.0071719,0.00798,0.0079314
7.2211,0.0058741,0.0058621,0.0072064,0.0071989,0.008005,0.0079557
7.2311,0.0058797,0.0058678,0.0072338,0.007226,0.0080304,0.0079805
7.2411,0.005885,0.0058733,0.0072614,0.0072533,0.0080562,0.0080057
7.2511,0.0058903,0.0058786,0.0072891,0.0072807,0.0080825,0.0080315
7.2611,0.0058954,0.0058839,0.007317,0.0073082,0.0081091,0.0080577
7.2711,0.0059004,0.005889,0.007345,0.0073358,0.0081361,0.0080844
7.2811,0.0059054,0.0058941,0.0073731,0.0073636,0.0081634,0.0081116
7.2911,0.0059102,0.005899,0.0074014,0.0073914,0.0081911,0.0081393
7.3011,0.0059149,0.0059039,0.0074297,0.0074193,0.008219,0.0081676
7.3111,0.0059195,0.0059086,0.0074583,0.0074473,0.0082473,0.0081962
7.3211,0.0059241,0.0059133,0.007487,0.0074754,0.0082759,0.0082253
7.3311,0.0059286,0.005918,0.0075158,0.0075036,0.0083047,0.0082549
7.3412,0.005933,0.0059226,0.0075449,0.0075319,0.0083339,0.0082849
7.3512,0.0059374,0.0059272,0.0075742,0.0075605,0.0083633,0.0083152
7.3612,0.0059418,0.0059318,0.0076037,0.0075892,0.0083931,0.0083459
7.3712,0.0059461,0.0059364,0.0076335,0.0076181,0.0084231,0.008377
7.3812,0.0059505,0.0059409,0.0076635,0.0076472,0.0084535,0.0084083
7.3912,0.0059548,0.0059455,0.0076937,0.0076766,0.0084842,0.00844
7.4012,0.0059592,0.0059501,0.0077243,0.0077062,0.0085152,0.0084718
7.4112,0.0059636,0.0059547,0.007755,0.007736,0.0085466,0.0085039
7.4212,0.005968,0.0059594,0.007786,0.007766,0.0085782,0.0085361
7.4312,0.0059725,0.0059641,0.0078171,0.0077962,0.0086102,0.0085685
7.4412,0.005977,0.0059689,0.0078484,0.0078266,0.0086424,0.0086011
7.4512,0.0059816,0.0059738,0.0078798,0.0078571,0.0086748,0.0086337
7.4612,0.0059863,0.0059788,0.0079113,0.0078877,0.0087074,0.0086664
7.4712,0.005991,0.0059838,0.0079428,0.0079184,0.0087401,0.0086992
7.4812,0.0059959,0.005989,0.0079743,0.0079492,0.0087728,0.0087319
7.4912,0.0060008,0.0059942,0.0080057,0.0079799,0.0088053,0.0087645
7.5012,0.0060058,0.0059995,0.008037,0.0080107,0.0088377,0.0087968
7.5112,0.0060109,0.0060049,0.0080683,0.0080413,0.0088697,0.0088288
7.5212,0.0060161,0.0060105,0.0080993,0.0080717,0.0089013,0.0088603
7.5312,0.0060214,0.0060161,0.0081302,0.0081021,0.0089324,0.0088914
7.5412,0.0060269,0.0060218,0.0081609,0.0081322,0.0089627,0.0089218
7.5512,0.0060324,0.0060277,0.0081914,0.0081621,0.0089923,0.0089515
7.5612,0.006038,0.0060336,0.0082216,0.0081917,0.0090211,0.0089804
7.5712,0.0060438,0.0060397,0.0082517,0.008221,0.0090489,0.0090085
7.5812,0.0060496,0.0060458,0.0082816,0.0082501,0.0090757,0.0090357
7.5913,0.0060556,0.0060521,0.0083112,0.0082788,0.0091016,0.009062
7.6013,0.0060616,0.0060584,0.0083407,0.0083073,0.0091264,0.0090872
7.6113,0.0060677,0.0060648,0.00837,0.0083355,0.0091502,0.0091116
7.6213,0.0060739,0.0060713,0.0083991,0.0083634,0.0091731,0.0091351
7.6313,0.0060802,0.0060778,0.008428,0.0083909,0.0091951,0.0091576
7.6413,0.0060866,0.0060845,0.0084567,0.0084181,0.0092163,0.0091795
7.6513,0.0060931,0.0060911,0.0084851,0.008445,0.0092367,0.0092006
7.6613,0.0060996,0.0060979,0.0085133,0.0084715,0.0092565,0.0092211
7.6713,0.0061062,0.0061047,0.0085411,0.0084976,0.0092757,0.0092411
7.6813,0.0061128,0.0061115,0.0085687,0.0085232,0.0092945,0.0092606
7.6913,0.0061195,0.0061184,0.0085958,0.0085485,0.009313,0.0092798
7.7013,0.0061263,0.0061253,0.0086225,0.0085732,0.0093313,0.0092986
7.7113,0.0061331,0.0061322,0.0086487,0.0085976,0.0093494,0.0093173
7.7213,0.0061399,0.0061391,0.0086744,0.0086215,0.0093674,0.0093357
7.7313,0.0061468,0.0061461,0.0086996,0.0086448,0.0093855,0.009354
7.7413,0.0061537,0.006153,0.0087241,0.0086676,0.0094037,0.0093723
7.7513,0.0061607,0.0061599,0.008748,0.0086898,0.009422,0.0093905
7.7613,0.0061677,0.0061669,0.0087712,0.0087114,0.0094406,0.0094087
7.7713,0.0061747,0.0061738,0.0087937,0.0087325,0.0094593,0.0094269
7.7813,0.0061817,0.0061807,0.0088155,0.008753,0.0094783,0.0094452
7.7913,0.0061888,0.0061877,0.0088366,0.0087729,0.0094975,0.0094636
7.8013,0.0061959,0.0061946,0.008857,0.0087922,0.009517,0.009482
7.8113,0.006203,0.0062016,0.0088767,0.008811,0.0095367,0.0095005
7.8213,0.0062102,0.0062085,0.0088958,0.0088292,0.0095565,0.0095189
7.8313,0.0062174,0.0062155,0.0089143,0.0088469,0.0095766,0.0095375
7.8414,0.0062246,0.0062225,0.0089323,0.0088642,0.0095968,0.0095561
7.8514,0.0062318,0.0062294,0.0089498,0.0088812,0.0096172,0.0095746
7.8614,0.0062391,0.0062364,0.008967,0.0088978,0.0096376,0.0095931
7.8714,0.0062464,0.0062433,0.0089838,0.0089142,0.0096581,0.0096116
7.8814,0.0062538,0.0062503,0.0090005,0.0089304,0.0096787,0.00963
7.8914,0.0062611,0.0062572,0.0090172,0.0089464,0.0096992,0.0096483
7.9014,0.0062685,0.0062641,0.0090338,0.0089624,0.0097196,0.0096664
7.9114,0.0062758,0.0062711,0.0090506,0.0089785,0.00974,0.0096843
7.9214,0.0062832,0.0062779,0.0090676,0.0089947,0.0097602,0.009702
7.9314,0.0062905,0.0062848,0.009085,0.0090111,0.0097802,0.0097194
7.9414,0.0062978,0.0062916,0.0091028,0.0090279,0.0098,0.0097366
7.9514,0.0063051,0.0062983,0.0091211,0.009045,0.0098196,0.0097536
7.9614,0.0063122,0.0063049,0.0091401,0.0090626,0.0098388,0.0097703
7.9714,0.0063193,0.0063115,0.0091596,0.0090807,0.0098576,0.0097868
7.9814,0.0063263,0.0063179,0.00918,0.0090993,0.0098761,0.009803
7.9914,0.0063332,0.0063242,0.009201,0.0091186,0.0098941,0.0098189
8.0014,0.0063399,0.0063304,0.0092229,0.0091384,0.0099115,0.0098346
8.0114,0.0063464,0.0063363,0.0092455,0.0091589,0.0099285,0.0098501
8.0214,0.0063528,0.0063422,0.009269,0.00918,0.0099449,0.0098654
8.0314,0.006359,0.0063478,0.0092932,0.0092017,0.0099606,0.0098804
8.0414,0.0063649,0.0063532,0.0093182,0.009224,0.0099758,0.0098952
8.0514,0.0063707,0.0063584,0.009344,0.0092469,0.0099902,0.0099098
8.0614,0.0063762,0.0063634,0.0093704,0.0092703,0.010004,0.0099241
8.0714,0.0063814,0.0063681,0.0093974,0.0092941,0.010017,0.0099381
8.0814,0.0063864,0.0063726,0.0094249,0.0093183,0.01003,0.0099518
8.0914,0.0063911,0.0063769,0.0094528,0.0093429,0.010042,0.0099653
8.1014,0.0063956,0.0063809,0.009481,0.0093677,0.010053,0.0099784
8.1114,0.0063998,0.0063846,0.0095095,0.0093926,0.010064,0.0099912
8.1214,0.0064038,0.0063881,0.0095379,0.0094174,0.010074,0.010004
8.1313,0.0064074,0.0063914,0.0095663,0.0094422,0.010084,0.010016
8.1413,0.0064108,0.0063944,0.0095944,0.0094666,0.010094,0.010028
8.1513,0.006414,0.0063972,0.009622,0.0094906,0.010104,0.010039
8.1613,0.0064169,0.0063997,0.009649,0.0095141,0.010113,0.01005
8.1713,0.0064195,0.0064021,0.0096752,0.0095367,0.010123,0.010062
8.1813,0.0064219,0.0064041,0.0097003,0.0095584,0.010133,0.010073
8.1913,0.006424,0.006406,0.0097243,0.009579,0.010143,0.010083
8.2013,0.0064259,0.0064076,0.0097468,0.0095984,0.010154,0.010094
8.2113,0.0064275,0.0064091,0.0097676,0.0096162,0.010164,0.010105
8.2213,0.0064289,0.0064103,0.0097867,0.0096325,0.010176,0.010117
8.2313,0.0064301,0.0064114,0.0098038,0.0096469,0.010187,0.010128
8.2413,0.0064311,0.0064122,0.0098188,0.0096596,0.010199,0.01014
8.2513,0.0064319,0.006413,0.0098315,0.0096702,0.010212,0.010152
8.2613,0.0064325,0.0064135,0.009842,0.0096788,0.010225,0.010165
8.2713,0.0064328,0.0064139,0.0098501,0.0096853,0.010237,0.010177
8.2813,0.006433,0.0064141,0.0098558,0.0096898,0.010251,0.01019
8.2913,0.006433,0.0064141,0.0098592,0.0096921,0.010263,0.010204
8.3013,0.0064328,0.006414,0.0098603,0.0096926,0.010276,0.010218
8.3112,0.0064324,0.0064138,0.0098593,0.0096912,0.010288,0.010231
8.3212,0.0064318,0.0064133,0.0098562,0.009688,0.0103,0.010245
8.3312,0.0064311,0.0064128,0.0098512,0.0096834,0.01031,0.010258
8.3412,0.0064302,0.0064121,0.0098445,0.0096773,0.010319,0.010271
8.3512,0.0064291,0.0064113,0.0098363,0.0096702,0.010327,0.010283
8.3612,0.0064278,0.0064104,0.0098268,0.009662,0.010333,0.010294
8.3712,0.0064264,0.0064093,0.0098162,0.0096531,0.010337,0.010304
8.3812,0.0064249,0.0064081,0.0098046,0.0096437,0.010339,0.010312
8.3912,0.0064231,0.0064068,0.0097923,0.0096339,0.010339,0.010319
8.4012,0.0064212,0.0064053,0.0097793,0.009624,0.010337,0.010323
8.4112,0.0064192,0.0064037,0.0097659,0.009614,0.010333,0.010326
8.4212,0.006417,0.006402,0.009752,0.0096042,0.010326,0.010327
8.4312,0.0064147,0.0064001,0.0097379,0.0095945,0.010318,0.010325
8.4412,0.0064122,0.0063981,0.0097235,0.009585,0.010308,0.010321
8.4512,0.0064095,0.006396,0.0097088,0.0095757,0.010297,0.010316
8.4612,0.0064067,0.0063937,0.0096939,0.0095666,0.010284,0.010308
8.4712,0.0064038,0.0063913,0.0096788,0.0095577,0.010271,0.010299
8.4812,0.0064008,0.0063887,0.0096634,0.009549,0.010258,0.010288
8.4911,0.0063976,0.0063861,0.0096477,0.0095404,0.010246,0.010276
8.5011,0.0063942,0.0063832,0.0096317,0.0095318,0.010234,0.010264
8.5111,0.0063908,0.0063803,0.0096154,0.0095231,0.010223,0.010251
8.5211,0.0063872,0.0063772,0.0095987,0.0095144,0.010214,0.010239
8.5311,0.0063835,0.006374,0.0095816,0.0095054,0.010206,0.010227
8.5411,0.0063796,0.0063707,0.0095641,0.0094962,0.010201,0.010216
8.5511,0.0063757,0.0063672,0.0095463,0.0094868,0.010197,0.010206
8.5611,0.0063716,0.0063636,0.0095281,0.0094771,0.010196,0.010197
8.5711,0.0063674,0.0063599,0.0095096,0.0094672,0.010198,0.01019
8.5811,0.0063631,0.0063561,0.0094909,0.009457,0.010201,0.010184
8.5911,0.0063586,0.0063522,0.0094721,0.0094466,0.010207,0.010181
8.6011,0.0063541,0.0063482,0.0094532,0.0094361,0.010215,0.010179
8.6111,0.0063495,0.0063441,0.0094345,0.0094254,0.010224,0.010179
8.6211,0.0063447,0.0063399,0.0094159,0.0094148,0.010236,0.010181
8.6311,0.0063399,0.0063357,0.0093977,0.0094043,0.010248,0.010184
8.6411,0.006335,0.0063313,0.00938,0.0093941,0.010261,0.010188
8.6511,0.0063301,0.0063269,0.0093629,0.0093842,0.010275,0.010194
8.6611,0.006325,0.0063225,0.0093466,0.0093746,0.010289,0.010201
8.671,0.0063199,0.006318,0.0093312,0.0093656,0.010302,0.010209
8.681,0.0063148,0.0063135,0.0093168,0.0093572,0.010316,0.010217
8.691,0.0063096,0.0063089,0.0093034,0.0093495,0.010329,0.010225
8.701,0.0063044,0.0063043,0.0092912,0.0093425,0.010341,0.010234
8.711,0.0062992,0.0062997,0.0092802,0.0093363,0.010352,0.010242
8.721,0.0062939,0.0062952,0.0092703,0.0093309,0.010362,0.010251
8.731,0.0062887,0.0062907,0.0092615,0.0093263,0.010371,0.010258
8.741,0.0062834,0.0062862,0.0092539,0.0093224,0.010379,0.010266
8.751,0.0062782,0.0062818,0.0092472,0.0093191,0.010386,0.010273
8.761,0.006273,0.0062774,0.0092414,0.0093164,0.010392,0.010279
8.771,0.0062678,0.006273,0.0092364,0.0093142,0.010398,0.010285
8.781,0.0062626,0.0062687,0.0092319,0.0093123,0.010403,0.01029
8.791,0.0062575,0.0062644,0.0092279,0.0093107,0.010408,0.010295
8.801,0.0062523,0.0062602,0.0092242,0.0093091,0.010413,0.0103
8.811,0.0062472,0.006256,0.0092207,0.0093075,0.010418,0.010304
8.821,0.0062422,0.0062519,0.0092171,0.0093058,0.010423,0.010309
8.831,0.0062371,0.0062478,0.0092135,0.0093037,0.010429,0.010314
8.841,0.006232,0.0062438,0.0092098,0.0093014,0.010436,0.010319
8.8509,0.006227,0.0062397,0.0092058,0.0092987,0.010443,0.010324
8.8609,0.006222,0.0062357,0.0092016,0.0092956,0.010451,0.01033
8.8709,0.0062169,0.0062317,0.0091972,0.009292,0.01046,0.010337
8.8809,0.0062119,0.0062276,0.0091925,0.009288,0.01047,0.010344
8.8909,0.0062068,0.0062236,0.0091876,0.0092836,0.01048,0.010352
8.9009,0.0062018,0.0062195,0.0091826,0.0092789,0.010491,0.010361
8.9109,0.0061967,0.0062154,0.0091774,0.0092739,0.010503,0.01037
8.9209,0.0061915,0.0062113,0.0091722,0.0092687,0.010515,0.01038
8.9309,0.0061864,0.0062072,0.0091671,0.0092634,0.010528,0.010391
8.9409,0.0061812,0.006203,0.0091621,0.0092581,0.010541,0.010402
8.9509,0.0061759,0.0061987,0.0091572,0.0092528,0.010554,0.010414
8.9609,0.0061706,0.0061944,0.0091526,0.0092477,0.010567,0.010426
8.9709,0.0061652,0.00619,0.0091484,0.0092428,0.010581,0.010439
8.9809,0.0061598,0.0061855,0.0091445,0.0092382,0.010594,0.010451
8.9909,0.0061543,0.006181,0.009141,0.0092339,0.010607,0.010464
9.0009,0.0061487,0.0061763,0.009138,0.00923,0.01062,0.010477
9.0109,0.0061431,0.0061716,0.0091355,0.0092264,0.010633,0.010489
9.0209,0.0061374,0.0061669,0.0091336,0.0092233,0.010645,0.010502
9.0309,0.0061316,0.006162,0.0091323,0.0092206,0.010657,0.010514
9.0408,0.0061257,0.006157,0.0091316,0.0092185,0.010668,0.010526
9.0508,0.0061198,0.006152,0.0091316,0.0092167,0.010679,0.010537
9.0608,0.0061138,0.0061468,0.0091322,0.0092155,0.010689,0.010548
9.0708,0.0061078,0.0061416,0.0091335,0.0092146,0.010698,0.010558
9.0808,0.0061016,0.0061363,0.0091353,0.0092142,0.010706,0.010568
9.0908,0.0060954,0.0061309,0.0091378,0.0092141,0.010713,0.010577
9.1008,0.0060892,0.0061254,0.0091408,0.0092144,0.010719,0.010585
9.1108,0.0060828,0.0061198,0.0091443,0.009215,0.010723,0.010592
9.1208,0.0060765,0.0061142,0.0091482,0.0092158,0.010726,0.010599
9.1308,0.00607,0.0061085,0.0091524,0.0092168,0.010728,0.010605
9.1408,0.0060635,0.0061027,0.0091568,0.009218,0.010728,0.010609
9.1508,0.0060569,0.0060969,0.0091613,0.0092192,0.010726,0.010613
9.1608,0.0060503,0.006091,0.0091657,0.0092204,0.010723,0.010616
9.1708,0.0060437,0.006085,0.00917,0.0092215,0.010718,0.010618
9.1808,0.006037,0.006079,0.009174,0.0092224,0.010712,0.010619
9.1908,0.0060302,0.006073,0.0091776,0.009223,0.010705,0.010619
9.2008,0.0060235,0.0060669,0.0091806,0.0092232,0.010696,0.010618
9.2108,0.0060167,0.0060608,0.0091829,0.009223,0.010686,0.010617
9.2207,0.0060099,0.0060547,0.0091844,0.0092223,0.010675,0.010615
9.2307,0.006003,0.0060485,0.009185,0.0092209,0.010663,0.010611
9.2407,0.0059962,0.0060423,0.0091846,0.0092189,0.010651,0.010608
9.2507,0.0059893,0.0060362,0.0091832,0.0092162,0.010639,0.010603
9.2607,0.0059824,0.0060299,0.0091806,0.0092128,0.010627,0.010598
9.2707,0.0059755,0.0060237,0.0091768,0.0092087,0.010615,0.010593
9.2807,0.0059686,0.0060174,0.0091718,0.0092038,0.010604,0.010587
9.2907,0.0059617,0.0060112,0.0091656,0.0091981,0.010593,0.010582
9.3007,0.0059548,0.0060049,0.0091581,0.0091918,0.010583,0.010576
9.3107,0.0059478,0.0059985,0.0091494,0.0091847,0.010574,0.01057
9.3207,0.0059409,0.0059921,0.0091395,0.0091769,0.010566,0.010565
9.3307,0.005934,0.0059857,0.0091285,0.0091686,0.010558,0.010559
9.3407,0.005927,0.0059793,0.0091164,0.0091596,0.010552,0.010554
9.3507,0.0059201,0.0059729,0.0091032,0.0091502,0.010547,0.01055
9.3607,0.0059131,0.0059664,0.0090891,0.0091403,0.010542,0.010546
9.3707,0.0059061,0.0059599,0.0090741,0.00913,0.010538,0.010542
9.3807,0.0058992,0.0059533,0.0090583,0.0091194,0.010536,0.010539
9.3907,0.0058922,0.0059467,0.0090418,0.0091085,0.010534,0.010536
9.4006,0.0058852,0.00594,0.0090248,0.0090975,0.010532,0.010534
9.4106,0.0058781,0.0059333,0.0090072,0.0090864,0.010531,0.010532
9.4206,0.0058711,0.0059265,0.0089893,0.0090752,0.010531,0.010531
9.4306,0.0058641,0.0059197,0.0089712,0.0090639,0.01053,0.01053
9.4406,0.005857,0.0059129,0.0089529,0.0090526,0.01053,0.010529
9.4506,0.0058499,0.005906,0.0089346,0.0090416,0.01053,0.010529
9.4606,0.0058429,0.005899,0.0089163,0.0090307,0.01053,0.010529
9.4706,0.0058358,0.005892,0.0088981,0.0090199,0.01053,0.010528
9.4806,0.0058287,0.0058848,0.0088802,0.0090095,0.010529,0.010528
9.4906,0.0058216,0.0058777,0.0088627,0.0089993,0.010527,0.010527
9.5006,0.0058144,0.0058704,0.0088455,0.0089894,0.010525,0.010526
9.5106,0.0058073,0.0058631,0.0088289,0.0089799,0.010523,0.010525
9.5206,0.0058001,0.0058558,0.0088128,0.0089707,0.010519,0.010523
9.5306,0.005793,0.0058484,0.0087973,0.008962,0.010515,0.010521
9.5406,0.0057858,0.0058409,0.0087825,0.0089536,0.010509,0.010518
9.5506,0.0057786,0.0058334,0.0087684,0.0089457,0.010503,0.010514
9.5606,0.0057714,0.0058258,0.0087551,0.0089382,0.010495,0.01051
9.5706,0.0057642,0.0058182,0.0087426,0.008931,0.010487,0.010505
9.5805,0.005757,0.0058105,0.0087309,0.0089243,0.010477,0.010499
9.5905,0.0057498,0.0058028,0.00872,0.008918,0.010467,0.010492
9.6005,0.0057426,0.005795,0.00871,0.008912,0.010455,0.010485
9.6105,0.0057353,0.0057872,0.0087008,0.0089064,0.010443,0.010477
9.6205,0.0057281,0.0057793,0.0086924,0.0089012,0.010431,0.010468
9.6305,0.0057208,0.0057714,0.0086848,0.0088963,0.010417,0.010459
9.6405,0.0057135,0.0057634,0.0086779,0.0088916,0.010404,0.01045
9.6505,0.0057062,0.0057554,0.0086719,0.0088873,0.010389,0.01044
9.6605,0.0056989,0.0057474,0.0086665,0.0088832,0.010375,0.01043
9.6705,0.0056916,0.0057393,0.0086617,0.0088793,0.010361,0.01042
9.6805,0.0056843,0.0057312,0.0086575,0.0088756,0.010347,0.010409
9.6905,0.0056769,0.0057231,0.0086539,0.008872,0.010333,0.010399
9.7005,0.0056695,0.0057149,0.0086507,0.0088686,0.01032,0.010388
9.7105,0.0056621,0.0057067,0.0086479,0.0088652,0.010307,0.010378
9.7205,0.0056547,0.0056985,0.0086455,0.0088619,0.010296,0.010368
9.7305,0.0056473,0.0056903,0.0086433,0.0088586,0.010285,0.010358
9.7405,0.0056398,0.005682,0.0086413,0.0088553,0.010275,0.010349
9.7505,0.0056324,0.0056737,0.0086395,0.0088519,0.010267,0.01034
9.7605,0.0056249,0.0056654,0.0086378,0.0088484,0.01026,0.010332
9.7704,0.0056175,0.0056571,0.0086361,0.0088448,0.010254,0.010323
9.7804,0.00561,0.0056487,0.0086344,0.008841,0.010249,0.010316
9.7904,0.0056025,0.0056404,0.0086326,0.0088371,0.010246,0.010308
9.8004,0.005595,0.005632,0.0086307,0.0088331,0.010244,0.010302
9.8104,0.0055875,0.0056237,0.0086288,0.0088288,0.010243,0.010295
9.8204,0.00558,0.0056153,0.0086267,0.0088243,0.010244,0.010289
9.8304,0.0055725,0.0056069,0.0086245,0.0088197,0.010245,0.010283
9.8404,0.005565,0.0055986,0.0086221,0.0088149,0.010247,0.010277
9.8504,0.0055575,0.0055902,0.0086197,0.0088099,0.010249,0.010272
9.8604,0.00555,0.0055818,0.0086171,0.0088049,0.010252,0.010266
9.8704,0.0055426,0.0055735,0.0086144,0.0087997,0.010256,0.010261
9.8804,0.0055351,0.0055651,0.0086116,0.0087944,0.010259,0.010255
9.8904,0.0055276,0.0055567,0.0086087,0.008789,0.010262,0.01025
9.9004,0.0055201,0.0055483,0.0086058,0.0087835,0.010265,0.010244
9.9104,0.0055127,0.00554,0.008603,0.0087781,0.010267,0.010238
9.9204,0.0055052,0.0055317,0.0086001,0.0087727,0.010268,0.010232
9.9304,0.0054978,0.0055234,0.0085974,0.0087673,0.010269,0.010225
9.9404,0.0054903,0.0055151,0.0085947,0.008762,0.010269,0.010218
9.9503,0.0054828,0.0055068,0.0085921,0.0087569,0.010267,0.010211
9.9603,0.0054754,0.0054985,0.0085897,0.0087519,0.010264,0.010203
9.9703,0.0054679,0.0054903,0.0085874,0.0087471,0.010261,0.010194
9.9803,0.0054605,0.0054821,0.0085853,0.0087425,0.010255,0.010185
9.9903,0.005453,0.0054739,0.0085834,0.0087381,0.010249,0.010175
10,0.0054456,0.0054658,0.0085817,0.0087341,0.010241,0.010164
10.01,0.0054381,0.0054577,0.0085802,0.0087303,0.010232,0.010152
10.02,0.0054306,0.0054496,0.0085789,0.0087268,0.010222,0.01014
10.03,0.0054231,0.0054416,0.0085778,0.0087237,0.01021,0.010127
10.04,0.0054157,0.0054337,0.008577,0.0087208,0.010197,0.010113
10.05,0.0054082,0.0054257,0.0085763,0.0087183,0.010183,0.010098
10.06,0.0054007,0.0054179,0.0085758,0.0087161,0.010168,0.010083
10.07,0.0053932,0.0054101,0.0085756,0.0087142,0.010152,0.010066
10.08,0.0053857,0.0054023,0.0085755,0.0087126,0.010136,0.010049
10.09,0.0053782,0.0053946,0.0085755,0.0087112,0.010118,0.010031
10.1,0.0053708,0.005387,0.0085757,0.0087102,0.010099,0.010013
10.11,0.0053633,0.0053794,0.008576,0.0087094,0.01008,0.0099938
10.12,0.0053558,0.0053719,0.0085765,0.0087089,0.01006,0.0099743
10.13,0.0053484,0.0053644,0.008577,0.0087085,0.010039,0.0099543
10.14,0.0053409,0.005357,0.0085775,0.0087083,0.010017,0.0099339
10.15,0.0053335,0.0053497,0.0085781,0.0087081,0.0099954,0.0099133
10.16,0.0053261,0.0053425,0.0085787,0.008708,0.0099727,0.0098922
10.17,0.0053187,0.0053353,0.0085793,0.008708,0.0099495,0.009871
10.18,0.0053113,0.0053282,0.0085797,0.008708,0.0099257,0.0098495
10.19,0.0053039,0.0053212,0.0085801,0.0087078,0.0099014,0.0098279
10.2,0.0052966,0.0053142,0.0085803,0.0087075,0.0098765,0.0098063
10.21,0.0052893,0.0053073,0.0085804,0.0087071,0.0098512,0.0097845
10.22,0.0052821,0.0053005,0.0085802,0.0087064,0.0098254,0.0097626
10.23,0.0052748,0.0052937,0.0085797,0.0087054,0.0097992,0.0097407
10.24,0.0052676,0.005287,0.008579,0.0087042,0.0097725,0.0097187
10.25,0.0052605,0.0052804,0.008578,0.0087026,0.0097455,0.0096967
10.26,0.0052533,0.0052738,0.0085767,0.0087006,0.0097182,0.0096747
10.27,0.0052463,0.0052673,0.008575,0.0086982,0.0096906,0.0096526
10.28,0.0052392,0.0052608,0.008573,0.0086953,0.0096628,0.0096304
10.29,0.0052322,0.0052544,0.0085707,0.008692,0.0096348,0.0096084
10.3,0.0052252,0.005248,0.0085679,0.0086881,0.0096068,0.0095862
10.31,0.0052183,0.0052417,0.0085649,0.0086838,0.0095787,0.009564
10.32,0.0052114,0.0052354,0.0085615,0.008679,0.0095506,0.0095417
10.33,0.0052046,0.0052292,0.0085578,0.0086736,0.0095227,0.0095193
10.34,0.0051978,0.0052229,0.0085538,0.0086678,0.0094949,0.0094968
10.35,0.005191,0.0052167,0.0085495,0.0086615,0.0094674,0.0094742
10.36,0.0051843,0.0052106,0.0085449,0.0086547,0.0094401,0.0094515
10.37,0.0051776,0.0052044,0.0085401,0.0086475,0.0094131,0.0094287
10.38,0.005171,0.0051983,0.0085351,0.0086399,0.0093865,0.0094057
10.39,0.0051644,0.0051922,0.0085299,0.0086318,0.0093602,0.0093827
10.4,0.0051578,0.0051861,0.0085246,0.0086234,0.0093343,0.0093596
10.41,0.0051513,0.00518,0.0085191,0.0086145,0.0093089,0.0093364
10.42,0.0051448,0.0051739,0.0085135,0.0086054,0.0092838,0.0093132
10.43,0.0051384,0.0051677,0.0085078,0.0085959,0.0092591,0.0092898
10.44,0.005132,0.0051616,0.008502,0.0085862,0.0092348,0.0092664
10.45,0.0051257,0.0051555,0.0084962,0.0085761,0.0092108,0.0092429
10.46,0.0051193,0.0051494,0.0084902,0.0085659,0.0091871,0.0092194
10.47,0.005113,0.0051432,0.0084842,0.0085554,0.0091637,0.0091957
10.48,0.0051068,0.0051371,0.0084782,0.0085447,0.0091405,0.0091721
10.49,0.0051005,0.005131,0.0084721,0.0085337,0.0091174,0.0091484
10.5,0.0050943,0.0051248,0.0084659,0.0085226,0.0090944,0.0091248
10.51,0.0050882,0.0051186,0.0084597,0.0085112,0.0090715,0.0091012
10.52,0.005082,0.0051124,0.0084535,0.0084996,0.0090485,0.0090777
10.53,0.0050759,0.0051062,0.0084471,0.0084878,0.0090255,0.0090542
10.54,0.0050697,0.0050999,0.0084407,0.0084758,0.0090022,0.0090308
10.55,0.0050637,0.0050937,0.0084341,0.0084635,0.0089787,0.0090074
10.56,0.0050576,0.0050874,0.0084274,0.008451,0.0089549,0.0089841
10.57,0.0050515,0.0050811,0.0084206,0.0084382,0.0089307,0.0089609
10.58,0.0050454,0.0050748,0.0084136,0.0084251,0.0089061,0.0089378
10.59,0.0050394,0.0050685,0.0084064,0.0084118,0.008881,0.0089147
10.6,0.0050334,0.0050622,0.008399,0.0083982,0.0088553,0.0088918
10.61,0.0050273,0.0050558,0.0083913,0.0083842,0.0088291,0.0088689
10.62,0.0050213,0.0050495,0.0083833,0.0083698,0.0088022,0.0088461
10.63,0.0050153,0.0050431,0.0083751,0.0083551,0.0087748,0.0088233
10.64,0.0050092,0.0050367,0.0083664,0.00834,0.0087467,0.0088005
10.65,0.0050032,0.0050303,0.0083574,0.0083246,0.008718,0.0087779
10.66,0.0049972,0.0050239,0.008348,0.0083088,0.0086888,0.0087553
10.67,0.0049911,0.0050175,0.0083382,0.0082925,0.0086591,0.0087327
10.68,0.0049851,0.005011,0.0083279,0.0082758,0.0086289,0.0087102
10.69,0.0049791,0.0050046,0.0083171,0.0082587,0.0085983,0.0086878
10.7,0.004973,0.0049981,0.0083059,0.0082411,0.0085674,0.0086654
10.71,0.004967,0.0049917,0.0082941,0.0082232,0.0085363,0.0086432
10.72,0.0049609,0.0049852,0.0082819,0.0082047,0.008505,0.0086211
10.73,0.0049549,0.0049788,0.0082691,0.0081859,0.0084737,0.0085992
10.74,0.0049488,0.0049723,0.0082558,0.0081666,0.0084425,0.0085774
10.75,0.0049427,0.0049658,0.0082421,0.0081469,0.0084114,0.0085559
10.76,0.0049367,0.0049593,0.0082278,0.0081269,0.0083805,0.0085345
10.77,0.0049306,0.0049529,0.0082131,0.0081065,0.00835,0.0085134
10.78,0.0049245,0.0049464,0.0081979,0.0080857,0.0083199,0.0084926
10.79,0.0049184,0.0049399,0.0081823,0.0080646,0.0082903,0.008472
10.8,0.0049124,0.0049334,0.0081663,0.0080432,0.0082612,0.0084518
10.81,0.0049063,0.0049269,0.00815,0.0080215,0.0082327,0.0084317
10.82,0.0049002,0.0049204,0.0081333,0.0079996,0.0082047,0.0084121
10.83,0.0048942,0.0049139,0.0081164,0.0079775,0.0081774,0.0083927
10.84,0.0048881,0.0049074,0.0080992,0.0079553,0.0081508,0.0083736
10.85,0.004882,0.004901,0.0080819,0.0079329,0.0081248,0.0083548
10.86,0.0048759,0.0048945,0.0080644,0.0079104,0.0080994,0.0083363
10.87,0.0048699,0.004888,0.0080469,0.0078877,0.0080748,0.008318
10.88,0.0048638,0.0048816,0.0080292,0.0078651,0.0080507,0.0083
10.89,0.0048578,0.0048751,0.0080116,0.0078424,0.0080273,0.0082822
10.9,0.0048517,0.0048687,0.0079941,0.0078197,0.0080046,0.0082646
10.91,0.0048456,0.0048622,0.0079766,0.0077971,0.0079825,0.0082471
10.92,0.0048396,0.0048558,0.0079592,0.0077745,0.0079609,0.0082298
10.93,0.0048335,0.0048494,0.007942,0.0077521,0.00794,0.0082126
10.94,0.0048275,0.0048429,0.007925,0.0077298,0.0079196,0.0081954
10.95,0.0048214,0.0048365,0.0079082,0.0077076,0.0078997,0.0081783
10.96,0.0048153,0.0048302,0.0078917,0.0076856,0.0078804,0.0081613
10.97,0.0048093,0.0048238,0.0078755,0.0076639,0.0078615,0.0081443
10.98,0.0048032,0.0048174,0.0078595,0.0076423,0.0078431,0.0081273
10.99,0.0047972,0.0048111,0.0078439,0.0076211,0.0078251,0.0081104
11,0.0047911,0.0048048,0.0078286,0.0076,0.0078076,0.0080934
11.01,0.004785,0.0047984,0.0078137,0.0075793,0.0077904,0.0080764
11.02,0.0047789,0.0047922,0.007799,0.0075588,0.0077735,0.0080596
11.03,0.0047729,0.0047859,0.0077848,0.0075387,0.007757,0.0080427
11.04,0.0047668,0.0047796,0.0077708,0.0075188,0.0077408,0.0080258
11.05,0.0047607,0.0047733,0.0077572,0.0074993,0.0077249,0.008009
11.06,0.0047546,0.0047671,0.0077438,0.00748,0.0077093,0.0079923
11.07,0.0047485,0.0047609,0.0077308,0.0074611,0.007694,0.0079755
11.08,0.0047425,0.0047547,0.007718,0.0074424,0.007679,0.0079589
11.09,0.0047364,0.0047486,0.0077055,0.0074242,0.0076642,0.0079423
11.1,0.0047303,0.0047425,0.0076932,0.0074061,0.0076497,0.0079259
11.11,0.0047242,0.0047364,0.0076811,0.0073884,0.0076356,0.0079095
11.12,0.0047181,0.0047303,0.0076691,0.007371,0.0076217,0.0078933
11.13,0.0047121,0.0047242,0.0076573,0.0073539,0.0076081,0.0078772
11.14,0.004706,0.0047182,0.0076456,0.0073371,0.0075948,0.0078612
11.15,0.0046999,0.0047122,0.007634,0.0073206,0.0075817,0.0078454
11.16,0.0046939,0.0047062,0.0076224,0.0073043,0.007569,0.0078298
11.17,0.0046878,0.0047002,0.0076109,0.0072883,0.0075565,0.0078144
11.18,0.0046818,0.0046943,0.0075993,0.0072726,0.0075443,0.007799
11.19,0.0046757,0.0046883,0.0075878,0.0072571,0.0075323,0.0077838
11.2,0.0046697,0.0046824,0.0075762,0.0072418,0.0075205,0.0077688
11.21,0.0046637,0.0046766,0.0075646,0.0072268,0.0075089,0.0077539
11.22,0.0046577,0.0046707,0.007553,0.007212,0.0074975,0.0077392
11.23,0.0046517,0.0046648,0.0075412,0.0071973,0.0074862,0.0077245
11.24,0.0046457,0.004659,0.0075294,0.0071827,0.0074751,0.0077099
11.25,0.0046397,0.0046532,0.0075175,0.0071683,0.0074641,0.0076955
11.26,0.0046338,0.0046474,0.0075055,0.0071541,0.0074533,0.0076812
11.27,0.0046278,0.0046416,0.0074934,0.0071399,0.0074425,0.0076669
11.28,0.0046219,0.0046358,0.0074812,0.0071258,0.0074319,0.0076527
11.29,0.0046159,0.00463,0.0074688,0.0071119,0.0074214,0.0076386
11.3,0.00461,0.0046243,0.0074564,0.007098,0.0074111,0.0076246
11.31,0.0046041,0.0046185,0.0074438,0.0070841,0.0074008,0.0076105
11.32,0.0045981,0.0046127,0.0074311,0.0070702,0.0073907,0.0075966
11.33,0.0045922,0.004607,0.0074183,0.0070564,0.0073808,0.0075827
11.34,0.0045863,0.0046012,0.0074053,0.0070426,0.0073709,0.0075688
11.35,0.0045804,0.0045955,0.0073922,0.0070288,0.0073612,0.0075549
11.36,0.0045745,0.0045897,0.007379,0.007015,0.0073516,0.0075411
11.37,0.0045686,0.0045839,0.0073656,0.0070011,0.0073422,0.0075273
11.38,0.0045627,0.0045781,0.007352,0.0069872,0.0073328,0.0075137
11.39,0.0045568,0.0045723,0.0073383,0.0069732,0.0073235,0.0075
11.4,0.0045509,0.0045664,0.0073244,0.0069591,0.0073143,0.0074864
11.41,0.0045451,0.0045606,0.0073104,0.0069449,0.0073052,0.0074728
11.42,0.0045392,0.0045547,0.0072961,0.0069307,0.007296,0.0074593
11.43,0.0045333,0.0045488,0.0072816,0.0069163,0.0072869,0.0074458
11.44,0.0045274,0.0045429,0.0072668,0.0069018,0.0072778,0.0074323
11.45,0.0045215,0.0045369,0.0072518,0.0068873,0.0072687,0.0074189
11.46,0.0045156,0.0045309,0.0072366,0.0068726,0.0072595,0.0074056
11.47,0.0045097,0.0045249,0.0072211,0.0068579,0.0072503,0.0073923
11.48,0.0045038,0.0045188,0.0072053,0.0068431,0.0072409,0.0073789
11.489,0.0044979,0.0045127,0.0071892,0.0068282,0.0072315,0.0073657
11.499,0.004492,0.0045066,0.0071727,0.0068132,0.007222,0.0073524
11.509,0.0044861,0.0045005,0.007156,0.0067981,0.0072123,0.0073392
11.519,0.0044802,0.0044943,0.0071389,0.0067829,0.0072025,0.0073262
11.529,0.0044742,0.004488,0.0071215,0.0067676,0.0071925,0.0073132
11.539,0.0044683,0.0044817,0.0071038,0.0067524,0.0071824,0.0073002
11.549,0.0044624,0.0044754,0.0070857,0.006737,0.0071721,0.0072873
11.559,0.0044564,0.0044691,0.0070672,0.0067217,0.0071617,0.0072743
11.569,0.0044504,0.0044627,0.0070484,0.0067063,0.007151,0.0072616
11.579,0.0044445,0.0044563,0.0070293,0.0066908,0.0071403,0.0072488
11.589,0.0044385,0.0044498,0.0070098,0.0066754,0.0071294,0.0072361
11.599,0.0044325,0.0044433,0.0069901,0.0066599,0.0071183,0.0072234
11.609,0.0044264,0.0044368,0.00697,0.0066444,0.0071072,0.0072108
11.619,0.0044204,0.0044302,0.0069496,0.0066289,0.0070959,0.0071983
11.629,0.0044144,0.0044237,0.006929,0.0066134,0.0070845,0.0071859
11.639,0.0044083,0.0044171,0.0069081,0.006598,0.007073,0.0071736
11.649,0.0044022,0.0044104,0.0068869,0.0065826,0.0070615,0.0071613
11.659,0.0043961,0.0044038,0.0068656,0.0065672,0.0070499,0.007149
11.669,0.00439,0.0043971,0.006844,0.0065517,0.0070383,0.0071369
11.679,0.0043838,0.0043904,0.0068223,0.0065363,0.0070267,0.0071247
11.689,0.0043777,0.0043836,0.0068004,0.0065209,0.0070151,0.0071126
11.699,0.0043715,0.0043768,0.0067784,0.0065055,0.0070035,0.0071006
11.709,0.0043653,0.0043701,0.0067564,0.0064901,0.0069919,0.0070886
11.719,0.0043591,0.0043633,0.0067342,0.0064748,0.0069804,0.0070767
11.729,0.0043529,0.0043565,0.0067119,0.0064595,0.0069689,0.0070648
11.739,0.0043466,0.0043497,0.0066897,0.0064441,0.0069575,0.007053
11.749,0.0043403,0.0043429,0.0066674,0.0064288,0.0069462,0.0070411
11.759,0.0043341,0.004336,0.0066451,0.0064135,0.0069349,0.0070293
11.769,0.0043278,0.0043292,0.0066228,0.0063982,0.0069238,0.0070175
11.779,0.0043215,0.0043223,0.0066005,0.0063829,0.0069127,0.0070057
11.789,0.0043151,0.0043154,0.0065783,0.0063675,0.0069017,0.006994
11.799,0.0043088,0.0043086,0.0065561,0.0063522,0.0068909,0.0069823
11.809,0.0043024,0.0043017,0.006534,0.006337,0.0068801,0.0069706
11.819,0.004296,0.0042948,0.0065119,0.0063217,0.0068694,0.0069589
11.829,0.0042897,0.004288,0.00649,0.0063065,0.0068588,0.0069473
11.839,0.0042833,0.0042811,0.0064681,0.0062913,0.0068483,0.0069357
11.849,0.0042769,0.0042743,0.0064464,0.0062761,0.0068379,0.006924
11.859,0.0042704,0.0042675,0.0064247,0.0062609,0.0068276,0.0069125
11.869,0.004264,0.0042607,0.0064032,0.0062457,0.0068173,0.0069009
11.879,0.0042576,0.0042539,0.0063817,0.0062306,0.006807,0.0068893
11.889,0.0042511,0.0042471,0.0063604,0.0062154,0.0067969,0.0068778
11.899,0.0042446,0.0042403,0.0063392,0.0062003,0.0067868,0.0068663
11.909,0.0042382,0.0042335,0.0063181,0.0061852,0.0067767,0.0068549
11.919,0.0042317,0.0042267,0.0062972,0.0061701,0.0067666,0.0068436
11.929,0.0042252,0.0042199,0.0062764,0.0061551,0.0067566,0.0068322
11.939,0.0042187,0.0042132,0.0062557,0.00614,0.0067466,0.0068209
11.949,0.0042122,0.0042064,0.0062352,0.006125,0.0067366,0.0068097
11.959,0.0042056,0.0041997,0.0062148,0.00611,0.0067267,0.0067985
11.969,0.0041991,0.004193,0.0061946,0.0060951,0.0067168,0.0067874
11.979,0.0041925,0.0041864,0.0061745,0.0060802,0.0067069,0.0067763
11.989,0.004186,0.0041797,0.0061545,0.0060653,0.0066971,0.0067653
11.999,0.0041794,0.0041731,0.0061347,0.0060505,0.0066874,0.0067543
12.009,0.0041728,0.0041664,0.0061151,0.0060358,0.0066777,0.0067434
12.019,0.0041662,0.0041598,0.0060956,0.0060211,0.006668,0.0067326
12.029,0.0041596,0.0041532,0.0060762,0.0060064,0.0066585,0.0067219
12.039,0.0041529,0.0041466,0.0060569,0.0059918,0.006649,0.0067112
12.049,0.0041463,0.0041401,0.0060378,0.0059772,0.0066397,0.0067006
12.059,0.0041396,0.0041335,0.0060188,0.0059626,0.0066305,0.00669
12.069,0.0041329,0.004127,0.0059999,0.0059481,0.0066214,0.0066794
12.079,0.0041262,0.0041205,0.0059812,0.0059337,0.0066124,0.006669
12.089,0.0041195,0.004114,0.0059625,0.0059193,0.0066035,0.0066586
12.099,0.0041128,0.0041075,0.0059439,0.0059049,0.0065948,0.0066483
12.109,0.0041061,0.004101,0.0059254,0.0058906,0.0065862,0.006638
12.119,0.0040994,0.0040946,0.0059069,0.0058762,0.0065778,0.0066277
12.129,0.0040926,0.0040881,0.0058885,0.0058619,0.0065695,0.0066175
12.139,0.0040858,0.0040817,0.0058701,0.0058477,0.0065613,0.0066074
12.149,0.0040791,0.0040752,0.0058517,0.0058335,0.0065532,0.0065973
12.159,0.0040723,0.0040688,0.0058334,0.0058193,0.0065453,0.0065872
12.169,0.0040655,0.0040624,0.005815,0.0058051,0.0065375,0.0065773
12.179,0.0040587,0.0040561,0.0057966,0.0057909,0.0065297,0.0065673
12.189,0.0040518,0.0040497,0.0057781,0.0057767,0.0065221,0.0065575
12.199,0.004045,0.0040434,0.0057596,0.0057625,0.0065145,0.0065476
12.209,0.0040382,0.0040371,0.0057411,0.0057484,0.006507,0.0065377
12.219,0.0040313,0.0040307,0.0057225,0.0057343,0.0064996,0.0065279
12.229,0.0040244,0.0040244,0.0057038,0.0057202,0.0064922,0.0065181
12.239,0.0040176,0.0040182,0.0056851,0.0057061,0.0064848,0.0065084
12.249,0.0040107,0.0040119,0.0056663,0.005692,0.0064774,0.0064987
12.259,0.0040038,0.0040056,0.0056475,0.005678,0.0064701,0.006489
12.269,0.0039969,0.0039993,0.0056286,0.0056639,0.0064627,0.0064794
12.279,0.00399,0.0039931,0.0056097,0.0056498,0.0064554,0.0064699
12.289,0.0039831,0.0039868,0.0055908,0.0056358,0.006448,0.0064603
12.299,0.0039762,0.0039806,0.0055719,0.0056218,0.0064406,0.0064508
12.309,0.0039693,0.0039744,0.0055529,0.0056078,0.0064332,0.0064414
12.319,0.0039624,0.0039682,0.005534,0.0055938,0.0064258,0.006432
12.329,0.0039555,0.0039621,0.0055152,0.0055799,0.0064182,0.0064226
12.339,0.0039486,0.0039559,0.0054964,0.0055659,0.0064107,0.0064133
12.349,0.0039417,0.0039497,0.0054777,0.005552,0.0064031,0.006404
12.359,0.0039348,0.0039436,0.0054591,0.005538,0.0063954,0.0063947
12.369,0.0039279,0.0039374,0.0054406,0.0055242,0.0063877,0.0063855
12.379,0.0039211,0.0039313,0.0054222,0.0055103,0.0063799,0.0063763
12.389,0.0039142,0.0039252,0.005404,0.0054965,0.0063721,0.0063671
12.399,0.0039073,0.0039191,0.0053859,0.0054828,0.0063642,0.0063581
12.409,0.0039004,0.003913,0.0053681,0.0054691,0.0063562,0.0063491
12.419,0.0038935,0.0039069,0.0053504,0.0054554,0.0063482,0.0063402
12.429,0.0038867,0.0039009,0.0053328,0.0054417,0.0063402,0.0063312
12.439,0.0038799,0.0038948,0.0053155,0.0054281,0.0063321,0.0063223
12.449,0.003873,0.0038887,0.0052984,0.0054145,0.006324,0.0063135
12.459,0.0038662,0.0038827,0.0052814,0.005401,0.0063159,0.0063048
12.469,0.0038594,0.0038767,0.0052647,0.0053876,0.0063078,0.0062961
12.479,0.0038526,0.0038707,0.0052481,0.0053741,0.0062996,0.0062875
12.489,0.0038459,0.0038647,0.0052317,0.0053608,0.0062915,0.006279
12.499,0.0038391,0.0038587,0.0052156,0.0053475,0.0062834,0.0062705
12.509,0.0038324,0.0038527,0.0051996,0.0053344,0.0062753,0.006262
12.519,0.0038257,0.0038468,0.0051837,0.0053212,0.0062673,0.0062536
12.529,0.003819,0.0038408,0.005168,0.0053082,0.0062593,0.0062452
12.539,0.0038124,0.0038349,0.0051525,0.0052951,0.0062513,0.0062369
12.549,0.0038058,0.0038289,0.0051372,0.0052822,0.0062434,0.0062286
12.559,0.0037992,0.0038231,0.005122,0.0052693,0.0062356,0.0062204
12.569,0.0037926,0.0038172,0.0051069,0.0052565,0.0062278,0.0062122
12.579,0.0037861,0.0038113,0.005092,0.0052438,0.0062201,0.006204
12.589,0.0037796,0.0038055,0.0050773,0.0052311,0.0062125,0.0061959
12.599,0.0037731,0.0037996,0.0050626,0.0052185,0.0062049,0.0061877
12.609,0.0037667,0.0037938,0.0050481,0.005206,0.0061974,0.0061796
12.619,0.0037603,0.0037879,0.0050338,0.0051936,0.00619,0.0061716
12.629,0.003754,0.0037821,0.0050196,0.0051813,0.0061826,0.0061636
12.639,0.0037477,0.0037763,0.0050055,0.0051691,0.0061752,0.0061556
12.649,0.0037414,0.0037705,0.0049915,0.005157,0.0061678,0.0061476
12.659,0.0037352,0.0037647,0.0049777,0.0051449,0.0061605,0.0061396
12.669,0.003729,0.003759,0.0049641,0.0051329,0.0061532,0.0061318
12.679,0.0037229,0.0037533,0.0049506,0.005121,0.0061458,0.0061238
12.689,0.0037168,0.0037476,0.0049372,0.0051093,0.0061385,0.006116
12.699,0.0037108,0.0037419,0.004924,0.0050976,0.006131,0.0061082
12.709,0.0037048,0.0037362,0.004911,0.005086,0.0061236,0.0061003
12.719,0.0036989,0.0037305,0.0048982,0.0050745,0.006116,0.0060925
12.729,0.003693,0.0037249,0.0048855,0.0050631,0.0061084,0.0060847
12.739,0.0036872,0.0037193,0.0048729,0.0050518,0.0061007,0.006077
12.749,0.0036814,0.0037137,0.0048606,0.0050405,0.0060929,0.0060693
12.759,0.0036757,0.0037082,0.0048485,0.0050293,0.0060849,0.0060617
12.769,0.00367,0.0037026,0.0048365,0.0050183,0.0060768,0.0060541
12.779,0.0036644,0.0036971,0.0048248,0.0050073,0.0060686,0.0060465
12.789,0.0036588,0.0036916,0.0048132,0.0049965,0.0060602,0.006039
12.799,0.0036533,0.0036861,0.0048019,0.0049856,0.0060517,0.0060315
12.809,0.0036478,0.0036806,0.0047907,0.0049749,0.006043,0.0060241
12.819,0.0036424,0.0036752,0.0047798,0.0049643,0.0060342,0.0060166
12.829,0.0036371,0.0036698,0.004769,0.0049537,0.0060252,0.0060092
12.839,0.0036318,0.0036644,0.0047585,0.0049433,0.0060161,0.0060019
12.849,0.0036265,0.003659,0.0047482,0.0049329,0.0060068,0.0059945
12.859,0.0036213,0.0036537,0.0047381,0.0049225,0.0059973,0.0059872
12.869,0.0036162,0.0036484,0.0047282,0.0049123,0.0059878,0.0059799
12.879,0.0036111,0.0036431,0.0047185,0.0049021,0.0059781,0.0059726
12.889,0.003606,0.0036378,0.0047091,0.0048919,0.0059683,0.0059654
12.899,0.003601,0.0036326,0.0046998,0.0048818,0.0059584,0.0059582
12.909,0.0035961,0.0036273,0.0046907,0.0048718,0.0059484,0.005951
12.919,0.0035912,0.0036222,0.0046819,0.0048618,0.0059384,0.0059438
12.929,0.0035864,0.003617,0.0046732,0.0048519,0.0059283,0.0059366
12.939,0.0035816,0.0036118,0.0046647,0.004842,0.0059182,0.0059295
12.949,0.0035769,0.0036067,0.0046564,0.0048322,0.0059081,0.0059224
12.959,0.0035722,0.0036016,0.0046482,0.0048224,0.0058979,0.0059154
12.969,0.0035675,0.0035966,0.0046402,0.0048126,0.0058878,0.0059083
12.979,0.003563,0.0035915,0.0046324,0.0048029,0.0058777,0.0059013
12.989,0.0035584,0.0035865,0.0046247,0.0047933,0.0058676,0.0058942
12.999,0.003554,0.0035815,0.0046171,0.0047836,0.0058575,0.0058872
13.009,0.0035495,0.0035765,0.0046097,0.004774,0.0058476,0.0058802
13.019,0.0035451,0.0035715,0.0046023,0.0047644,0.0058376,0.0058732
13.029,0.0035408,0.0035665,0.0045951,0.0047549,0.0058278,0.0058662
13.039,0.0035365,0.0035616,0.004588,0.0047454,0.0058181,0.0058592
13.049,0.0035322,0.0035567,0.004581,0.004736,0.0058084,0.0058522
13.059,0.003528,0.0035518,0.004574,0.0047266,0.0057988,0.0058452
13.069,0.0035238,0.0035469,0.0045672,0.0047172,0.0057894,0.0058382
13.079,0.0035197,0.0035421,0.0045603,0.0047078,0.00578,0.0058312
13.089,0.0035156,0.0035372,0.0045536,0.0046985,0.0057708,0.0058242
13.099,0.0035116,0.0035324,0.0045469,0.0046892,0.0057616,0.0058172
13.109,0.0035075,0.0035276,0.0045402,0.0046799,0.0057526,0.0058102
13.119,0.0035036,0.0035228,0.0045336,0.0046706,0.0057437,0.0058032
13.129,0.0034996,0.0035181,0.004527,0.0046613,0.0057349,0.0057962
13.139,0.0034957,0.0035133,0.0045204,0.0046521,0.0057262,0.0057893
13.149,0.0034918,0.0035086,0.0045139,0.0046429,0.0057177,0.0057824
13.159,0.0034879,0.0035039,0.0045074,0.0046337,0.0057093,0.0057755
13.169,0.0034841,0.0034993,0.0045009,0.0046245,0.0057009,0.0057686
13.179,0.0034803,0.0034946,0.0044944,0.0046154,0.0056927,0.0057617
13.189,0.0034765,0.0034899,0.0044879,0.0046063,0.0056846,0.0057548
13.199,0.0034727,0.0034852,0.0044814,0.0045972,0.0056766,0.005748
13.209,0.0034689,0.0034806,0.004475,0.0045882,0.0056687,0.0057412
13.219,0.0034652,0.0034759,0.0044686,0.0045792,0.0056609,0.0057344
13.229,0.0034615,0.0034713,0.0044621,0.0045702,0.0056532,0.0057276
13.239,0.0034578,0.0034667,0.0044557,0.0045612,0.0056455,0.0057208
13.249,0.0034541,0.003462,0.0044493,0.0045523,0.005638,0.0057141
13.259,0.0034504,0.0034574,0.0044429,0.0045434,0.0056305,0.0057074
13.269,0.0034467,0.0034528,0.0044365,0.0045344,0.0056231,0.0057007
13.279,0.003443,0.0034482,0.0044301,0.0045256,0.0056158,0.005694
13.289,0.0034393,0.0034436,0.0044237,0.0045167,0.0056085,0.0056873
13.299,0.0034356,0.003439,0.0044173,0.0045079,0.0056013,0.0056807
13.309,0.003432,0.0034344,0.0044109,0.0044992,0.0055942,0.0056742
13.318,0.0034283,0.0034298,0.0044045,0.0044904,0.0055871,0.0056676
13.328,0.0034246,0.0034252,0.0043981,0.0044817,0.00558,0.005661
13.338,0.0034209,0.0034207,0.0043916,0.004473,0.005573,0.0056545
13.348,0.0034172,0.0034161,0.0043852,0.0044644,0.0055661,0.005648
13.358,0.0034135,0.0034116,0.0043787,0.0044558,0.0055592,0.0056415
13.368,0.0034098,0.003407,0.0043722,0.0044472,0.0055523,0.005635
13.378,0.0034061,0.0034024,0.0043657,0.0044386,0.0055454,0.0056284
13.388,0.0034024,0.0033979,0.0043591,0.0044301,0.0055386,0.0056219
13.398,0.0033986,0.0033933,0.0043525,0.0044216,0.0055318,0.0056154
13.408,0.0033948,0.0033887,0.0043459,0.0044131,0.005525,0.0056088
13.418,0.0033911,0.0033841,0.0043392,0.0044047,0.0055182,0.0056023
13.428,0.0033873,0.0033795,0.0043324,0.0043963,0.0055114,0.0055957
13.438,0.0033835,0.0033749,0.0043256,0.0043879,0.0055046,0.0055891
13.448,0.0033797,0.0033703,0.0043188,0.0043795,0.0054979,0.0055825
13.458,0.0033758,0.0033657,0.0043118,0.0043712,0.0054911,0.0055758
13.468,0.003372,0.0033611,0.0043048,0.0043629,0.0054843,0.0055691
13.478,0.0033681,0.0033565,0.0042977,0.0043546,0.0054775,0.0055623
13.488,0.0033642,0.0033518,0.0042905,0.0043462,0.0054707,0.0055556
13.498,0.0033603,0.0033472,0.0042832,0.0043379,0.0054639,0.0055488
13.508,0.0033564,0.0033426,0.0042758,0.0043296,0.005457,0.005542
13.518,0.0033525,0.0033379,0.0042684,0.0043213,0.0054502,0.0055351
13.528,0.0033486,0.0033333,0.0042608,0.004313,0.0054433,0.0055282
13.538,0.0033446,0.0033286,0.0042532,0.0043048,0.0054364,0.0055213
13.548,0.0033407,0.0033239,0.0042455,0.0042966,0.0054295,0.0055144
13.558,0.0033367,0.0033193,0.0042376,0.0042883,0.0054225,0.0055073
13.568,0.0033327,0.0033146,0.0042297,0.0042801,0.0054155,0.0055003
13.578,0.0033287,0.00331,0.0042217,0.0042719,0.0054085,0.0054932
13.588,0.0033247,0.0033053,0.0042136,0.0042637,0.0054015,0.005486
13.598,0.0033207,0.0033006,0.0042055,0.0042555,0.0053944,0.0054788
13.608,0.0033166,0.0032959,0.0041972,0.0042473,0.0053873,0.0054715
13.618,0.0033126,0.0032913,0.0041889,0.0042392,0.0053801,0.0054642
13.628,0.0033086,0.0032866,0.0041805,0.004231,0.005373,0.0054569
13.638,0.0033045,0.0032819,0.004172,0.0042229,0.0053657,0.0054495
13.648,0.0033005,0.0032772,0.0041635,0.0042147,0.0053585,0.0054421
13.658,0.0032964,0.0032726,0.0041549,0.0042066,0.0053511,0.0054346
13.668,0.0032923,0.0032679,0.0041463,0.0041985,0.0053438,0.0054272
13.678,0.0032883,0.0032633,0.0041377,0.0041904,0.0053363,0.0054197
13.688,0.0032842,0.0032586,0.004129,0.0041823,0.0053289,0.0054122
13.698,0.0032802,0.003254,0.0041203,0.0041742,0.0053213,0.0054046
13.708,0.0032761,0.0032494,0.0041116,0.0041662,0.0053137,0.0053969
13.718,0.003272,0.0032448,0.0041028,0.0041581,0.0053061,0.0053892
13.728,0.0032679,0.0032401,0.0040941,0.0041501,0.0052984,0.0053815
13.738,0.0032639,0.0032355,0.0040853,0.0041421,0.0052906,0.0053738
13.748,0.0032598,0.0032309,0.0040766,0.0041341,0.0052828,0.005366
13.758,0.0032557,0.0032263,0.0040678,0.0041261,0.0052749,0.0053581
13.768,0.0032517,0.0032217,0.0040591,0.0041181,0.005267,0.0053503
13.778,0.0032476,0.0032171,0.0040504,0.0041102,0.005259,0.0053424
13.788,0.0032436,0.0032125,0.0040417,0.0041023,0.005251,0.0053345
13.798,0.0032395,0.0032079,0.0040331,0.0040943,0.0052429,0.0053265
13.808,0.0032354,0.0032034,0.0040244,0.0040864,0.0052348,0.0053185
13.818,0.0032314,0.0031988,0.0040159,0.0040785,0.0052267,0.0053105
13.828,0.0032273,0.0031943,0.0040073,0.0040706,0.0052185,0.0053024
13.838,0.0032233,0.0031897,0.0039988,0.0040628,0.0052103,0.0052943
13.848,0.0032192,0.0031852,0.0039903,0.0040549,0.0052021,0.0052862
13.858,0.0032152,0.0031807,0.0039818,0.004047,0.0051938,0.005278
13.868,0.0032112,0.0031762,0.0039734,0.0040392,0.0051856,0.0052698
13.878,0.0032071,0.0031717,0.003965,0.0040314,0.0051773,0.0052616
13.888,0.0032031,0.0031673,0.0039567,0.0040236,0.0051691,0.0052534
13.898,0.0031991,0.0031628,0.0039483,0.0040159,0.0051608,0.0052451
13.908,0.0031951,0.0031584,0.00394,0.0040081,0.0051525,0.0052367
13.918,0.0031911,0.003154,0.0039318,0.0040004,0.0051442,0.0052284
13.928,0.0031871,0.0031496,0.0039235,0.0039927,0.005136,0.00522
13.938,0.003183,0.0031453,0.0039153,0.003985,0.0051277,0.0052117
13.948,0.0031791,0.0031409,0.0039071,0.0039773,0.0051193,0.0052033
13.958,0.0031751,0.0031365,0.003899,0.0039696,0.005111,0.0051949
13.968,0.0031711,0.0031322,0.0038908,0.0039619,0.0051027,0.0051864
13.978,0.0031671,0.0031279,0.0038827,0.0039542,0.0050943,0.005178
13.988,0.0031631,0.0031236,0.0038745,0.0039466,0.0050859,0.0051695
13.998,0.0031591,0.0031194,0.0038664,0.0039389,0.0050775,0.005161
14.008,0.0031552,0.0031151,0.0038583,0.0039313,0.0050691,0.0051524
14.018,0.0031512,0.0031109,0.0038502,0.0039237,0.0050605,0.0051439
14.028,0.0031473,0.0031067,0.0038421,0.003916,0.005052,0.0051354
14.038,0.0031433,0.0031025,0.003834,0.0039084,0.0050434,0.0051269
14.048,0.0031394,0.0030983,0.003826,0.0039008,0.0050347,0.0051183
14.058,0.0031354,0.0030941,0.0038179,0.0038932,0.0050259,0.0051098
14.068,0.0031315,0.00309,0.0038098,0.0038856,0.0050171,0.0051012
14.078,0.0031276,0.0030859,0.0038017,0.003878,0.0050082,0.0050926
14.088,0.0031237,0.0030817,0.0037937,0.0038705,0.0049992,0.005084
14.098,0.0031198,0.0030776,0.0037856,0.0038629,0.0049901,0.0050754
14.108,0.0031159,0.0030736,0.0037776,0.0038554,0.0049809,0.0050668
14.118,0.003112,0.0030695,0.0037695,0.0038479,0.0049716,0.0050583
14.128,0.0031081,0.0030654,0.0037615,0.0038404,0.0049622,0.0050497
14.138,0.0031042,0.0030614,0.0037534,0.0038329,0.0049527,0.0050412
14.148,0.0031003,0.0030574,0.0037454,0.0038254,0.004943,0.0050326
14.158,0.0030965,0.0030534,0.0037374,0.0038179,0.0049333,0.005024
14.168,0.0030926,0.0030494,0.0037294,0.0038105,0.0049235,0.0050154
14.178,0.0030888,0.0030454,0.0037213,0.003803,0.0049135,0.0050067
14.188,0.0030849,0.0030414,0.0037134,0.0037955,0.0049035,0.004998
14.198,0.0030811,0.0030375,0.0037054,0.0037881,0.0048933,0.0049893
14.208,0.0030773,0.0030335,0.0036974,0.0037807,0.0048831,0.0049806
14.218,0.0030735,0.0030296,0.0036895,0.0037733,0.0048727,0.0049719
14.228,0.0030697,0.0030257,0.0036816,0.0037659,0.0048622,0.0049632
14.238,0.0030659,0.0030219,0.0036737,0.0037585,0.0048516,0.0049545
14.248,0.0030621,0.003018,0.0036658,0.0037512,0.004841,0.0049457
14.258,0.0030583,0.0030141,0.003658,0.0037439,0.0048302,0.004937
14.268,0.0030546,0.0030103,0.0036502,0.0037366,0.0048194,0.0049283
14.278,0.0030508,0.0030065,0.0036424,0.0037293,0.0048084,0.0049196
14.288,0.0030471,0.0030027,0.0036346,0.003722,0.0047973,0.0049108
14.298,0.0030434,0.0029989,0.0036269,0.0037147,0.0047862,0.004902
14.308,0.0030397,0.0029951,0.0036192,0.0037074,0.004775,0.0048933
14.318,0.003036,0.0029913,0.0036116,0.0037002,0.0047636,0.0048845
14.328,0.0030323,0.0029875,0.0036039,0.0036929,0.0047522,0.0048757
14.338,0.0030286,0.0029837,0.0035964,0.0036857,0.0047406,0.004867
14.348,0.0030249,0.00298,0.0035888,0.0036785,0.004729,0.0048582
14.358,0.0030212,0.0029762,0.0035813,0.0036713,0.0047172,0.0048494
14.368,0.0030176,0.0029725,0.0035739,0.0036641,0.0047054,0.0048407
14.378,0.0030139,0.0029688,0.0035664,0.0036569,0.0046934,0.0048319
14.388,0.0030103,0.0029651,0.0035591,0.0036498,0.0046813,0.0048231
14.398,0.0030067,0.0029614,0.0035517,0.0036426,0.0046692,0.0048144
14.408,0.0030031,0.0029577,0.0035444,0.0036355,0.0046569,0.0048057
14.418,0.0029995,0.002954,0.0035372,0.0036283,0.0046445,0.0047969
14.428,0.0029959,0.0029503,0.00353,0.0036213,0.0046319,0.0047883
14.438,0.0029923,0.0029467,0.0035228,0.0036142,0.0046193,0.0047796
14.448,0.0029888,0.002943,0.0035157,0.0036071,0.0046065,0.0047709
14.458,0.0029852,0.0029393,0.0035087,0.0036001,0.0045937,0.0047623
14.468,0.0029817,0.0029357,0.0035016,0.0035931,0.0045807,0.0047536
14.478,0.0029782,0.002932,0.0034947,0.0035861,0.0045676,0.0047451
14.488,0.0029746,0.0029284,0.0034877,0.0035791,0.0045544,0.0047365
14.498,0.0029711,0.0029248,0.0034809,0.0035721,0.0045411,0.0047279
14.508,0.0029676,0.0029212,0.003474,0.0035652,0.0045277,0.0047193
14.518,0.0029641,0.0029177,0.0034672,0.0035583,0.0045142,0.0047107
14.528,0.0029606,0.0029141,0.0034605,0.0035513,0.0045006,0.0047022
14.538,0.0029572,0.0029106,0.0034538,0.0035444,0.0044869,0.0046937
14.548,0.0029537,0.002907,0.0034471,0.0035375,0.0044731,0.0046852
14.558,0.0029502,0.0029035,0.0034405,0.0035307,0.0044593,0.0046767
14.568,0.0029468,0.0029,0.0034339,0.0035238,0.0044453,0.0046682
14.578,0.0029434,0.0028965,0.0034274,0.0035169,0.0044313,0.0046597
14.588,0.0029399,0.002893,0.0034209,0.0035101,0.0044173,0.0046513
14.598,0.0029365,0.0028895,0.0034145,0.0035032,0.0044031,0.0046429
14.608,0.0029331,0.002886,0.003408,0.0034964,0.0043889,0.0046344
14.618,0.0029297,0.0028825,0.0034016,0.0034896,0.0043747,0.004626
14.628,0.0029263,0.002879,0.0033953,0.0034828,0.0043603,0.0046176
14.638,0.0029229,0.0028755,0.003389,0.0034759,0.004346,0.0046092
14.648,0.0029195,0.0028721,0.0033827,0.0034691,0.0043316,0.0046009
14.658,0.0029162,0.0028686,0.0033764,0.0034623,0.0043172,0.0045926
14.668,0.0029128,0.0028652,0.0033702,0.0034556,0.0043027,0.0045843
14.678,0.0029094,0.0028618,0.003364,0.0034488,0.0042883,0.004576
14.688,0.0029061,0.0028584,0.0033578,0.0034421,0.0042738,0.0045677
14.698,0.0029027,0.0028549,0.0033517,0.0034354,0.0042593,0.0045594
14.708,0.0028994,0.0028515,0.0033455,0.0034287,0.0042449,0.0045511
14.718,0.002896,0.0028481,0.0033394,0.003422,0.0042304,0.0045429
14.728,0.0028927,0.0028448,0.0033333,0.0034153,0.0042159,0.0045346
14.738,0.0028894,0.0028414,0.0033273,0.0034087,0.0042015,0.0045264
14.748,0.0028861,0.002838,0.0033212,0.003402,0.0041872,0.0045182
14.758,0.0028827,0.0028346,0.0033151,0.0033953,0.0041728,0.0045099
14.768,0.0028794,0.0028313,0.0033091,0.0033887,0.0041586,0.0045017
14.778,0.0028761,0.002828,0.0033031,0.003382,0.0041444,0.0044935
14.788,0.0028728,0.0028246,0.003297,0.0033754,0.0041302,0.0044853
14.798,0.0028695,0.0028213,0.003291,0.0033687,0.0041162,0.0044771
14.808,0.0028662,0.002818,0.003285,0.0033621,0.0041022,0.0044689
14.818,0.0028629,0.0028146,0.003279,0.0033554,0.0040884,0.0044607
14.828,0.0028596,0.0028113,0.003273,0.0033488,0.0040746,0.0044525
14.838,0.0028563,0.002808,0.003267,0.0033423,0.004061,0.0044443
14.848,0.002853,0.0028047,0.003261,0.0033357,0.0040475,0.0044362
14.858,0.0028497,0.0028014,0.003255,0.0033291,0.0040341,0.004428
14.868,0.0028464,0.0027981,0.003249,0.0033226,0.0040209,0.0044199
14.878,0.0028431,0.0027948,0.0032429,0.003316,0.0040078,0.0044117
14.888,0.0028398,0.0027916,0.0032369,0.0033095,0.0039948,0.0044035
14.898,0.0028365,0.0027883,0.0032309,0.0033029,0.003982,0.0043953
14.908,0.0028332,0.002785,0.0032248,0.0032964,0.0039693,0.0043872
14.918,0.00283,0.0027817,0.0032188,0.0032899,0.0039568,0.004379
14.928,0.0028267,0.0027785,0.0032127,0.0032834,0.0039444,0.0043709
14.938,0.0028234,0.0027752,0.0032067,0.0032769,0.0039321,0.0043627
14.948,0.0028201,0.002772,0.0032006,0.0032704,0.00392,0.0043546
14.958,0.0028168,0.0027687,0.0031945,0.003264,0.0039081,0.0043464
14.968,0.0028135,0.0027655,0.0031885,0.0032575,0.0038962,0.0043382
14.978,0.0028103,0.0027623,0.0031824,0.0032511,0.0038845,0.00433
14.988,0.002807,0.0027591,0.0031763,0.0032446,0.0038729,0.0043219
14.998,0.0028037,0.0027558,0.0031702,0.0032382,0.0038615,0.0043136
15.008,0.0028004,0.0027526,0.0031641,0.0032318,0.0038502,0.0043054
15.018,0.0027971,0.0027495,0.0031579,0.0032254,0.0038389,0.0042972
15.028,0.0027939,0.0027463,0.0031518,0.003219,0.0038278,0.004289
15.038,0.0027906,0.0027431,0.0031457,0.0032126,0.0038168,0.0042809
15.048,0.0027873,0.0027399,0.0031395,0.0032063,0.0038059,0.0042728
15.058,0.002784,0.0027367,0.0031334,0.0032,0.0037951,0.0042647
15.068,0.0027808,0.0027335,0.0031273,0.0031936,0.0037843,0.0042566
15.078,0.0027775,0.0027304,0.0031211,0.0031873,0.0037736,0.0042485
15.088,0.0027742,0.0027272,0.003115,0.003181,0.0037631,0.0042404
15.098,0.0027709,0.0027241,0.0031088,0.0031747,0.0037525,0.0042324
15.108,0.0027677,0.0027209,0.0031027,0.0031684,0.0037421,0.0042244
15.118,0.0027644,0.0027177,0.0030965,0.0031621,0.0037317,0.0042164
15.127,0.0027611,0.0027146,0.0030904,0.0031559,0.0037213,0.0042085
15.137,0.0027579,0.0027114,0.0030842,0.0031496,0.003711,0.0042005
15.147,0.0027546,0.0027083,0.0030781,0.0031434,0.0037008,0.0041926
15.157,0.0027513,0.0027051,0.003072,0.0031372,0.0036906,0.0041847
15.167,0.0027481,0.002702,0.0030659,0.003131,0.0036804,0.0041768
15.177,0.0027448,0.0026989,0.0030597,0.0031248,0.0036703,0.0041689
15.187,0.0027416,0.0026957,0.0030536,0.0031187,0.0036602,0.004161
15.197,0.0027383,0.0026926,0.0030475,0.0031125,0.0036501,0.0041532
15.207,0.002735,0.0026895,0.0030414,0.0031064,0.0036401,0.0041454
15.217,0.0027318,0.0026864,0.0030353,0.0031003,0.0036301,0.0041376
15.227,0.0027285,0.0026832,0.0030293,0.0030942,0.0036202,0.0041298
15.237,0.0027253,0.0026801,0.0030232,0.0030881,0.0036102,0.004122
15.247,0.002722,0.002677,0.0030171,0.0030821,0.0036004,0.0041142
15.257,0.0027188,0.0026739,0.0030111,0.003076,0.0035905,0.0041064
15.267,0.0027156,0.0026707,0.003005,0.0030699,0.0035807,0.0040987
15.277,0.0027123,0.0026676,0.002999,0.0030639,0.0035709,0.0040909
15.287,0.0027091,0.0026645,0.002993,0.0030579,0.0035612,0.0040833
15.297,0.0027058,0.0026614,0.0029869,0.0030519,0.0035515,0.0040756
15.307,0.0027026,0.0026583,0.0029809,0.0030459,0.0035419,0.0040679
15.317,0.0026994,0.0026552,0.0029749,0.00304,0.0035323,0.0040602
15.327,0.0026962,0.0026521,0.0029688,0.003034,0.0035227,0.0040525
15.337,0.0026929,0.002649,0.0029628,0.0030281,0.0035132,0.0040448
15.347,0.0026897,0.002646,0.0029568,0.0030221,0.0035038,0.0040372
15.357,0.0026865,0.0026429,0.0029507,0.0030162,0.0034944,0.0040295
15.367,0.0026833,0.0026398,0.0029447,0.0030103,0.003485,0.0040218
15.377,0.0026801,0.0026368,0.0029386,0.0030044,0.0034758,0.0040141
15.387,0.0026768,0.0026337,0.0029325,0.0029985,0.0034665,0.0040065
15.397,0.0026736,0.0026306,0.0029265,0.0029926,0.0034574,0.0039988
15.407,0.0026704,0.0026275,0.0029204,0.0029868,0.0034483,0.0039912
15.417,0.0026672,0.0026245,0.0029142,0.0029809,0.0034393,0.0039836
15.427,0.002664,0.0026214,0.0029081,0.0029751,0.0034303,0.003976
15.437,0.0026608,0.0026184,0.0029019,0.0029693,0.0034214,0.0039684
15.447,0.0026576,0.0026153,0.0028957,0.0029635,0.0034126,0.0039608
15.457,0.0026544,0.0026123,0.0028895,0.0029576,0.0034038,0.0039532
15.467,0.0026512,0.0026092,0.0028833,0.0029519,0.0033951,0.0039456
15.477,0.002648,0.0026062,0.002877,0.0029461,0.0033865,0.003938
15.487,0.0026449,0.0026031,0.0028707,0.0029403,0.003378,0.0039304
15.497,0.0026417,0.0026001,0.0028643,0.0029346,0.0033695,0.0039228
15.507,0.0026385,0.002597,0.0028579,0.0029288,0.003361,0.0039152
15.517,0.0026353,0.002594,0.0028515,0.0029231,0.0033527,0.0039076
15.527,0.0026321,0.0025909,0.0028451,0.0029173,0.0033443,0.0039001
15.537,0.0026289,0.0025879,0.0028386,0.0029116,0.0033361,0.0038925
15.547,0.0026257,0.0025849,0.0028321,0.0029059,0.0033279,0.003885
15.557,0.0026225,0.0025818,0.0028255,0.0029001,0.0033198,0.0038774
15.567,0.0026194,0.0025788,0.0028189,0.0028944,0.0033117,0.0038699
15.577,0.0026162,0.0025758,0.0028122,0.0028887,0.0033037,0.0038624
15.587,0.002613,0.0025727,0.0028055,0.002883,0.0032957,0.0038549
15.597,0.0026098,0.0025697,0.0027988,0.0028773,0.0032878,0.0038474
15.607,0.0026066,0.0025667,0.0027921,0.0028716,0.0032799,0.0038399
15.617,0.0026034,0.0025636,0.0027853,0.0028659,0.0032721,0.0038325
15.627,0.0026002,0.0025606,0.0027784,0.0028603,0.0032643,0.003825
15.637,0.002597,0.0025576,0.0027715,0.0028546,0.0032566,0.0038176
15.647,0.0025938,0.0025546,0.0027646,0.0028489,0.0032489,0.0038102
15.657,0.0025906,0.0025516,0.0027577,0.0028432,0.0032413,0.0038028
15.667,0.0025874,0.0025486,0.0027507,0.0028376,0.0032337,0.0037954
15.677,0.0025842,0.0025455,0.0027437,0.0028319,0.0032262,0.003788
15.687,0.002581,0.0025425,0.0027367,0.0028263,0.0032187,0.0037806
15.697,0.0025778,0.0025395,0.0027296,0.0028207,0.0032112,0.0037732
15.707,0.0025746,0.0025365,0.0027225,0.002815,0.0032038,0.0037658
15.717,0.0025714,0.0025335,0.0027154,0.0028094,0.0031965,0.0037585
15.727,0.0025682,0.0025305,0.0027083,0.0028038,0.0031892,0.0037512
15.737,0.0025649,0.0025275,0.0027011,0.0027982,0.003182,0.0037439
15.747,0.0025617,0.0025245,0.0026939,0.0027926,0.0031748,0.0037366
15.757,0.0025585,0.0025215,0.0026868,0.0027871,0.0031677,0.0037293
15.767,0.0025553,0.0025185,0.0026796,0.0027815,0.0031606,0.003722
15.777,0.002552,0.0025156,0.0026724,0.002776,0.0031536,0.0037147
15.787,0.0025488,0.0025126,0.0026651,0.0027704,0.0031466,0.0037075
15.797,0.0025456,0.0025096,0.0026579,0.0027649,0.0031397,0.0037002
15.807,0.0025423,0.0025067,0.0026507,0.0027594,0.0031328,0.0036929
15.817,0.0025391,0.0025037,0.0026435,0.0027539,0.003126,0.0036857
15.827,0.0025358,0.0025007,0.0026363,0.0027484,0.0031192,0.0036785
15.837,0.0025326,0.0024978,0.002629,0.0027429,0.0031125,0.0036713
15.847,0.0025293,0.0024948,0.0026218,0.0027374,0.0031059,0.0036641
15.857,0.002526,0.0024919,0.0026146,0.002732,0.0030992,0.003657
15.867,0.0025228,0.002489,0.0026074,0.0027265,0.0030927,0.0036498
15.877,0.0025195,0.002486,0.0026003,0.0027211,0.0030861,0.0036427
15.887,0.0025162,0.0024831,0.0025931,0.0027156,0.0030796,0.0036356
15.897,0.002513,0.0024802,0.002586,0.0027102,0.0030732,0.0036285
15.907,0.0025097,0.0024772,0.0025788,0.0027048,0.0030667,0.0036214
15.917,0.0025064,0.0024743,0.0025717,0.0026995,0.0030603,0.0036143
15.927,0.0025031,0.0024714,0.0025646,0.0026941,0.003054,0.0036072
15.937,0.0024999,0.0024685,0.0025576,0.0026887,0.0030476,0.0036001
15.947,0.0024966,0.0024656,0.0025506,0.0026834,0.0030412,0.003593
15.957,0.0024933,0.0024627,0.0025436,0.002678,0.0030349,0.003586
15.967,0.00249,0.0024598,0.0025366,0.0026727,0.0030286,0.003579
15.977,0.0024867,0.0024569,0.0025296,0.0026674,0.0030223,0.0035721
15.987,0.0024834,0.0024541,0.0025227,0.002662,0.0030159,0.0035652
15.997,0.0024801,0.0024512,0.0025159,0.0026567,0.0030096,0.0035582
16.007,0.0024769,0.0024483,0.002509,0.0026514,0.0030033,0.0035513
16.017,0.0024736,0.0024455,0.0025022,0.0026461,0.002997,0.0035444
16.027,0.0024703,0.0024427,0.0024954,0.0026408,0.0029906,0.0035374
16.037,0.002467,0.0024398,0.0024887,0.0026355,0.0029843,0.0035305
16.047,0.0024637,0.002437,0.002482,0.0026303,0.0029779,0.0035236
16.057,0.0024604,0.0024342,0.0024754,0.002625,0.0029715,0.0035168
16.067,0.0024572,0.0024313,0.0024688,0.0026197,0.0029651,0.0035099
16.077,0.0024539,0.0024285,0.0024622,0.0026145,0.0029587,0.0035031
16.087,0.0024506,0.0024257,0.0024557,0.0026093,0.0029523,0.0034963
16.097,0.0024473,0.0024229,0.0024492,0.0026041,0.0029458,0.0034895
16.107,0.0024441,0.0024201,0.0024428,0.0025989,0.0029394,0.0034827
16.117,0.0024408,0.0024174,0.0024364,0.0025937,0.0029329,0.003476
16.127,0.0024375,0.0024146,0.00243,0.0025885,0.0029264,0.0034692
16.137,0.0024343,0.0024118,0.0024237,0.0025833,0.0029199,0.0034625
16.147,0.002431,0.002409,0.0024175,0.0025782,0.0029134,0.0034559
16.157,0.0024278,0.0024063,0.0024113,0.002573,0.0029069,0.0034492
16.167,0.0024245,0.0024035,0.0024051,0.0025679,0.0029004,0.0034425
16.177,0.0024213,0.0024007,0.002399,0.0025627,0.0028939,0.0034359
16.187,0.0024181,0.002398,0.002393,0.0025576,0.0028874,0.0034293
16.197,0.0024148,0.0023952,0.002387,0.0025525,0.0028809,0.0034227
16.207,0.0024116,0.0023924,0.002381,0.0025474,0.0028744,0.0034161
16.217,0.0024084,0.0023897,0.0023751,0.0025423,0.002868,0.0034095
16.227,0.0024052,0.0023869,0.0023692,0.0025373,0.0028615,0.0034029
16.237,0.002402,0.0023842,0.0023634,0.0025322,0.002855,0.0033964
16.247,0.0023988,0.0023814,0.0023576,0.0025272,0.0028486,0.0033899
16.257,0.0023956,0.0023787,0.0023519,0.0025221,0.0028422,0.0033834
16.267,0.0023924,0.0023759,0.0023463,0.0025171,0.0028357,0.0033768
16.277,0.0023892,0.0023732,0.0023406,0.0025121,0.0028294,0.0033704
16.287,0.002386,0.0023704,0.0023351,0.0025071,0.002823,0.0033639
16.297,0.0023829,0.0023677,0.0023296,0.0025021,0.0028167,0.0033575
16.307,0.0023797,0.0023649,0.0023241,0.0024971,0.0028104,0.0033511
16.317,0.0023766,0.0023622,0.0023186,0.0024921,0.0028041,0.0033447
16.327,0.0023734,0.0023595,0.0023133,0.0024871,0.0027979,0.0033383
16.337,0.0023703,0.0023568,0.0023079,0.0024822,0.0027917,0.003332
16.347,0.0023672,0.002354,0.0023026,0.0024772,0.0027856,0.0033256
16.357,0.002364,0.0023513,0.0022974,0.0024722,0.0027794,0.0033193
16.367,0.0023609,0.0023486,0.0022922,0.0024673,0.0027734,0.003313
16.377,0.0023578,0.0023459,0.002287,0.0024624,0.0027674,0.0033067
16.387,0.0023547,0.0023431,0.0022819,0.0024575,0.0027614,0.0033005
16.397,0.0023517,0.0023404,0.0022768,0.0024526,0.0027555,0.0032942
16.407,0.0023486,0.0023377,0.0022718,0.0024477,0.0027496,0.003288
16.417,0.0023455,0.002335,0.0022668,0.0024429,0.0027438,0.0032818
16.427,0.0023425,0.0023322,0.0022618,0.002438,0.002738,0.0032757
16.437,0.0023394,0.0023295,0.0022569,0.0024332,0.0027323,0.0032696
16.447,0.0023364,0.0023268,0.002252,0.0024284,0.0027267,0.0032634
16.457,0.0023333,0.0023241,0.0022471,0.0024236,0.0027211,0.0032573
16.467,0.0023303,0.0023213,0.0022423,0.0024188,0.0027156,0.0032512
16.477,0.0023273,0.0023186,0.0022375,0.002414,0.0027102,0.0032452
16.487,0.0023243,0.0023158,0.0022327,0.0024092,0.0027048,0.0032391
16.497,0.0023213,0.0023131,0.002228,0.0024045,0.0026995,0.0032331
16.507,0.0023183,0.0023103,0.0022233,0.0023998,0.0026943,0.003227
16.517,0.0023153,0.0023076,0.0022186,0.002395,0.0026891,0.003221
16.527,0.0023123,0.0023048,0.0022139,0.0023903,0.002684,0.003215
16.537,0.0023093,0.0023021,0.0022093,0.0023856,0.002679,0.003209
16.547,0.0023064,0.0022993,0.0022047,0.0023809,0.002674,0.003203
16.557,0.0023034,0.0022966,0.0022001,0.0023763,0.0026691,0.003197
16.567,0.0023005,0.0022938,0.0021955,0.0023716,0.0026643,0.0031911
16.577,0.0022975,0.0022911,0.002191,0.002367,0.0026596,0.0031852
16.587,0.0022946,0.0022883,0.0021865,0.0023623,0.0026549,0.0031793
16.597,0.0022917,0.0022856,0.002182,0.0023577,0.0026503,0.0031734
16.607,0.0022887,0.0022828,0.0021775,0.0023531,0.0026457,0.0031675
16.617,0.0022858,0.00228,0.0021731,0.0023485,0.0026412,0.0031617
16.627,0.0022829,0.0022773,0.0021687,0.0023439,0.0026367,0.0031558
16.637,0.00228,0.0022745,0.0021643,0.0023394,0.0026323,0.0031499
16.647,0.0022771,0.0022717,0.0021599,0.0023348,0.002628,0.0031441
16.657,0.0022742,0.002269,0.0021556,0.0023303,0.0026237,0.0031383
16.667,0.0022712,0.0022662,0.0021512,0.0023258,0.0026194,0.0031325
16.677,0.0022684,0.0022634,0.0021469,0.0023212,0.0026152,0.0031267
16.687,0.0022655,0.0022606,0.0021426,0.0023167,0.0026111,0.0031209
16.697,0.0022626,0.0022578,0.0021384,0.0023122,0.0026069,0.0031151
16.707,0.0022597,0.002255,0.0021342,0.0023077,0.0026028,0.0031093
16.717,0.0022568,0.0022522,0.0021299,0.0023032,0.0025988,0.0031035
16.727,0.0022539,0.0022494,0.0021258,0.0022987,0.0025948,0.0030978
16.737,0.002251,0.0022466,0.0021216,0.0022942,0.0025908,0.003092
16.747,0.0022481,0.0022438,0.0021175,0.0022898,0.0025868,0.0030863
16.757,0.0022453,0.002241,0.0021134,0.0022853,0.0025829,0.0030806
16.767,0.0022424,0.0022382,0.0021093,0.0022809,0.002579,0.0030748
16.777,0.0022395,0.0022354,0.0021052,0.0022765,0.0025752,0.0030691
16.787,0.0022366,0.0022326,0.0021012,0.0022721,0.0025713,0.0030634
16.797,0.0022337,0.0022298,0.0020972,0.0022677,0.0025675,0.0030577
16.807,0.0022309,0.0022269,0.0020932,0.0022633,0.0025638,0.003052
16.817,0.002228,0.0022241,0.0020893,0.002259,0.00256,0.0030464
16.827,0.0022251,0.0022213,0.0020854,0.0022546,0.0025563,0.0030407
16.837,0.0022222,0.0022185,0.0020815,0.0022502,0.0025527,0.0030351
16.847,0.0022194,0.0022157,0.0020776,0.0022459,0.002549,0.0030294
16.857,0.0022165,0.0022128,0.0020738,0.0022416,0.0025454,0.0030238
16.867,0.0022136,0.00221,0.0020699,0.0022373,0.0025418,0.0030181
16.877,0.0022107,0.0022072,0.0020662,0.002233,0.0025383,0.0030125
16.887,0.0022078,0.0022044,0.0020624,0.0022287,0.0025348,0.0030069
16.897,0.0022049,0.0022016,0.0020587,0.0022244,0.0025313,0.0030013
16.907,0.0022021,0.0021987,0.002055,0.0022202,0.0025279,0.0029957
16.917,0.0021992,0.0021959,0.0020513,0.0022159,0.0025245,0.0029901
16.927,0.0021963,0.0021931,0.0020477,0.0022117,0.0025211,0.0029845
16.937,0.0021934,0.0021903,0.0020441,0.0022075,0.0025178,0.0029789
16.947,0.0021905,0.0021875,0.0020405,0.0022033,0.0025145,0.0029733
16.956,0.0021876,0.0021847,0.0020369,0.0021991,0.0025113,0.0029677
16.966,0.0021847,0.0021819,0.0020334,0.0021949,0.0025081,0.0029622
16.976,0.0021818,0.0021791,0.0020299,0.0021908,0.0025049,0.0029566
16.986,0.0021789,0.0021762,0.0020264,0.0021866,0.0025018,0.0029511
16.996,0.002176,0.0021734,0.002023,0.0021825,0.0024987,0.0029456
17.006,0.0021731,0.0021706,0.0020195,0.0021784,0.0024957,0.0029401
17.016,0.0021702,0.0021678,0.0020161,0.0021743,0.0024927,0.0029347
17.026,0.0021673,0.002165,0.0020128,0.0021702,0.0024897,0.0029292
17.036,0.0021644,0.0021622,0.0020094,0.0021662,0.0024867,0.0029237
17.046,0.0021615,0.0021594,0.0020061,0.0021621,0.0024838,0.0029182
17.056,0.0021586,0.0021566,0.0020028,0.0021581,0.002481,0.0029127
17.066,0.0021557,0.0021538,0.0019996,0.0021541,0.0024781,0.0029073
17.076,0.0021528,0.002151,0.0019963,0.0021501,0.0024753,0.0029018
17.086,0.0021498,0.0021482,0.0019931,0.0021461,0.0024725,0.0028964
17.096,0.0021469,0.0021454,0.0019899,0.0021421,0.0024697,0.002891
17.106,0.002144,0.0021426,0.0019868,0.0021382,0.002467,0.0028857
17.116,0.0021411,0.0021397,0.0019837,0.0021343,0.0024642,0.0028803
17.126,0.0021382,0.0021369,0.0019806,0.0021303,0.0024615,0.002875
17.136,0.0021352,0.0021341,0.0019775,0.0021264,0.0024588,0.0028696
17.146,0.0021323,0.0021313,0.0019744,0.0021225,0.0024561,0.0028643
17.156,0.0021294,0.0021285,0.0019714,0.0021187,0.0024534,0.002859
17.166,0.0021264,0.0021256,0.0019684,0.0021148,0.0024507,0.0028537
17.176,0.0021235,0.0021228,0.0019654,0.002111,0.0024481,0.0028483
17.186,0.0021206,0.00212,0.0019624,0.0021071,0.0024454,0.002843
17.196,0.0021176,0.0021172,0.0019595,0.0021033,0.0024427,0.0028377
17.206,0.0021147,0.0021144,0.0019566,0.0020995,0.0024401,0.0028324
17.216,0.0021117,0.0021115,0.0019537,0.0020957,0.0024374,0.0028272
17.226,0.0021088,0.0021087,0.0019508,0.0020919,0.0024347,0.0028219
17.236,0.0021059,0.0021059,0.001948,0.0020882,0.002432,0.0028166
17.246,0.0021029,0.0021031,0.0019451,0.0020844,0.0024293,0.0028114
17.256,0.0021,0.0021003,0.0019423,0.0020807,0.0024266,0.0028062
17.266,0.002097,0.0020975,0.0019395,0.0020769,0.0024239,0.002801
17.276,0.002094,0.0020947,0.0019368,0.0020732,0.0024212,0.0027957
17.286,0.0020911,0.0020918,0.001934,0.0020695,0.0024184,0.0027905
17.296,0.0020881,0.002089,0.0019313,0.0020658,0.0024157,0.0027853
17.306,0.0020852,0.0020862,0.0019286,0.0020621,0.0024129,0.0027801
17.316,0.0020822,0.0020833,0.0019259,0.0020584,0.0024101,0.0027748
17.326,0.0020792,0.0020805,0.0019232,0.0020548,0.0024074,0.0027696
17.336,0.0020762,0.0020776,0.0019205,0.0020512,0.0024045,0.0027644
17.346,0.0020733,0.0020748,0.0019178,0.0020476,0.0024017,0.0027592
17.356,0.0020703,0.002072,0.0019151,0.002044,0.0023989,0.002754
17.366,0.0020673,0.0020691,0.0019125,0.0020404,0.002396,0.0027488
17.376,0.0020643,0.0020663,0.0019099,0.0020368,0.0023931,0.0027437
17.386,0.0020613,0.0020635,0.0019072,0.0020332,0.0023902,0.0027385
17.396,0.0020583,0.0020606,0.0019046,0.0020296,0.0023872,0.0027333
17.406,0.0020554,0.0020578,0.001902,0.002026,0.0023843,0.0027282
17.416,0.0020524,0.002055,0.0018994,0.0020224,0.0023813,0.002723
17.426,0.0020494,0.0020521,0.0018967,0.0020188,0.0023783,0.0027179
17.436,0.0020464,0.0020493,0.0018941,0.0020152,0.0023753,0.0027128
17.446,0.0020434,0.0020465,0.0018915,0.0020116,0.0023722,0.0027077
17.456,0.0020404,0.0020436,0.0018889,0.0020081,0.0023691,0.0027026
17.466,0.0020373,0.0020408,0.0018863,0.0020045,0.002366,0.0026975
17.476,0.0020343,0.0020379,0.0018838,0.002001,0.0023628,0.0026924
17.486,0.0020313,0.0020351,0.0018812,0.0019975,0.0023597,0.0026874
17.496,0.0020283,0.0020322,0.0018786,0.0019939,0.0023565,0.0026823
17.506,0.0020253,0.0020294,0.001876,0.0019904,0.0023532,0.0026773
17.516,0.0020223,0.0020266,0.0018734,0.0019869,0.00235,0.0026722
17.526,0.0020193,0.0020237,0.0018708,0.0019834,0.0023467,0.0026672
17.536,0.0020163,0.0020209,0.0018682,0.0019799,0.0023433,0.0026622
17.546,0.0020132,0.002018,0.0018656,0.0019764,0.00234,0.0026571
17.556,0.0020102,0.0020152,0.001863,0.001973,0.0023366,0.0026521
17.566,0.0020072,0.0020123,0.0018604,0.0019695,0.0023331,0.0026471
17.576,0.0020042,0.0020095,0.0018578,0.001966,0.0023297,0.0026421
17.586,0.0020012,0.0020066,0.0018552,0.0019626,0.0023262,0.0026371
17.596,0.0019982,0.0020038,0.0018526,0.0019591,0.0023226,0.0026321
17.606,0.0019951,0.0020009,0.00185,0.0019557,0.0023191,0.0026271
17.616,0.0019921,0.0019981,0.0018474,0.0019523,0.0023155,0.0026222
17.626,0.0019891,0.0019952,0.0018448,0.0019488,0.0023119,0.0026172
17.636,0.0019861,0.0019923,0.0018422,0.0019454,0.0023082,0.0026123
17.646,0.0019831,0.0019895,0.0018396,0.001942,0.0023046,0.0026073
17.656,0.0019801,0.0019866,0.001837,0.0019386,0.0023009,0.0026024
17.666,0.0019771,0.0019837,0.0018344,0.0019353,0.0022972,0.0025975
17.676,0.0019741,0.0019808,0.0018318,0.0019319,0.0022934,0.0025926
17.686,0.0019711,0.001978,0.0018293,0.0019285,0.0022896,0.0025876
17.696,0.0019681,0.0019751,0.0018267,0.0019252,0.0022859,0.0025827
17.706,0.0019651,0.0019722,0.0018241,0.0019218,0.0022821,0.0025779
17.716,0.0019621,0.0019693,0.0018215,0.0019185,0.0022782,0.002573
17.726,0.0019591,0.0019664,0.0018189,0.0019151,0.0022744,0.0025681
17.736,0.0019561,0.0019636,0.0018163,0.0019118,0.0022705,0.0025633
17.746,0.0019531,0.0019607,0.0018137,0.0019085,0.0022667,0.0025584
17.756,0.0019501,0.0019578,0.0018111,0.0019052,0.0022628,0.0025536
17.766,0.0019471,0.0019549,0.0018085,0.0019019,0.0022589,0.0025488
17.776,0.0019442,0.0019521,0.001806,0.0018985,0.002255,0.002544
17.786,0.0019412,0.0019492,0.0018034,0.0018952,0.0022511,0.0025392
17.796,0.0019382,0.0019463,0.0018008,0.001892,0.0022473,0.0025344
17.806,0.0019353,0.0019435,0.0017983,0.0018887,0.0022434,0.0025296
17.816,0.0019323,0.0019406,0.0017957,0.0018854,0.0022395,0.0025248
17.826,0.0019293,0.0019377,0.0017932,0.0018822,0.0022356,0.00252
17.836,0.0019264,0.0019349,0.0017907,0.0018789,0.0022317,0.0025152
17.846,0.0019234,0.001932,0.0017881,0.0018757,0.0022278,0.0025105
17.856,0.0019205,0.0019292,0.0017856,0.0018724,0.0022239,0.0025057
17.866,0.0019176,0.0019263,0.0017831,0.0018692,0.0022201,0.002501
17.876,0.0019146,0.0019234,0.0017806,0.0018661,0.0022162,0.0024962
17.886,0.0019117,0.0019206,0.0017782,0.0018629,0.0022124,0.0024915
17.896,0.0019088,0.0019177,0.0017757,0.0018597,0.0022085,0.0024867
17.906,0.0019058,0.0019149,0.0017732,0.0018565,0.0022047,0.002482
17.916,0.0019029,0.001912,0.0017708,0.0018533,0.0022009,0.0024773
17.926,0.0019,0.0019092,0.0017683,0.0018502,0.0021971,0.0024726
17.936,0.0018971,0.0019063,0.0017659,0.001847,0.0021933,0.0024679
17.946,0.0018942,0.0019035,0.0017634,0.0018438,0.0021896,0.0024632
17.956,0.0018913,0.0019007,0.001761,0.0018407,0.0021859,0.0024586
17.966,0.0018884,0.0018979,0.0017586,0.0018375,0.0021821,0.0024539
17.976,0.0018855,0.0018951,0.0017562,0.0018344,0.0021784,0.0024493
17.986,0.0018826,0.0018922,0.0017538,0.0018313,0.0021748,0.0024446
17.996,0.0018797,0.0018894,0.0017514,0.0018281,0.0021711,0.00244
18.006,0.0018768,0.0018866,0.001749,0.001825,0.0021674,0.0024353
18.016,0.001874,0.0018838,0.0017466,0.0018219,0.0021638,0.0024307
18.026,0.0018711,0.001881,0.0017442,0.0018188,0.0021602,0.0024261
18.036,0.0018682,0.0018782,0.0017418,0.0018157,0.0021566,0.0024215
18.046,0.0018653,0.0018754,0.0017394,0.0018126,0.0021531,0.0024169
18.056,0.0018625,0.0018726,0.001737,0.0018095,0.0021495,0.0024123
18.066,0.0018596,0.0018699,0.0017346,0.0018064,0.002146,0.0024078
18.076,0.0018568,0.0018671,0.0017322,0.0018034,0.0021424,0.0024032
18.086,0.0018539,0.0018643,0.0017299,0.0018003,0.0021389,0.0023986
18.096,0.0018511,0.0018615,0.0017275,0.0017973,0.0021354,0.0023941
18.106,0.0018482,0.0018587,0.0017251,0.0017942,0.002132,0.0023896
18.116,0.0018454,0.001856,0.0017227,0.0017912,0.0021285,0.002385
18.126,0.0018425,0.0018532,0.0017203,0.0017882,0.0021251,0.0023805
18.136,0.0018397,0.0018504,0.001718,0.0017852,0.0021216,0.002376
18.146,0.0018369,0.0018477,0.0017156,0.0017822,0.0021182,0.0023715
18.156,0.001834,0.0018449,0.0017132,0.0017792,0.0021148,0.002367
18.166,0.0018312,0.0018421,0.0017109,0.0017762,0.0021114,0.0023625
18.176,0.0018284,0.0018394,0.0017085,0.0017733,0.002108,0.0023581
18.186,0.0018256,0.0018367,0.0017062,0.0017703,0.0021047,0.0023536
18.196,0.0018227,0.0018339,0.0017038,0.0017673,0.0021013,0.0023491
18.206,0.0018199,0.0018312,0.0017015,0.0017644,0.0020979,0.0023447
18.216,0.0018171,0.0018285,0.0016992,0.0017614,0.0020946,0.0023403
18.226,0.0018143,0.0018257,0.0016968,0.0017585,0.0020913,0.0023358
18.236,0.0018115,0.001823,0.0016945,0.0017555,0.0020879,0.0023314
18.246,0.0018086,0.0018203,0.0016923,0.0017526,0.0020846,0.002327
18.256,0.0018058,0.0018176,0.00169,0.0017497,0.0020813,0.0023226
18.266,0.001803,0.0018149,0.0016877,0.0017468,0.002078,0.0023183
18.276,0.0018002,0.0018122,0.0016855,0.0017439,0.0020747,0.0023139
18.286,0.0017974,0.0018095,0.0016832,0.001741,0.0020714,0.0023095
18.296,0.0017946,0.0018068,0.001681,0.0017381,0.0020682,0.0023052
18.306,0.0017918,0.0018041,0.0016788,0.0017353,0.0020649,0.0023008
18.316,0.001789,0.0018014,0.0016767,0.0017324,0.0020616,0.0022965
18.326,0.0017862,0.0017987,0.0016745,0.0017296,0.0020584,0.0022921
18.336,0.0017834,0.001796,0.0016724,0.0017268,0.0020551,0.0022878
18.346,0.0017806,0.0017934,0.0016702,0.0017239,0.0020519,0.0022835
18.356,0.0017778,0.0017907,0.0016681,0.0017211,0.0020486,0.0022792
18.366,0.001775,0.001788,0.001666,0.0017183,0.0020454,0.0022749
18.376,0.0017723,0.0017854,0.001664,0.0017155,0.0020422,0.0022706
18.386,0.0017695,0.0017827,0.0016619,0.0017128,0.002039,0.0022663
18.396,0.0017667,0.00178,0.0016599,0.00171,0.0020358,0.0022621
18.406,0.0017639,0.0017774,0.0016579,0.0017072,0.0020326,0.0022578
18.416,0.0017611,0.0017747,0.0016559,0.0017044,0.0020294,0.0022535
18.426,0.0017584,0.001772,0.001654,0.0017017,0.0020262,0.0022493
18.436,0.0017556,0.0017694,0.001652,0.0016989,0.002023,0.002245
18.446,0.0017528,0.0017667,0.0016501,0.0016962,0.0020198,0.0022408
18.456,0.00175,0.0017641,0.0016481,0.0016935,0.0020167,0.0022366
18.466,0.0017473,0.0017615,0.0016462,0.0016907,0.0020135,0.0022324
18.476,0.0017445,0.0017588,0.0016443,0.001688,0.0020104,0.0022281
18.486,0.0017418,0.0017562,0.0016424,0.0016853,0.0020072,0.0022239
18.496,0.001739,0.0017536,0.0016406,0.0016826,0.0020041,0.0022197
18.506,0.0017363,0.0017509,0.0016387,0.0016799,0.002001,0.0022155
18.516,0.0017335,0.0017483,0.0016368,0.0016772,0.0019979,0.0022113
18.526,0.0017308,0.0017457,0.001635,0.0016745,0.0019948,0.0022071
18.536,0.001728,0.0017431,0.0016331,0.0016719,0.0019917,0.0022029
18.546,0.0017253,0.0017405,0.0016313,0.0016692,0.0019886,0.0021987
18.556,0.0017226,0.0017379,0.0016294,0.0016665,0.0019855,0.0021946
18.566,0.0017199,0.0017353,0.0016276,0.0016639,0.0019824,0.0021904
18.576,0.0017171,0.0017327,0.0016257,0.0016613,0.0019793,0.0021863
18.586,0.0017144,0.0017302,0.0016239,0.0016586,0.0019762,0.0021821
18.596,0.0017117,0.0017276,0.001622,0.001656,0.0019731,0.002178
18.606,0.001709,0.001725,0.0016201,0.0016534,0.0019701,0.0021738
18.616,0.0017063,0.0017225,0.0016182,0.0016508,0.001967,0.0021697
18.626,0.0017036,0.0017199,0.0016164,0.0016482,0.0019639,0.0021655
18.636,0.001701,0.0017174,0.0016145,0.0016456,0.0019609,0.0021614
18.646,0.0016983,0.0017148,0.0016125,0.001643,0.0019578,0.0021573
18.656,0.0016956,0.0017123,0.0016106,0.0016404,0.0019547,0.0021531
18.666,0.001693,0.0017097,0.0016087,0.0016379,0.0019517,0.002149
18.676,0.0016903,0.0017072,0.0016067,0.0016353,0.0019486,0.0021449
18.686,0.0016877,0.0017046,0.0016048,0.0016327,0.0019456,0.0021408
18.696,0.001685,0.0017021,0.0016028,0.0016302,0.0019425,0.0021367
18.706,0.0016824,0.0016996,0.0016008,0.0016277,0.0019394,0.0021326
18.716,0.0016798,0.0016971,0.0015988,0.0016251,0.0019364,0.0021285
18.726,0.0016771,0.0016945,0.0015968,0.0016226,0.0019333,0.0021244
18.736,0.0016745,0.001692,0.0015947,0.0016201,0.0019302,0.0021204
18.746,0.0016719,0.0016895,0.0015927,0.0016176,0.0019272,0.0021163
18.756,0.0016693,0.001687,0.0015906,0.0016151,0.0019241,0.0021123
18.765,0.0016667,0.0016845,0.0015886,0.0016126,0.001921,0.0021083
18.776,0.0016642,0.001682,0.0015865,0.0016101,0.0019179,0.0021042
18.785,0.0016616,0.0016795,0.0015844,0.0016077,0.0019148,0.0021002
18.795,0.001659,0.001677,0.0015823,0.0016052,0.0019117,0.0020962
18.805,0.0016565,0.0016745,0.0015801,0.0016027,0.0019086,0.0020922
18.815,0.0016539,0.0016721,0.001578,0.0016002,0.0019055,0.0020882
18.825,0.0016514,0.0016696,0.0015759,0.0015977,0.0019024,0.0020843
18.835,0.0016489,0.0016671,0.0015737,0.0015952,0.0018993,0.0020803
18.845,0.0016463,0.0016646,0.0015716,0.0015928,0.0018962,0.0020764
18.855,0.0016438,0.0016622,0.0015694,0.0015903,0.001893,0.0020724
18.865,0.0016413,0.0016597,0.0015673,0.0015879,0.0018899,0.0020685
18.875,0.0016388,0.0016573,0.0015651,0.0015854,0.0018868,0.0020645
18.885,0.0016364,0.0016548,0.001563,0.001583,0.0018836,0.0020606
18.895,0.0016339,0.0016524,0.0015608,0.0015806,0.0018805,0.0020567
18.905,0.0016314,0.0016499,0.0015587,0.0015782,0.0018773,0.0020528
18.915,0.001629,0.0016475,0.0015566,0.0015757,0.0018742,0.0020489
18.925,0.0016265,0.0016451,0.0015544,0.0015733,0.001871,0.002045
18.935,0.0016241,0.0016426,0.0015523,0.0015709,0.0018678,0.0020411
18.945,0.0016216,0.0016402,0.0015502,0.0015685,0.0018647,0.0020373
18.955,0.0016192,0.0016378,0.0015481,0.0015661,0.0018615,0.0020334
18.965,0.0016168,0.0016354,0.0015459,0.0015637,0.0018583,0.0020295
18.975,0.0016144,0.0016329,0.0015438,0.0015613,0.0018552,0.0020256
18.985,0.001612,0.0016305,0.0015418,0.0015589,0.001852,0.0020217
18.995,0.0016096,0.0016281,0.0015397,0.0015566,0.0018488,0.0020179
19.005,0.0016073,0.0016257,0.0015376,0.0015542,0.0018457,0.002014
19.015,0.0016049,0.0016233,0.0015355,0.0015518,0.0018425,0.0020101
19.025,0.0016025,0.0016209,0.0015335,0.0015495,0.0018394,0.0020062
19.035,0.0016002,0.0016185,0.0015314,0.0015471,0.0018362,0.0020024
19.045,0.0015978,0.0016161,0.0015294,0.0015448,0.001833,0.0019985
19.055,0.0015955,0.0016137,0.0015274,0.0015425,0.0018299,0.0019947
19.065,0.0015932,0.0016113,0.0015254,0.0015401,0.0018268,0.0019908
19.075,0.0015909,0.0016089,0.0015233,0.0015378,0.0018236,0.001987
19.085,0.0015885,0.0016065,0.0015213,0.0015355,0.0018205,0.0019832
19.095,0.0015862,0.0016041,0.0015193,0.0015332,0.0018173,0.0019794
19.105,0.0015839,0.0016018,0.0015173,0.0015309,0.0018142,0.0019755
19.115,0.0015817,0.0015994,0.0015153,0.0015285,0.0018111,0.0019717
19.125,0.0015794,0.001597,0.0015133,0.0015262,0.001808,0.0019679
19.135,0.0015771,0.0015946,0.0015113,0.0015239,0.0018049,0.0019641
19.145,0.0015748,0.0015922,0.0015093,0.0015216,0.0018018,0.0019603
19.155,0.0015726,0.0015899,0.0015074,0.0015193,0.0017987,0.0019565
19.165,0.0015703,0.0015875,0.0015054,0.001517,0.0017956,0.0019527
19.175,0.0015681,0.0015851,0.0015034,0.0015148,0.0017925,0.001949
19.185,0.0015659,0.0015828,0.0015014,0.0015125,0.0017895,0.0019452
19.195,0.0015636,0.0015804,0.0014994,0.0015102,0.0017864,0.0019414
19.205,0.0015614,0.0015781,0.0014974,0.001508,0.0017834,0.0019377
19.215,0.0015592,0.0015757,0.0014954,0.0015057,0.0017803,0.001934
19.225,0.001557,0.0015734,0.0014934,0.0015035,0.0017773,0.0019302
19.235,0.0015548,0.001571,0.0014914,0.0015012,0.0017743,0.0019265
19.245,0.0015526,0.0015687,0.0014894,0.001499,0.0017713,0.0019227
19.255,0.0015504,0.0015664,0.0014874,0.0014968,0.0017683,0.001919
19.265,0.0015482,0.001564,0.0014854,0.0014945,0.0017653,0.0019153
19.275,0.0015461,0.0015617,0.0014833,0.0014923,0.0017623,0.0019116
19.285,0.0015439,0.0015594,0.0014813,0.0014901,0.0017593,0.0019078
19.295,0.0015417,0.001557,0.0014793,0.0014878,0.0017563,0.0019041
19.305,0.0015396,0.0015547,0.0014773,0.0014856,0.0017534,0.0019004
19.315,0.0015374,0.0015524,0.0014752,0.0014834,0.0017504,0.0018968
19.325,0.0015353,0.0015501,0.0014732,0.0014812,0.0017475,0.0018931
19.335,0.0015332,0.0015478,0.0014712,0.0014789,0.0017446,0.0018894
19.345,0.001531,0.0015455,0.0014691,0.0014767,0.0017416,0.0018857
19.355,0.0015289,0.0015432,0.0014671,0.0014745,0.0017387,0.0018821
19.365,0.0015268,0.0015409,0.0014651,0.0014723,0.0017358,0.0018784
19.375,0.0015247,0.0015386,0.001463,0.0014701,0.0017329,0.0018747
19.385,0.0015225,0.0015363,0.001461,0.0014679,0.00173,0.0018711
19.395,0.0015204,0.0015341,0.001459,0.0014657,0.0017271,0.0018675
19.405,0.0015183,0.0015318,0.001457,0.0014635,0.0017243,0.0018638
19.415,0.0015162,0.0015295,0.0014549,0.0014613,0.0017214,0.0018602
19.425,0.0015141,0.0015273,0.0014529,0.0014592,0.0017185,0.0018566
19.435,0.0015121,0.0015251,0.0014509,0.001457,0.0017157,0.001853
19.445,0.00151,0.0015228,0.0014489,0.0014548,0.0017129,0.0018494
19.455,0.0015079,0.0015206,0.001447,0.0014526,0.00171,0.0018458
19.465,0.0015058,0.0015183,0.001445,0.0014505,0.0017072,0.0018422
19.475,0.0015037,0.0015161,0.001443,0.0014483,0.0017044,0.0018387
19.485,0.0015017,0.0015139,0.0014411,0.0014461,0.0017016,0.0018351
19.495,0.0014996,0.0015117,0.0014391,0.001444,0.0016987,0.0018316
19.505,0.0014976,0.0015095,0.0014372,0.0014418,0.0016959,0.001828
19.515,0.0014955,0.0015073,0.0014353,0.0014397,0.0016931,0.0018245
19.525,0.0014935,0.0015051,0.0014334,0.0014376,0.0016903,0.001821
19.535,0.0014914,0.0015029,0.0014315,0.0014354,0.0016876,0.0018175
19.545,0.0014894,0.0015007,0.0014297,0.0014333,0.0016848,0.0018139
19.555,0.0014874,0.0014985,0.0014278,0.0014312,0.001682,0.0018104
19.565,0.0014853,0.0014963,0.001426,0.001429,0.0016792,0.0018069
19.575,0.0014833,0.0014942,0.0014242,0.0014269,0.0016764,0.0018034
19.585,0.0014813,0.001492,0.0014224,0.0014248,0.0016737,0.0017999
19.595,0.0014793,0.0014898,0.0014206,0.0014226,0.0016709,0.0017964
19.605,0.0014773,0.0014876,0.0014189,0.0014205,0.0016681,0.001793
19.615,0.0014752,0.0014855,0.0014171,0.0014184,0.0016653,0.0017895
19.625,0.0014732,0.0014833,0.0014154,0.0014163,0.0016626,0.001786
19.635,0.0014712,0.0014812,0.0014137,0.0014142,0.0016598,0.0017826
19.645,0.0014693,0.001479,0.001412,0.0014121,0.0016571,0.0017791
19.655,0.0014673,0.0014769,0.0014104,0.00141,0.0016543,0.0017757
19.665,0.0014653,0.0014748,0.0014087,0.0014079,0.0016516,0.0017723
19.675,0.0014633,0.0014726,0.0014071,0.0014058,0.0016488,0.0017689
19.685,0.0014613,0.0014705,0.0014055,0.0014037,0.001646,0.0017655
19.695,0.0014593,0.0014684,0.0014039,0.0014017,0.0016433,0.0017621
19.705,0.0014574,0.0014662,0.0014023,0.0013996,0.0016406,0.0017587
19.715,0.0014554,0.0014641,0.0014007,0.0013975,0.0016378,0.0017554
19.725,0.0014535,0.001462,0.0013992,0.0013954,0.0016351,0.001752
19.735,0.0014515,0.0014599,0.0013977,0.0013933,0.0016323,0.0017486
19.745,0.0014495,0.0014578,0.0013961,0.0013912,0.0016296,0.0017453
19.755,0.0014476,0.0014557,0.0013946,0.0013892,0.0016269,0.0017419
19.765,0.0014457,0.0014536,0.0013931,0.0013871,0.0016242,0.0017386
19.775,0.0014437,0.0014515,0.0013916,0.001385,0.0016215,0.0017352
19.785,0.0014418,0.0014494,0.0013901,0.001383,0.0016188,0.0017319
19.795,0.0014399,0.0014473,0.0013886,0.0013809,0.001616,0.0017286
19.805,0.0014379,0.0014453,0.0013872,0.0013789,0.0016134,0.0017253
19.815,0.001436,0.0014432,0.0013857,0.0013769,0.0016107,0.001722
19.825,0.0014341,0.0014411,0.0013842,0.0013748,0.001608,0.0017187
19.835,0.0014322,0.001439,0.0013827,0.0013728,0.0016053,0.0017154
19.845,0.0014303,0.0014369,0.0013813,0.0013708,0.0016026,0.0017121
19.855,0.0014284,0.0014348,0.0013798,0.0013688,0.0016,0.0017088
19.865,0.0014265,0.0014328,0.0013784,0.0013668,0.0015973,0.0017055
19.875,0.0014246,0.0014307,0.0013769,0.0013648,0.0015947,0.0017022
19.885,0.0014227,0.0014286,0.0013754,0.0013628,0.001592,0.001699
19.895,0.0014208,0.0014266,0.001374,0.0013608,0.0015894,0.0016958
19.905,0.0014189,0.0014245,0.0013725,0.0013588,0.0015868,0.0016925
19.915,0.001417,0.0014225,0.001371,0.0013568,0.0015842,0.0016893
19.925,0.0014151,0.0014204,0.0013695,0.0013548,0.0015816,0.001686
19.935,0.0014133,0.0014183,0.001368,0.0013528,0.001579,0.0016828
19.945,0.0014114,0.0014163,0.0013665,0.0013508,0.0015764,0.0016796
19.955,0.0014095,0.0014142,0.001365,0.0013488,0.0015738,0.0016764
19.965,0.0014077,0.0014122,0.0013635,0.0013468,0.0015712,0.0016731
19.975,0.0014058,0.0014101,0.001362,0.0013448,0.0015687,0.0016699
19.985,0.0014039,0.0014081,0.0013605,0.0013428,0.0015661,0.0016667

